Energy-Efficient Low-Power Circuit Techniques for Wireless Energy and Data Transfer in IoT Sensor Nodes

In this paper, we present techniques and examples to reduce power consumption and increase energy efficiency of autonomous Wireless Sensor Nodes (WSNs) for the Internet of Things. We focus on the RF Energy Harvester (RFEH), the data receiver and the transmitter, all of which have a large impact on the device cost, lifetime and functionality. Co-design of the antenna and the electronics is explored to boost the power conversion efficiency of the RF-DC converter. As a proof of principle, a charge pump rectifier is designed, and its measurement results are presented. To boost the rectifier output voltage, a DC-DC converter that employs maximum power point tracking has been designed. A prototype circuit is also presented that can accommodate an input power level range of 1 {\mu}W to 1 mW and offers peak efficiencies of 76.3% and 82% at 1 {\mu}W and 1 mW, respectively. The co-design principle is also used at the receiver side where the antenna-electronics interface is optimized. It is shown how this technique allows improving the noise figure of the Low Noise Amplifier (LNA) without sacrificing power consumption. As a low power alternative to narrow-band wireless transmission, sub-GHz ultra-wideband is proposed. As a proof of principle, the design of a novel low-power sub-GHz Ultra-Wide-Bandwidth (UWB) transmitter which consumes only 0.28 mW is presented. Its working principle is verified by means of circuit simulations and measurements. The low power nature of the transmitter and receiver principles, combined with the power efficient RF-DC converter paves the way towards the continuous operation of a WSN.

==> Power/data/Iout.csv <==
/TN0/D (vdd=1.2,vin=0.02) X,/TN0/D (vdd=1.2,vin=0.02) Y,/TN0/D (vdd=1.2,vin=0.04) X,/TN0/D (vdd=1.2,vin=0.04) Y,/TN0/D (vdd=1.2,vin=0.06) X,/TN0/D (vdd=1.2,vin=0.06) Y
1e-09,9.491349993259061e-10,1e-09,1.830410912650155e-09,1e-09,2.627568572826481e-09
3.38e-09,2.254393495414743e-09,3.38e-09,4.391516173672673e-09,3.38e-09,6.456469022406097e-09
5.76e-09,3.204522703042977e-09,5.76e-09,6.216817008166995e-09,5.76e-09,9.181132973922832e-09
8.14e-09,4.003300062052848e-09,8.14e-09,7.720241456340419e-09,8.14e-09,1.141273245045507e-08
1.052e-08,4.711420626192631e-09,1.052e-08,9.030429632732242e-09,1.052e-08,1.334712470875083e-08
1.29e-08,5.356994434605413e-09,1.29e-08,1.020785349272775e-08,1.29e-08,1.507728039910836e-08
1.528e-08,5.954108797368396e-09,1.528e-08,1.128393626262362e-08,1.528e-08,1.665204372621541e-08
1.766e-08,6.513791780449068e-09,1.766e-08,1.228202350051485e-08,1.766e-08,1.810718647982049e-08
2.004e-08,7.042828358512873e-09,2.004e-08,1.321664295163174e-08,2.004e-08,1.946509377400556e-08
2.242e-08,7.5461499984958e-09,2.242e-08,1.409828760288588e-08,2.242e-08,2.074192405772754e-08
2.48e-08,8.027470687381923e-09,2.48e-08,1.493481674618279e-08,2.48e-08,2.19497727445076e-08
2.718e-08,8.489672442966362e-09,2.718e-08,1.573229689895458e-08,2.718e-08,2.309796916651795e-08
2.955999999999999e-08,8.935047223602112e-09,2.955999999999999e-08,1.649552772457161e-08,2.955999999999999e-08,2.419388789022123e-08
3.193999999999999e-08,9.365455052251432e-09,3.193999999999999e-08,1.722838497535121e-08,3.193999999999999e-08,2.52434779873343e-08
3.431999999999999e-08,9.782431205897483e-09,3.431999999999999e-08,1.793405240000875e-08,3.431999999999999e-08,2.625162106645996e-08
3.669999999999999e-08,1.018726120241975e-08,3.669999999999999e-08,1.861518353834887e-08,3.669999999999999e-08,2.722238110407786e-08
3.907999999999999e-08,1.058103470346413e-08,3.907999999999999e-08,1.927401766988655e-08,3.907999999999999e-08,2.815918347775123e-08
4.145999999999999e-08,1.096468518281985e-08,4.145999999999999e-08,1.991246485629464e-08,4.145999999999999e-08,2.906494624415018e-08
4.383999999999999e-08,1.13390197232545e-08,4.383999999999999e-08,2.053216958528243e-08,4.383999999999999e-08,2.994217833478607e-08
4.621999999999999e-08,1.170474180377963e-08,4.621999999999999e-08,2.113455924518381e-08,4.621999999999999e-08,3.079305428691216e-08
4.859999999999999e-08,1.206246900405021e-08,4.859999999999999e-08,2.172088161683819e-08,4.859999999999999e-08,3.161947197379375e-08
5.097999999999998e-08,1.2412746952632e-08,5.097999999999998e-08,2.229223425897282e-08,5.097999999999998e-08,3.242309777249597e-08
5.335999999999998e-08,1.275606045039449e-08,5.335999999999998e-08,2.284958779900345e-08,5.335999999999998e-08,3.320540226655805e-08
5.573999999999998e-08,1.309284243223322e-08,5.573999999999998e-08,2.339380455353512e-08,5.573999999999998e-08,3.396768866140037e-08
5.811999999999998e-08,1.342348124253382e-08,5.811999999999998e-08,2.39256534866139e-08,5.811999999999998e-08,3.471111542354263e-08
6.049999999999998e-08,1.374832656085706e-08,6.049999999999998e-08,2.444582219637541e-08,6.049999999999998e-08,3.54367141144604e-08
6.287999999999998e-08,1.406769420072857e-08,6.287999999999998e-08,2.49549263411143e-08,6.287999999999998e-08,3.614540285221395e-08
6.525999999999998e-08,1.438186989241903e-08,6.525999999999998e-08,2.545351660336084e-08,6.525999999999998e-08,3.683799512412105e-08
6.763999999999998e-08,1.469111201823069e-08,6.763999999999998e-08,2.594208283328646e-08,6.763999999999998e-08,3.751520247758349e-08
7.001999999999997e-08,1.499565304037102e-08,7.001999999999997e-08,2.642105420187281e-08,7.001999999999997e-08,3.817762731654124e-08
7.239999999999997e-08,1.529569894132242e-08,7.239999999999997e-08,2.689079261988632e-08,7.239999999999997e-08,3.882573741435024e-08
7.477999999999997e-08,1.559142517894008e-08,7.477999999999997e-08,2.735157355812216e-08,7.477999999999997e-08,3.945980467110466e-08
7.715999999999997e-08,1.588296606480137e-08,7.715999999999997e-08,2.780354243349177e-08,7.715999999999997e-08,4.007977450655289e-08
7.953999999999997e-08,1.617039151293065e-08,7.953999999999997e-08,2.824662463381512e-08,7.953999999999997e-08,4.068501187662514e-08
8.191999999999997e-08,1.64536603529838e-08,8.191999999999997e-08,2.868035613862496e-08,8.191999999999997e-08,4.127387899588984e-08
8.429999999999997e-08,1.67325349303067e-08,8.429999999999997e-08,2.910361383302081e-08,8.429999999999997e-08,4.184325993053261e-08
8.667999999999997e-08,1.700645024209519e-08,8.667999999999997e-08,2.951433655945685e-08,8.667999999999997e-08,4.238859744129111e-08
8.905999999999997e-08,1.72743883682147e-08,8.905999999999997e-08,2.990960375413852e-08,8.905999999999997e-08,4.290522035566939e-08
9.143999999999996e-08,1.753493696020435e-08,9.143999999999996e-08,3.028651259695331e-08,9.143999999999996e-08,4.339041103611092e-08
9.381999999999996e-08,1.778672650945278e-08,9.381999999999996e-08,3.064344417718163e-08,9.381999999999996e-08,4.384423118082879e-08
9.619999999999996e-08,1.802903403308306e-08,9.619999999999996e-08,3.098052869446296e-08,9.619999999999996e-08,4.426867253618486e-08
9.857999999999996e-08,1.826199797174944e-08,9.857999999999996e-08,3.129910187258003e-08,9.857999999999996e-08,4.466648027104051e-08
1.0096e-07,1.848635170405471e-08,1.0096e-07,3.16009689192471e-08,1.0096e-07,4.504045289823611e-08
1.0334e-07,1.870305733890898e-08,1.0334e-07,3.188795788345559e-08,1.0334e-07,4.539316188504877e-08
1.0572e-07,1.891307424388119e-08,1.0572e-07,3.216173410466356e-08,1.0572e-07,4.572687204619294e-08
1.081e-07,1.91172568397949e-08,1.081e-07,3.242374483518849e-08,1.081e-07,4.604353849103239e-08
1.1048e-07,1.931632137356684e-08,1.1048e-07,3.267521674342526e-08,1.1048e-07,4.634483144105208e-08
1.1286e-07,1.951084374740517e-08,1.1286e-07,3.291717380984701e-08,1.1286e-07,4.663216908370908e-08
1.1524e-07,1.970127118535847e-08,1.1524e-07,3.315046236880074e-08,1.1524e-07,4.690675162616651e-08
1.1762e-07,1.988793958710728e-08,1.1762e-07,3.337577669434218e-08,1.1762e-07,4.716959088129818e-08
1.2e-07,2.00710915319839e-08,1.2e-07,3.359368059897332e-08,1.2e-07,4.742153126293297e-08


==> Power/data/comp_out.csv <==
0,1.010599221494434e-05
6.25e-11,0.1231837371358787
1.11528010580661e-10,0.2142680629530297
2.09584031741983e-10,0.4128016593120814
2.346161655759711e-10,0.4626626016533061
2.846804332439473e-10,0.5584728889839088
3.136946225371424e-10,0.6116270994899793
3.347785431676106e-10,0.6495724056558226
3.524617972763788e-10,0.6813423424639898
3.701027631428387e-10,0.7130433500514395
3.858650652575667e-10,0.7412961419975099
4.04611988295239e-10,0.7747330163598034
4.328514770699991e-10,0.8244026770701791
4.664382386738884e-10,0.8823533502183294
5.000250002777778e-10,0.9395650319786059
5.010250002777778e-10,0.9412613262471387
5.030250002777778e-10,0.9446528406656863
5.070250002777778e-10,0.9514452567080212
5.102808906438576e-10,0.956976952887444
5.167926713760172e-10,0.968047487777413
5.298162328403363e-10,0.9902391287987378
5.558633557689745e-10,1.035252535479676
5.70392598669733e-10,1.060942384581223
5.918671721245586e-10,1.099064987354156
6.039189305077182e-10,1.120362374039095
6.18491323175654e-10,1.144943660999844
6.261927949481247e-10,1.156684676692577
6.367544859309129e-10,1.171573910238558
6.458448148767077e-10,1.183874373413264
6.550414343975812e-10,1.195626966110674
6.624314337500937e-10,1.203921943595414
6.719504471919715e-10,1.212431225458923
6.766972742941257e-10,1.215881899333819
6.838007770072371e-10,1.223301455675257
6.889787785225008e-10,1.234910109827423
6.962004370303756e-10,1.264619812745118
7.013742040110643e-10,1.299175242313102
7.089530653437911e-10,1.369327577628506
7.180723537863041e-10,1.472276124250217
7.279597273563236e-10,1.585463352562187
7.360971972560861e-10,1.657454674395398
7.453166384776155e-10,1.714577066063063
7.553071089257263e-10,1.751984933775351
7.667376256658627e-10,1.772902315041127
7.750738744652744e-10,1.781323947044942
7.877851806774034e-10,1.787548316727876
8.004971171759129e-10,1.790713723741761
8.176692735245023e-10,1.791676817160274
8.270904426174604e-10,1.791755229548723
8.405223482570001e-10,1.791836128321747
8.506715895465599e-10,1.792049721507107
8.622967839550821e-10,1.792417543841351
8.719098922745636e-10,1.792743394237284
8.830430130509288e-10,1.793036879422994
8.932433736886099e-10,1.793179098944049
9.051675259055101e-10,1.793247611604935
9.105623968944552e-10,1.793250280136901
9.176443432668315e-10,1.79328085593545
9.273561109713662e-10,1.793413783089838
9.365268503347758e-10,1.793592356999692
9.464840894102631e-10,1.793776519954295
9.575250908765579e-10,1.793959336406964
9.71427280570172e-10,1.79416091063091
9.879600847498811e-10,1.794379604589822
1e-09,1.794538183454751
1.01653198634938e-09,1.794754700377131
1.049386402573423e-09,1.79517056723396
1.073025429877852e-09,1.795451798787515
1.120303484486709e-09,1.795962637080361
1.170596325718636e-09,1.796430846284853
1.230489982174397e-09,1.796899584176789
1.293301529907261e-09,1.797305444992917
1.368703353078958e-09,1.797707791186711
1.434864176678368e-09,1.798010000136239
1.501025000277778e-09,1.798236494434773
1.525733930346931e-09,1.798304025155469
1.558605829411019e-09,1.798393439046367
1.583802316219472e-09,1.79845487789805
1.634195289836378e-09,1.798563930961713
1.697427424124808e-09,1.798681825617997
1.778710774510239e-09,1.798805378703781
1.890415503533249e-09,1.798943370398953
2.041462039577e-09,1.799084754083488
2.257317342505077e-09,1.799259366030882
2.481567420535779e-09,1.799467511339909
2.725726301700329e-09,1.799637628952189
2.99790508615596e-09,1.799762938830988
3.334619542253882e-09,1.799883892919246
3.72900851342935e-09,1.799944243585548
4.199503990531194e-09,1.799982869280032
4.775540326248676e-09,1.799994969146061
5.461395747675358e-09,1.80000086085903
6.308361381391193e-09,1.800001741687448
7.622371984461099e-09,1.800001952992692
9.499570452083316e-09,1.800001396647479
1.238652069840412e-08,1.800001115575478
1.55473815642382e-08,1.800000583015405
1.616289067978058e-08,1.800000726452687
1.739390891086533e-08,1.800000658245049
1.877778285948128e-08,1.800000605693367
1.888720527399501e-08,1.800000592916721
1.910605010302248e-08,1.800000587292311
1.954373976107742e-08,1.800000572145123
1.988720527399501e-08,1.800000558950309
2.001258812170493e-08,1.800000551492907
2.026335381712477e-08,1.800000547536568
2.063266102118483e-08,1.800000533085281
2.137127542930496e-08,1.800000508686576
2.191254440330774e-08,1.800000492563812
2.267130770290941e-08,1.800000469540974
2.409555848355552e-08,1.800000434341111
2.694406004484775e-08,1.800000370239235
3.154837787092496e-08,1.800000300089049
4.075701352307938e-08,1.800000187554499
5.620990139163831e-08,1.800000107763766
7.28619802158819e-08,1.800000039352817
7.717575833065692e-08,1.800000043826384
8.580331456020698e-08,1.800000027689536
8.674686668607523e-08,1.800000026848861
8.707411389702158e-08,1.800000026328603
8.772860831891428e-08,1.800000025373171
8.903759716269969e-08,1.800000023529779
9.165557485027051e-08,1.80000001997288
9.689153022541214e-08,1.800000013533553
1.036169713403215e-07,1.800000005949193
1.089721353781505e-07,1.800000000875453
1.146113679715147e-07,1.799999995704738
1.202528466491721e-07,1.799999991424944
1.267972030339228e-07,1.799999986645028
1.295962446790204e-07,1.799999984883121
1.351943279692157e-07,1.799999981428429
1.365871665224859e-07,1.799999980630373
1.393728436290264e-07,1.799999979059115
1.444848292218951e-07,1.799999976383158
1.492208463009871e-07,1.799999974050391
1.506275143561863e-07,1.799999973365732
1.512524703492962e-07,1.799999973066788
1.522524703492962e-07,1.799999972614273
1.529665563953368e-07,1.799999972289605
1.540868665101761e-07,1.79999997179019
1.563274867398547e-07,1.79999997081294
1.60808727199212e-07,1.799999968940713
1.677668452727943e-07,1.799999966258618
1.747484086150209e-07,1.799999963732164
1.806270016733874e-07,1.799999961830561
1.864834394208426e-07,1.799999959999326
1.923467382495226e-07,1.799999958339521
1.991100155257804e-07,1.799999956505552
2.019744717423093e-07,1.799999955786824
2.077033841753671e-07,1.799999954387616
2.091485889157746e-07,1.799999954049778
2.120389983965895e-07,1.799999953384626
2.173801201938498e-07,1.799999952212789
2.218721135408784e-07,1.799999951260906
2.250622338711585e-07,1.799999950620534
2.314424745317186e-07,1.799999949383437
2.37450273043748e-07,1.799999948288107
2.452608301162443e-07,1.799999946934704
2.515808486669162e-07,1.799999945917703
2.576919763814594e-07,1.799999944967832
2.636383785013738e-07,1.799999944104639
2.702708197811838e-07,1.799999943175502
2.735870404210888e-07,1.799999942734936
2.802194817008987e-07,1.799999941879389
2.817206081778429e-07,1.799999941692208
2.847228611317312e-07,1.799999941323105
2.890046874352316e-07,1.799999940812958
2.944830638685929e-07,1.799999940180387
2.996069941358131e-07,1.799999939613752
3.077473090568346e-07,1.799999938750229
3.132980575291223e-07,1.799999938191206
3.210289663639654e-07,1.79999993744147
3.271538234209304e-07,1.799999936878279
3.333107254816087e-07,1.799999936328745
3.398018251360724e-07,1.799999935777928
3.479094011101668e-07,1.799999935115529
3.499419201687406e-07,1.799999934955939
3.540069582858881e-07,1.799999934640704
3.598853170789012e-07,1.799999934199876
3.655605288357346e-07,1.799999933786639
3.670688112980241e-07,1.799999933680025
3.700853762226031e-07,1.799999933468333
3.761185060717611e-07,1.799999933056632
3.790392606853213e-07,1.799999932860813
3.848807699124418e-07,1.799999932481977
3.918177899108246e-07,1.799999932045553
3.977870876452786e-07,1.799999931684112
4.04056690895913e-07,1.799999931314611
4.104639377513611e-07,1.799999930951626
4.181862893444387e-07,1.799999930527806
4.205934315162018e-07,1.799999930399914
4.254077158597278e-07,1.799999930147785
4.315027482499928e-07,1.799999929838144
4.362526869808296e-07,1.799999929602291
4.377712117091882e-07,1.799999929528689
4.408082611659055e-07,1.799999929382337
4.4688236007934e-07,1.799999929096455
4.59030557906209e-07,1.799999928548238
4.659873218653524e-07,1.7999999282479
4.733984558687185e-07,1.799999927936894
4.797920147817191e-07,1.799999927678586
4.864538184652596e-07,1.799999927415743
4.890830435133101e-07,1.799999927314736
4.943414936094111e-07,1.799999927115561
4.960599107977503e-07,1.799999927051591
4.994967451744286e-07,1.799999926924983
5.054480928783636e-07,1.799999926710582
5.105089640037561e-07,1.799999926532212
5.153574860550459e-07,1.799999926365479
5.225706778100974e-07,1.799999926123107
5.281230912136898e-07,1.799999925941719
5.374011171488198e-07,1.799999925646854
5.440625802110719e-07,1.799999925442051
5.508232807577397e-07,1.799999925238833
5.57589595853313e-07,1.799999925041735
5.656864009225785e-07,1.799999924812004
5.679861264475845e-07,1.799999924748348
5.725855774975964e-07,1.799999924622465
5.788624591909804e-07,1.79999992445466
5.844726894700952e-07,1.799999924307852
5.903378330120836e-07,1.799999924158114
5.980035127683679e-07,1.799999923966868
6.036318950927453e-07,1.799999923830041
6.123272343410082e-07,1.799999923623441
6.189291796914048e-07,1.799999923470974
6.25735099477972e-07,1.799999923316966
6.329387061292571e-07,1.799999923158526
6.425389033477989e-07,1.799999922953303
6.445356770729237e-07,1.799999922911617
6.485292245231732e-07,1.799999922829042
6.548198170179583e-07,1.79999992270155
6.608384656584835e-07,1.799999922582045
6.680698266832615e-07,1.79999992244196
6.782049987522081e-07,1.799999922250807
6.839356405462195e-07,1.799999922145515
6.917126451472254e-07,1.799999922005331
6.983430168145771e-07,1.799999921888718
7.054794687107733e-07,1.799999921765681
7.157238295653374e-07,1.799999921594653
7.181413673766369e-07,1.799999921554798
7.229764429992358e-07,1.799999921476937
7.293428267075107e-07,1.799999921376032
7.358497452040946e-07,1.799999921275253
7.4362520106023e-07,1.799999921157298
7.469817185646207e-07,1.799999921107324
7.536947535734021e-07,1.79999992100864
7.609626699751673e-07,1.799999920903968
7.678255707891191e-07,1.799999920806876
7.746115346385007e-07,1.799999920712994
7.822904531963083e-07,1.799999920608874
7.86129912475212e-07,1.799999920557882
7.938088310330195e-07,1.799999920457683
7.95522363023327e-07,1.799999920435695
7.98949427003942e-07,1.79999992039206
8.054306774548591e-07,1.799999920310868
8.123056730186389e-07,1.799999920226393
8.21670598384333e-07,1.799999920114078
8.342697931117273e-07,1.79999991996708
8.410997760456635e-07,1.799999919889462
8.488540772858277e-07,1.79999991980288
8.566827372231719e-07,1.799999919717623
8.594350933016209e-07,1.799999919687968
8.649398054585189e-07,1.799999919629784
8.722607473937406e-07,1.799999919553809
8.739042168680264e-07,1.799999919537041
8.771911558165979e-07,1.799999919503683
8.83765033713741e-07,1.79999991943798
8.918307934685172e-07,1.799999919358934
8.978427490341289e-07,1.799999919301064
9.077578077263403e-07,1.799999919207354
9.149611883584621e-07,1.799999919140709
9.224856214366371e-07,1.799999919072251
9.305497374365483e-07,1.799999919000612
9.335880085703407e-07,1.799999918973934
9.396645508379255e-07,1.799999918921609
9.47039347302331e-07,1.799999918859332
9.487231994071517e-07,1.799999918845309
9.52090903616793e-07,1.799999918817484
9.588263120360755e-07,1.799999918762623
9.677002558466076e-07,1.799999918691727
9.741552166989704e-07,1.799999918641114
9.833633674967901e-07,1.799999918570057
9.906073805810426e-07,1.799999918515228
9.982301388573444e-07,1.799999918458496
1.00715583673508e-06,1.799999918393683
1.011618685673947e-06,1.79999991836182
1.013679064961463e-06,1.799999918347343
1.017799823536495e-06,1.79999991831857
1.024583536552897e-06,1.799999918271988
1.031797286725151e-06,1.799999918223431
1.04015409458803e-06,1.799999918168251
1.049695505505318e-06,1.799999918106449
1.058413576809366e-06,1.799999918051101
1.066404981878634e-06,1.799999918001158
1.074060288557786e-06,1.799999917954326
1.083018294226773e-06,1.799999917900672
1.085797052948799e-06,1.799999917884348
1.09135457039285e-06,1.799999917852079
1.093155150896386e-06,1.79999991784176
1.096756311903459e-06,1.79999991782125
1.103919766883309e-06,1.799999917781139
1.112073978017515e-06,1.799999917736347
1.115485613703041e-06,1.799999917717828
1.122308885074091e-06,1.799999917681186
1.130421655814283e-06,1.799999917638247
1.137982318941244e-06,1.799999917598796
1.145533374909478e-06,1.799999917560126
1.154337639039139e-06,1.799999917515946
1.157790139592602e-06,1.799999917498967
1.164695140699529e-06,1.799999917465512
1.16654895080899e-06,1.79999991745667
1.170256571027912e-06,1.799999917439107
1.17753196716643e-06,1.799999917405205
1.185766947657449e-06,1.799999917367541
1.193323683573459e-06,1.799999917333565
1.2045915877723e-06,1.799999917283724
1.212430646741788e-06,1.799999917249714
1.220765864293494e-06,1.799999917214133
1.230146973014149e-06,1.799999917175124
1.234837527374477e-06,1.79999991715598
1.237003551736876e-06,1.799999917147277
1.241335600461673e-06,1.799999917129989
1.248564857716314e-06,1.799999917101699
1.25642505198145e-06,1.799999917071539
1.266114050846884e-06,1.79999991703509
1.274683660457131e-06,1.799999917003382
1.283369460572122e-06,1.79999991697173
1.291580073698375e-06,1.799999916942271
1.300065942600323e-06,1.7999999169125
1.302919593342066e-06,1.799999916902611
1.308626894825552e-06,1.799999916883187
1.317242732888814e-06,1.799999916854507
1.319104222229288e-06,1.799999916848433
1.322827200910235e-06,1.799999916836365
1.33027315827213e-06,1.79999991681259
1.34000153441772e-06,1.799999916782108
1.347181508901695e-06,1.799999916759961
1.357051911139403e-06,1.799999916729927
1.365072190114999e-06,1.799999916705934
1.373818759484091e-06,1.799999916680283
1.376941977790838e-06,1.799999916671288
1.383188414404332e-06,1.799999916653563
1.38531135109569e-06,1.799999916647645
1.389557224478408e-06,1.799999916635889
1.397098973998794e-06,1.799999916615489
1.405128176355152e-06,1.799999916594217
1.41514351553291e-06,1.799999916568204
1.424103262576365e-06,1.79999991654532
1.433095927402836e-06,1.799999916522671
1.441690055120267e-06,1.799999916501393
1.450763845553171e-06,1.799999916479476
1.45410503682475e-06,1.799999916471525
1.460787419367908e-06,1.799999916456006
1.469299295235477e-06,1.799999916436734
1.471264368626187e-06,1.799999916432375
1.475194515407605e-06,1.799999916423735
1.483054808970443e-06,1.799999916406679
1.497390052533037e-06,1.799999916376249
1.506793426763621e-06,1.799999916356673
1.516470222368654e-06,1.799999916336866
1.525619082318274e-06,1.799999916318659
1.528523076061806e-06,1.799999916312947
1.534331063548868e-06,1.799999916301807
1.543566262631906e-06,1.79999991628456
1.545568045234812e-06,1.799999916280904
1.549571610440625e-06,1.799999916273658
1.557578740852249e-06,1.79999991625943
1.569408481211507e-06,1.79999991623885
1.580356970568475e-06,1.799999916220139
1.590174230425217e-06,1.799999916203647
1.599295089672587e-06,1.799999916188766
1.610128461558346e-06,1.799999916171643
1.613075368063993e-06,1.799999916167129
1.618969181075289e-06,1.799999916158253
1.627363022313442e-06,1.799999916145949
1.636359776777611e-06,1.799999916133119
1.649383530773858e-06,1.799999916114952
1.662075523830843e-06,1.799999916097629
1.671404191787118e-06,1.799999916085235
1.681679149886454e-06,1.799999916071969
1.686581873908324e-06,1.799999916065854
1.696387321952065e-06,1.799999916054032
1.6986218488001e-06,1.79999991605139
1.703090902496172e-06,1.799999916046243
1.712029009888314e-06,1.799999916036094
1.724885354006855e-06,1.799999916021919
1.736185073348369e-06,1.799999916009692
1.746639504776138e-06,1.799999915998665
1.756643301387964e-06,1.799999915988473
1.759893661125392e-06,1.799999915985237
1.766394380600248e-06,1.799999915978972
1.776280483586297e-06,1.799999915969825
1.778496315796466e-06,1.799999915967839
1.782927980216805e-06,1.799999915963941
1.791791309057483e-06,1.799999915956247
1.803174634290662e-06,1.799999915946616
1.813664722089908e-06,1.799999915937925
1.823967267935236e-06,1.799999915929585
1.834398939116613e-06,1.799999915921547
1.83822358586863e-06,1.799999915918691
1.845872879372664e-06,1.799999915913194
1.855604036833426e-06,1.799999915906542
1.864985169806846e-06,1.799999915900443
1.877013466671018e-06,1.799999915892889
1.885795133303359e-06,1.799999915887483
1.897474405777975e-06,1.799999915880479
1.907661491881203e-06,1.799999915874664
1.92064178883115e-06,1.799999915867728
1.923931435855317e-06,1.799999915866099
1.930510729903651e-06,1.799999915862913
1.940186989046521e-06,1.7999999158585
1.951405813889174e-06,1.799999915853618
1.960356370245105e-06,1.799999915849821
1.972961477959525e-06,1.79999991584463
1.983331396547556e-06,1.799999915840635
1.996015372267952e-06,1.799999915836152
1.999982623274958e-06,1.799999915834841
2.00791712528897e-06,1.799999915832433
2.017967096863595e-06,1.799999915829589
2.029675231086099e-06,1.799999915826527
2.038920096141954e-06,1.799999915824215
2.052074657677706e-06,1.799999915821062
2.062931636474946e-06,1.799999915818745
2.076654291554344e-06,1.799999915816245
2.080389040835164e-06,1.799999915815634
2.087858539396802e-06,1.799999915814591
2.09837282670372e-06,1.799999915813316
2.111191120942336e-06,1.799999915811996
2.121297774032942e-06,1.799999915811042
2.134221683286818e-06,1.799999915809979
2.145922818773663e-06,1.799999915809327
2.150070179215782e-06,1.799999915809164
2.158364900100018e-06,1.799999915808979
2.170028232556062e-06,1.79999991580904
2.181101449928888e-06,1.799999915809285
2.196636919834768e-06,1.799999915809891
2.21143425399656e-06,1.799999915810673
2.224993457965728e-06,1.799999915811633
2.240279303602215e-06,1.799999915813227
2.245824796547592e-06,1.799999915813921
2.24859754302028e-06,1.799999915814298
2.254143035965657e-06,1.799999915815074
2.26523402185641e-06,1.799999915816807
2.280462391741859e-06,1.799999915819325
2.293881805628298e-06,1.799999915821741
2.307828875799617e-06,1.799999915824495
2.312032122189554e-06,1.799999915825366
2.320438614969429e-06,1.799999915827246
2.323649534234949e-06,1.79999991582803
2.33007137276599e-06,1.799999915829638
2.342224509043627e-06,1.799999915832786
2.360179450769927e-06,1.799999915837688
2.375403675370474e-06,1.799999915842087
2.39072625404981e-06,1.799999915846739
2.395321750839603e-06,1.799999915848239
2.404512744419188e-06,1.799999915851312
2.417877650444919e-06,1.799999915856018
2.431915836409838e-06,1.799999915861186
2.446350684999547e-06,1.799999915866644
2.464580367912168e-06,1.79999991587377
2.479882290914399e-06,1.799999915880085
2.486262072517795e-06,1.799999915882829
2.499021635724587e-06,1.799999915888443
2.513732656730393e-06,1.799999915895177
2.533765330762815e-06,1.799999915904582
2.554715553175944e-06,1.799999915914764
2.57210958406354e-06,1.799999915923576
2.579429157561503e-06,1.799999915927401
2.59406830455743e-06,1.799999915935217
2.610835095153865e-06,1.799999915944406
2.619218490452083e-06,1.799999915949074
2.635985281048518e-06,1.799999915958518
2.653000652441955e-06,1.799999915968408
2.66052663446596e-06,1.799999915972888
2.675578598513969e-06,1.799999915981973
2.693503879314528e-06,1.799999915993048
2.72011953233178e-06,1.799999916009927
2.744574857388447e-06,1.799999916025856
2.768772010221142e-06,1.799999916042129
2.779983797696678e-06,1.79999991604983
2.80240737264775e-06,1.799999916065498
2.832606003526006e-06,1.799999916087056
2.856675952000148e-06,1.799999916104717
2.865671139109391e-06,1.799999916111398
2.883661513327877e-06,1.799999916124986
2.909825774141116e-06,1.79999991614508
2.921773371330355e-06,1.799999916154367
2.945668565708833e-06,1.799999916173198
2.977876200022612e-06,1.799999916199158
3.016889360362665e-06,1.799999916231368
3.059356581772479e-06,1.799999916267333
3.120808654841671e-06,1.79999991632094
3.202973438149761e-06,1.799999916395388
3.296898360151454e-06,1.79999991648384
3.429759879448997e-06,1.799999916614598
3.662544920705854e-06,1.799999916856368
3.91631446113617e-06,1.799999917134371
4.423853541996802e-06,1.799999917718875
5.438931703718066e-06,1.799999918942732
7.469088027160595e-06,1.799999921338178
1.07862448117889e-05,1.799999924938886
1.516847826103516e-05,1.799999928317842
2.088276397532087e-05,1.79999993186982
2.659704968960658e-05,1.799999933687977
3.23113354038923e-05,1.799999935671003
3.802562111817801e-05,1.79999993702185
3.93814656676959e-05,1.799999937285376
4.005938794245484e-05,1.799999937409399
4.037208445062632e-05,1.799999937465552
4.084162921288354e-05,1.799999937548294
4.095901540344784e-05,1.799999937568717
4.113509468929429e-05,1.799999937599133
4.117911451075591e-05,1.799999937606704
4.124514424294833e-05,1.79999993761803
4.131117397514075e-05,1.799999937629315
4.133494944035849e-05,1.799999937633365
4.138250037079398e-05,1.799999937641469
4.140984936017186e-05,1.799999937646117
4.143161505654171e-05,1.799999937649809
4.144235317877507e-05,1.799999937651636
4.145815568070424e-05,1.799999937654316
4.146129380632409e-05,1.799999937654848
4.146757005756379e-05,1.799999937655906
4.146946837947304e-05,1.799999937656234
4.147326502329155e-05,1.799999937656877
4.147626785865893e-05,1.799999937657386
4.147700425660797e-05,1.799999937657511
4.147847705250605e-05,1.79999993765776
4.147982544746678e-05,1.799999937657989
4.148119437796733e-05,1.79999993765822
4.148289861252775e-05,1.799999937658501
4.148337001398508e-05,1.799999937658588
4.148411031908194e-05,1.799999937658707
4.148422772127417e-05,1.799999937658733
4.148446252565861e-05,1.799999937658771
4.148462216489984e-05,1.799999937658805
4.14847510174448e-05,1.799999937658904
4.148481562167557e-05,1.799999937658611
4.148487908702619e-05,1.799999937661275
4.148491382036962e-05,1.799999937658256
4.148496175204953e-05,1.799999937651632
4.148497332982387e-05,1.799999937589681
4.148499597648985e-05,1.799999937586899
4.148500991053421e-05,1.79999993755165
4.148501921939587e-05,1.799999936968758
4.148502756962937e-05,1.799999937200673
4.148503704408313e-05,1.799999938213277
4.148504743114838e-05,1.799999938612236
4.148505848160662e-05,1.799999938004932
4.14850663350707e-05,1.799999937566316
4.14850752075607e-05,1.799999937787338
4.148508475952186e-05,1.799999938910297
4.148509190287063e-05,1.79999994027298
4.148509574874597e-05,1.799999940967324
4.148510110761071e-05,1.79999994170406
4.148510613200148e-05,1.799999941885695
4.148511413209849e-05,1.799999941201769
4.148511959293697e-05,1.799999940573173
4.148512607084459e-05,1.799999940467836
4.148513311591345e-05,1.799999940850015
4.148514169584012e-05,1.799999938078917
4.14851520132122e-05,1.799999930885708
4.148516465897478e-05,1.79999991648706
4.148517777486696e-05,1.799999877048062
4.148519166714207e-05,1.7999998332519
4.148520558363612e-05,1.799999869344109
4.148522104440666e-05,1.799999914079877
4.148523458828264e-05,1.79999992653418
4.148524622935438e-05,1.800000123081599
4.148525619613868e-05,1.800000674210093
4.148526814767849e-05,1.800001929328038
4.148527708143963e-05,1.800003060581669
4.148528568217037e-05,1.800004260790624
4.148529186124865e-05,1.800004907890117
4.148530055156522e-05,1.800005661635355
4.148530747783902e-05,1.800005932579786
4.148531494662139e-05,1.80000480384027
4.148532150720991e-05,1.800001592536329
4.148532796181721e-05,1.799992916131511
4.148533415689319e-05,1.799976464112966
4.148534254246255e-05,1.799943434422167
4.148534970124183e-05,1.799910927321581
4.148535815138153e-05,1.799869773261874
4.148536895478461e-05,1.799819813219635
4.148537565802164e-05,1.79979430906294
4.148538113089851e-05,1.799783253033842
4.148538733948555e-05,1.799783242257639
4.148539351705082e-05,1.799813101524643
4.14854001232203e-05,1.799898968565911
4.148540803089308e-05,1.800106673617762
4.148541622003508e-05,1.800463360795665
4.148542412402057e-05,1.800957146405181
4.148543284334258e-05,1.801684611302774
4.148543860356916e-05,1.802280436570895
4.148544647023529e-05,1.803270635978516
4.148545058371233e-05,1.803903556017812
4.14854562669805e-05,1.804894431206638
4.148546106713594e-05,1.805698556601908
4.148546724698592e-05,1.806686850159197
4.148547136681019e-05,1.807319750803584
4.148547289702891e-05,1.807545843681104
4.148547339093387e-05,1.807617584373398
4.148547437874381e-05,1.807759037341695
4.148547635436367e-05,1.808034812617775
4.14854803056034e-05,1.808571679272519
4.14854881823679e-05,1.809659204158086
4.148549526742815e-05,1.810676399697508
4.148550075351715e-05,1.811404081279424
4.148550724216314e-05,1.812117004694634
4.148551457555535e-05,1.812625292764164
4.148552333502949e-05,1.812594605591521
4.14855307832701e-05,1.811657854947757
4.148553881033765e-05,1.809538921751618
4.148554668049367e-05,1.806285346899367
4.148555334153655e-05,1.801293841088589
4.148555862378736e-05,1.796894510411299
4.148555998954699e-05,1.795853731591551
4.148556272106624e-05,1.793945337255962
4.148556818410473e-05,1.790874553967134
4.148557495930366e-05,1.788190173673238
4.148558148492721e-05,1.785817251941427
4.148558934237142e-05,1.783258309567884
4.148559320643634e-05,1.782385495876897
4.148559848980881e-05,1.781683893868633
4.148560420288179e-05,1.781394217195507
4.148560937639096e-05,1.781064170170839
4.148561472319905e-05,1.78018356369905
4.14856204611309e-05,1.779203655085761
4.148562641074328e-05,1.779250763994396
4.148563331910725e-05,1.780877867781927
4.148564037095558e-05,1.783638685332892
4.148564965807197e-05,1.787922099403541
4.148566109479445e-05,1.792399232516084
4.148567315350317e-05,1.795741626794089
4.148568540429016e-05,1.797787312708681
4.148569959838563e-05,1.798951281855891
4.148571755053027e-05,1.799652601739352
4.148573874553523e-05,1.799866090418989
4.148576992374797e-05,1.799966837282962
4.148581014554508e-05,1.79995634115628
4.148587440253796e-05,1.799958680907648
4.148595015314636e-05,1.799968803224547
4.148603149941693e-05,1.799973855446988
4.148612787887127e-05,1.799978306744949
4.148623620151624e-05,1.799983359097969
4.148635739205019e-05,1.799987776471961
4.148647339093388e-05,1.799990793919671
4.148655850935139e-05,1.799992329064993
4.148672874618642e-05,1.799994988016213
4.148684877274803e-05,1.79999627737423
4.148708882587124e-05,1.79999791108968
4.148733225558743e-05,1.799998891495607
4.148762030483825e-05,1.799999399628332
4.148795725487501e-05,1.799999719398576
4.148835814488112e-05,1.799999827172041
4.148891719740202e-05,1.799999900664502
4.148963444968974e-05,1.799999905423417
4.149066265148566e-05,1.799999917713576
4.149198470657867e-05,1.799999919013972
4.149396453995905e-05,1.799999922910063
4.149656417780061e-05,1.79999992343196
4.150047411007329e-05,1.799999923799839
4.150155872193236e-05,1.799999924039521
4.150372794565051e-05,1.799999924056758
4.150582686573125e-05,1.799999924118894
4.150747388528155e-05,1.799999924153908
4.150925212608498e-05,1.799999924184722
4.150959998194078e-05,1.799999924190524
4.151029569365238e-05,1.799999924201033
4.151137440392644e-05,1.79999992421424
4.151291812469808e-05,1.799999924230374
4.151414591245137e-05,1.799999924242283
4.151570397139814e-05,1.79999992425417
4.15181748967253e-05,1.799999924271172
4.152255994131037e-05,1.799999924291752
4.152959530774573e-05,1.79999992431606
4.153969090582734e-05,1.799999924331904
4.154724214721773e-05,1.799999924343544
4.154934435470495e-05,1.799999924344081
4.15535487696794e-05,1.799999924349028
4.155830893475609e-05,1.799999924353084
4.155967229011652e-05,1.799999924354197
4.156239900083738e-05,1.799999924356276
4.156707592615172e-05,1.799999924359681
4.157449072360566e-05,1.799999924364461
4.158437446754798e-05,1.799999924370349
4.159836685542551e-05,1.799999924377479
4.162184338778197e-05,1.799999924388767
4.165835249515242e-05,1.799999924404069
4.172898393585923e-05,1.799999924432842
4.175730929388745e-05,1.79999992444336
4.177303213096506e-05,1.799999924449748
4.179567639147689e-05,1.799999924458518
4.179997473766444e-05,1.799999924460181
4.180857143003953e-05,1.799999924463506
4.181709412150831e-05,1.799999924466791
4.1824867883238e-05,1.799999924469818
4.18330911311832e-05,1.799999924472953
4.184204116730747e-05,1.799999924476394
4.185640503364087e-05,1.799999924481916
4.187661848508898e-05,1.799999924489668
4.188148132793287e-05,1.799999924491562
4.189120701362066e-05,1.799999924495394
4.189469183851984e-05,1.799999924496566
4.190055092775242e-05,1.799999924498468
4.190443375399135e-05,1.799999924500185
4.190834860121999e-05,1.799999924501953
4.190887307808866e-05,1.799999924503475
4.190992203182601e-05,1.799999924501993
4.191098112781301e-05,1.79999992450386
4.191193387734989e-05,1.799999924513947
4.191267896812988e-05,1.799999924492899
4.191340065073221e-05,1.7999999245163
4.191397749005341e-05,1.799999924514977
4.191419154078657e-05,1.799999924626541
4.191461964225289e-05,1.799999924491485
4.191479210545172e-05,1.799999924416591
4.191487770477235e-05,1.799999922522742
4.191496115364242e-05,1.79999991711351
4.191501980623609e-05,1.799999914566083
4.191509348455795e-05,1.799999906566862
4.191512371490852e-05,1.799999904050062
4.191516679046873e-05,1.799999899137001
4.191519033113623e-05,1.799999896825696
4.191521644707421e-05,1.799999893910205
4.191523913589957e-05,1.799999893059029
4.191526537364339e-05,1.799999891623828
4.191529292141657e-05,1.79999988570015
4.191532135723208e-05,1.799999876551428
4.191536986672449e-05,1.799999867189973
4.191541864447614e-05,1.799999852532549
4.19154504170586e-05,1.799999840023243
4.191548065116634e-05,1.799999819462876
4.19154984853169e-05,1.799999805745981
4.191552418242663e-05,1.799999774848151
4.191554471960347e-05,1.79999968964929
4.191556391628523e-05,1.799999364108096
4.191557995329126e-05,1.799998293748203
4.191559255199163e-05,1.799996133847603
4.19155991899343e-05,1.799994259332769
4.1915609297717e-05,1.799990791904063
4.191561748931673e-05,1.799990563377074
4.191562736459012e-05,1.800001622009338
4.191563859717383e-05,1.800045046327887
4.191565083904275e-05,1.800144955476214
4.191566191973257e-05,1.800291948284995
4.191567347955012e-05,1.800474598123274
4.191567988306045e-05,1.800558629668799
4.191568823704001e-05,1.800634472919676
4.191569733881486e-05,1.80058514026073
4.191570684828893e-05,1.80003947357315
4.191571548173641e-05,1.798464486551379
4.191572406196832e-05,1.795749574840406
4.191573074571136e-05,1.792926614198842
4.191573876509958e-05,1.789109716361113
4.19157433416237e-05,1.787002013609754
4.191574957439126e-05,1.784519478937605
4.191575478143006e-05,1.783245300589619
4.191576044783083e-05,1.783208352817972
4.191576478163136e-05,1.784292636354602
4.191576968618904e-05,1.786368176959121
4.191577356595068e-05,1.788267838931998
4.191577753344176e-05,1.790234291385304
4.191577986390562e-05,1.791321868752221
4.191578350270837e-05,1.793136304287432
4.191578661367791e-05,1.794971302477421
4.191578962110722e-05,1.796916451020119
4.19157931530094e-05,1.79921674793583
4.191579809790552e-05,1.80212789885255
4.191580175091747e-05,1.803828660133445
4.191580618296742e-05,1.805379450444844
4.191581111699182e-05,1.806574786843338
4.191581695328822e-05,1.807450807974082
4.191582619088686e-05,1.808301785438425
4.191583640574021e-05,1.808779772134495
4.191584320423862e-05,1.80901790794576
4.191585115347221e-05,1.809265712823795
4.191585656393252e-05,1.809404273387174
4.191586539332689e-05,1.809568392703325
4.191587334130767e-05,1.809671164454457
4.191588209472818e-05,1.80974563130496
4.191589173238597e-05,1.809761350114129
4.191590338953226e-05,1.809558372262265
4.19159227129272e-05,1.807919392135304
4.191594065059129e-05,1.804671205052654
4.191595894748103e-05,1.800367872829474
4.191597963097567e-05,1.795754910387829
4.191599707528146e-05,1.793070915291247
4.191601645487672e-05,1.79122127217403
4.191603972918402e-05,1.789956463241038
4.191607122748493e-05,1.789277359288611
4.191608334619982e-05,1.789285414675307
4.191609762671878e-05,1.789808572259097
4.191610669495772e-05,1.790830093771743
4.191611866285248e-05,1.793102771173014
4.191612997760065e-05,1.796167306781762
4.191614209363293e-05,1.800136278596729
4.191615094458395e-05,1.803017050322403
4.191615917067031e-05,1.805245562905847
4.191616390529514e-05,1.806191722985764
4.191617047415229e-05,1.806805932446842
4.191617578158728e-05,1.806664422639864
4.19161830537055e-05,1.805938878745727
4.191618936048221e-05,1.805168515269197
4.191619628883216e-05,1.804331985379229
4.19162034118571e-05,1.803632042891379
4.191621196150204e-05,1.802975759964869
4.191622425419833e-05,1.802256431867909
4.191623768435547e-05,1.801632960054169
4.191624903980559e-05,1.801060182650182
4.191626169525254e-05,1.800315742893877
4.191626851879096e-05,1.799875947897311
4.191627727903726e-05,1.799282327136271
4.191628905827905e-05,1.798488617639739
4.191630182622833e-05,1.797675493550483
4.191631113394293e-05,1.797154058354243
4.191632215710345e-05,1.796609875266188
4.191633328529278e-05,1.796166091569012
4.191634471691188e-05,1.795852717294142
4.191635595085269e-05,1.795670427395443
4.191637013954953e-05,1.795579846641401
4.191638900889774e-05,1.795595259099057
4.191640916927637e-05,1.795735022809442
4.191643008272938e-05,1.795943680268141
4.191645434715903e-05,1.796243289418804
4.191648511858907e-05,1.796652643259084
4.191652177255628e-05,1.797146254400433
4.191657551984098e-05,1.797771282768168
4.191664398400241e-05,1.798382325674264
4.191671407708264e-05,1.798805418419686
4.19167886349375e-05,1.79909675137405
4.191687119307639e-05,1.799315655404979
4.19169600807952e-05,1.799467448181796
4.191706967480976e-05,1.799594386110791
4.19171955751298e-05,1.799688507677874
4.19173613245407e-05,1.799773519868198
4.191756335602843e-05,1.799841432906246
4.191781155478562e-05,1.79989785175804
4.191811341817148e-05,1.799941356743266
4.191846824369593e-05,1.799971851639196
4.191889459040311e-05,1.799991066866813
4.191944245647649e-05,1.800003306653337
4.192012755884132e-05,1.8000091948712
4.192098609020541e-05,1.800011641147141
4.192196155375029e-05,1.800011528658596
4.19232186105973e-05,1.800008483602629
4.192469236701093e-05,1.800001265667139
4.192617172077251e-05,1.79998575713915
4.192797157645284e-05,1.799933819140444
4.193008891288103e-05,1.799588484725483
4.193217573734262e-05,1.797870220640293
4.193269138422621e-05,1.79707889324817
4.193372267799341e-05,1.795623734145329
4.193503582397996e-05,1.794202982387028
4.193648195066816e-05,1.792717573549325
4.193767463224506e-05,1.791233530553666
4.193932776708318e-05,1.789406235527363
4.194067159401162e-05,1.787853296336651
4.194244937873493e-05,1.785600614486408
4.194512353408948e-05,1.781055395267885
4.194735060345218e-05,1.775461488497772
4.194979409922731e-05,1.765006318869538
4.195270817904157e-05,1.736621427287399
4.195493490901339e-05,1.664256621289514
4.19571660375075e-05,1.521564676412725
4.195906100803099e-05,1.339556545610389
4.195973372416608e-05,1.26334407624462
4.196107915643628e-05,1.10873576629787
4.196223213751801e-05,0.9902283935832796
4.196315763905317e-05,0.8922375247210649
4.196339378926313e-05,0.8672077274059001
4.196359074614845e-05,0.8475994482246344
4.196370868952271e-05,0.8365762880577952
4.196376694727909e-05,0.8313460653075243
4.196383828713181e-05,0.8250348418276919
4.196390517424686e-05,0.819126482539571
4.196396593417836e-05,0.8137603263397856
4.196399380247667e-05,0.8113041153347991
4.196403676800159e-05,0.8076481319625167
4.196406501046681e-05,0.8053423270561284
4.196410093478568e-05,0.8024239715036704
4.196413107834696e-05,0.7999431904496271
4.196417267934274e-05,0.7964945442548853
4.196422793690734e-05,0.7923004641404606
4.196427484405713e-05,0.791625051764508
4.196428223997547e-05,0.7922052430885986
4.196429703181216e-05,0.7946552117120421
4.196430337009472e-05,0.796544265067994
4.196431460783412e-05,0.8016374488540776
4.1964322530442e-05,0.8065817656867615
4.196433446733292e-05,0.8161514474907555
4.196434196526307e-05,0.822239017689091
4.196435069432232e-05,0.8273820653423813
4.196435776355936e-05,0.8297837518127055
4.196436475740755e-05,0.831043054050668
4.196437118363435e-05,0.8314024824905977
4.19643792060436e-05,0.8310213626854026
4.196438685629164e-05,0.8302069171140906
4.196439528630044e-05,0.8289494816149789
4.196440522211711e-05,0.8272794109468156
4.196441647278576e-05,0.8252232002140808
4.196443179427126e-05,0.8223644498492211
4.196445154022833e-05,0.8186731492252313
4.196448321341315e-05,0.8129888392729875
4.196452430550541e-05,0.8060371621894817
4.196458289024709e-05,0.7969007380123883
4.196465643390342e-05,0.7864526009512027
4.196474061699534e-05,0.7754552803000703
4.196483936073782e-05,0.7635743878747714
4.196494723571556e-05,0.7512203911547053
4.196506345481221e-05,0.7382682729502124
4.196518100319423e-05,0.724710745003359
4.196530987884337e-05,0.7090582651248608
4.196547626815392e-05,0.687958084024307
4.196566253218203e-05,0.6635637267719475
4.196585431906543e-05,0.6380016898016944
4.196611599890409e-05,0.6024332397311928
4.196643368667349e-05,0.55836018295596
4.196681162509778e-05,0.5047964887773962
4.196728202430021e-05,0.4366836064757166
4.196785897057745e-05,0.3513654630294952
4.196852855878049e-05,0.2513737873181562
4.196931914790817e-05,0.1377921337138582
4.196994227421184e-05,0.07209159437077738
4.197070677435294e-05,0.02468922623226765
4.197155624963214e-05,0.004428174262377028
4.197268800340689e-05,0.00109837615559366
4.197353053554818e-05,0.0004586290109361375
4.197456238463619e-05,0.0005572226002594602
4.197617266418643e-05,0.0005707380122394745
4.197806866049977e-05,0.0006842168716269295
4.198095196535657e-05,0.00138587916074822
4.19855521405243e-05,0.005757595980963846
4.199240918741622e-05,0.03202578050874179
4.199733771472652e-05,0.08717817371377633
4.199846488715704e-05,0.1097921211834513
4.20007192320181e-05,0.1872310119514322
4.200125810018244e-05,0.2197671756477699
4.200233583651113e-05,0.311696888154974
4.200260454073099e-05,0.3400349862370619
4.20031419491707e-05,0.401346224977518
4.200353109039365e-05,0.4494673727941815
4.200396140062802e-05,0.5071578789684288
4.200420854146373e-05,0.5421696070653326
4.200461426393632e-05,0.6022454030688598
4.200501859104946e-05,0.6651061368555922
4.200559081494707e-05,0.7577983750364367
4.200567514645646e-05,0.7715109237298399
4.200584380947523e-05,0.7987727386623246
4.200603842677822e-05,0.8297150756815183
4.200620943976654e-05,0.8568043453343731
4.20062340134218e-05,0.8607866176150835
4.200628316073233e-05,0.8692819945337199
4.200632013676922e-05,0.8750643437484894
4.200635708855727e-05,0.8724656979400691
4.200637716423973e-05,0.8618123248063657
4.200639707906402e-05,0.8446168647592138
4.200641267059303e-05,0.8287666028833033
4.200643303723818e-05,0.8182732212264126
4.200643861673912e-05,0.821276507912051
4.200644854277661e-05,0.8420694455971223
4.200645565036695e-05,0.8786467494854513
4.200646407389193e-05,0.9508126917577241
4.200647126983361e-05,1.041354404979207
4.200648149207424e-05,1.20864574479928
4.200649179020465e-05,1.390680718893885
4.200650138413004e-05,1.549802998612966
4.200650986382293e-05,1.648134891291206
4.200651845626776e-05,1.710390373448537
4.200652694922682e-05,1.747195206729798
4.200653841206628e-05,1.771364924816951
4.200654955950139e-05,1.783269747001007
4.200656288272748e-05,1.788214771916208
4.200657474031861e-05,1.790142580675051
4.200658717334521e-05,1.790670646391155
4.200659878767051e-05,1.791123010937834
4.200660970923489e-05,1.791520936407175
4.200661813870693e-05,1.791878668566028
4.200662845475408e-05,1.792332007549682
4.200663915592153e-05,1.792670754227186
4.200664964956401e-05,1.792870881163678
4.200665798391683e-05,1.792955949669192
4.200666565258328e-05,1.792964467853327
4.200667148368898e-05,1.792995049707384
4.200668314590036e-05,1.793146988294295
4.200669235535122e-05,1.793318398042156
4.200670293595101e-05,1.79353017886367
4.200671418507079e-05,1.793726523376424
4.200672711325989e-05,1.793919910538707
4.200674537181902e-05,1.794168988589757
4.200676769913045e-05,1.794460804686482
4.200680295598921e-05,1.794913390747853
4.200684961941333e-05,1.795469302193661
4.200689638540901e-05,1.795953333449365
4.200695302346799e-05,1.796451353769105
4.200701302600149e-05,1.796881582422352
4.200708507003514e-05,1.797279978656519
4.200716592775325e-05,1.797626206227813
4.200725880681001e-05,1.79794618937748
4.200736618906667e-05,1.798250564944007
4.2007487087645e-05,1.798579034187861
4.200763682078852e-05,1.798870485249645
4.200781454612038e-05,1.799096495484465
4.200801997126899e-05,1.799291904439914
4.200828000308931e-05,1.799424611496994
4.200855943899286e-05,1.799513051095498
4.200885864371248e-05,1.79955585751527
4.200920179405936e-05,1.799596070245751
4.200959131867636e-05,1.799646234635374
4.201010385535141e-05,1.799702078822825
4.201072659919833e-05,1.79976462785833
4.201154401685734e-05,1.799854551463956
4.201260532103824e-05,1.79993940664387
4.201395006579029e-05,1.79999204634881
4.201521925511939e-05,1.799995114730782
4.201645357384217e-05,1.80000042655217
4.201795347601211e-05,1.800000984359882
4.202070721456023e-05,1.800000911280576
4.202461551663178e-05,1.800000714720588
4.202674865897892e-05,1.800000571998227
4.202873348714007e-05,1.800000474997763
4.203019427625273e-05,1.800000463177375
4.203040574567516e-05,1.80000045097611
4.203047547350972e-05,1.800000451447644
4.203061492917883e-05,1.800000450722674
4.203089384051705e-05,1.800000442877614
4.203118465701339e-05,1.800000436594984
4.203147547350972e-05,1.800000429998159
4.203159120956519e-05,1.800000425827859
4.203182268167613e-05,1.800000423485269
4.203214152415673e-05,1.800000415860669
4.203277920911792e-05,1.800000402476243
4.203331000362186e-05,1.800000392264094
4.203407266484885e-05,1.800000377447718
4.203557028336221e-05,1.800000352181573
4.203856552038893e-05,1.800000306167869
4.204349955458129e-05,1.800000250982846
4.205336762296602e-05,1.80000016414368
4.206708770062209e-05,1.800000104925266
4.208317270291085e-05,1.800000044630019
4.2099536964632e-05,1.800000028080026
4.210237928565881e-05,1.800000016749391
4.21050068981573e-05,1.800000021415533
4.211026212315427e-05,1.800000011724114
4.212077257314823e-05,1.80000000137754
4.212682275679403e-05,1.799999996298848
4.21333293529111e-05,1.799999991092895
4.213920226556864e-05,1.799999987234309
4.214573262044747e-05,1.799999983058893
4.214883978061929e-05,1.79999998132061
4.215505410096295e-05,1.799999977942801
4.215635780012273e-05,1.799999977279884
4.215896519844228e-05,1.799999975975127
4.216417999508139e-05,1.799999973533882
4.216861295430347e-05,1.79999997157076
4.217043517827182e-05,1.799999970784323
4.217101566971843e-05,1.799999970533355
4.217189067450069e-05,1.799999970176559
4.217364068406523e-05,1.799999969465259
4.217714070319429e-05,1.799999968093183
4.218401627504513e-05,1.799999965555411
4.219133904689734e-05,1.799999963085472
4.219814518613498e-05,1.799999960916089
4.220405145941212e-05,1.799999959225247
4.221010199465201e-05,1.799999957551807
4.22170795030533e-05,1.799999955792348
4.221986680242762e-05,1.799999955091717
4.222544140117627e-05,1.799999953812871
4.223175820149396e-05,1.799999952419954
4.223316289631838e-05,1.799999952125589
4.223597228596722e-05,1.799999951542115
4.224113455868804e-05,1.799999950515091
4.224458134290755e-05,1.799999949847189
4.225020274564785e-05,1.799999948817275
4.226144555112846e-05,1.799999946890026
4.226819747955491e-05,1.799999945819398
4.22752949005385e-05,1.799999944742483
4.228149256729614e-05,1.799999943868412
4.228797404851452e-05,1.799999942984289
4.229801832867365e-05,1.7999999417136
4.230015270750064e-05,1.799999941441785
4.230442146515463e-05,1.799999940942321
4.230928817431462e-05,1.799999940382297
4.231509893763363e-05,1.799999939741796
4.232103651920317e-05,1.799999939109107
4.232970724290357e-05,1.799999938237057
4.23411945879094e-05,1.799999937147879
4.234760071641921e-05,1.79999993657857
4.235460358866803e-05,1.799999935975889
4.236127107292537e-05,1.799999935431818
4.236909315066983e-05,1.799999934815958
4.237138749468774e-05,1.799999934642306
4.237597618272357e-05,1.79999993429986
4.237752006381428e-05,1.799999934187071
4.238060782599569e-05,1.799999933964022
4.238517229664063e-05,1.799999933642183
4.239137116172276e-05,1.799999933217423
4.23972633204556e-05,1.79999993282826
4.240895853698017e-05,1.799999932090334
4.241446394322261e-05,1.799999931758931
4.24221811363864e-05,1.799999931308592
4.242866014314102e-05,1.799999930946212
4.243555713614121e-05,1.799999930571258
4.244562717176343e-05,1.799999930050001
4.2447946996167e-05,1.799999929931026
4.245258664497414e-05,1.799999929703183
4.245838636287811e-05,1.799999929423728
4.246460593296798e-05,1.799999929133431
4.247131196653113e-05,1.799999928828895
4.248204382805607e-05,1.799999928362727
4.249154751316179e-05,1.799999927966058
4.249851409458362e-05,1.799999927687652
4.250555630751061e-05,1.799999927413022
4.251309309252381e-05,1.799999927129959
4.251582860156321e-05,1.799999927028461
4.252129961964201e-05,1.799999926831364
4.25283050503723e-05,1.799999926584931
4.252975200273266e-05,1.799999926535101
4.253264590745338e-05,1.799999926436133
4.253818328589658e-05,1.799999926250454
4.254527305138267e-05,1.799999926018566
4.254846722945296e-05,1.799999925916401
4.255485558559352e-05,1.79999992571566
4.256255317177803e-05,1.799999925480679
4.25694752482745e-05,1.799999925274555
4.257609616825667e-05,1.799999925083276
4.258329617289572e-05,1.799999924880099
4.258603233845986e-05,1.799999924804649
4.259150466958814e-05,1.799999924655885
4.25933558235357e-05,1.799999924606323
4.259705813143081e-05,1.799999924508232
4.260342665996906e-05,1.799999924343062
4.26092400380558e-05,1.799999924195531
4.26161352058884e-05,1.799999924025126
4.262487763891469e-05,1.799999923814698
4.263097021563024e-05,1.799999923672056
4.26394299864565e-05,1.799999923478472
4.264626021007373e-05,1.799999923326549
4.265346301246109e-05,1.799999923169747
4.266206048117999e-05,1.799999922988396
4.266635921553944e-05,1.79999992289938
4.266832387546941e-05,1.799999922859492
4.267225319532935e-05,1.799999922780191
4.267869684758488e-05,1.799999922652728
4.268515324666054e-05,1.799999922527718
4.269271193979643e-05,1.799999922385063
4.270347125655268e-05,1.79999992218762
4.27094947461937e-05,1.799999922080042
4.271763403731258e-05,1.79999992193757
4.272467054469518e-05,1.799999921817525
4.273243328319642e-05,1.799999921687963
4.273609811807721e-05,1.79999992162811
4.274342778783878e-05,1.799999921510453
4.274522239151155e-05,1.799999921482146
4.274881159885709e-05,1.799999921425984
4.275546454358572e-05,1.79999992132372
4.27624698995522e-05,1.799999921218296
4.277155984185763e-05,1.799999921084952
4.277962799148448e-05,1.799999920969253
4.278767319782209e-05,1.799999920856717
4.279516737560058e-05,1.799999920753891
4.28025885530766e-05,1.799999920654558
4.281148985289828e-05,1.799999920538181
4.281410174361408e-05,1.799999920504744
4.281932552504568e-05,1.799999920438611
4.282106981969759e-05,1.799999920416816
4.282455840900142e-05,1.79999992037355
4.283145356903539e-05,1.799999920289457
4.283918159126768e-05,1.799999920197169
4.285077694797612e-05,1.799999920062434
4.286116827172013e-05,1.799999919944868
4.286885106961137e-05,1.799999919860171
4.28767609954813e-05,1.799999919774606
4.288592442045176e-05,1.799999919678179
4.289050613293699e-05,1.799999919630828
4.289255271255427e-05,1.799999919610016
4.289664587178882e-05,1.799999919568639
4.290353611332219e-05,1.799999919500265
4.291095073054267e-05,1.799999919428158
4.291986823515183e-05,1.799999919343351
4.292805475513686e-05,1.799999919267025
4.293666782990888e-05,1.799999919188449
4.294454305405743e-05,1.799999919117873
4.295229799163386e-05,1.799999919049935
4.296163774355946e-05,1.799999918969983
4.296431119180117e-05,1.799999918947548
4.296965808828459e-05,1.799999918903191
4.297147576335846e-05,1.799999918888292
4.297511111350621e-05,1.79999991885872
4.298238181380169e-05,1.799999918800542
4.299084899773105e-05,1.799999918734152
4.299785057208477e-05,1.799999918680288
4.30090697031333e-05,1.799999918595648
4.301687197425345e-05,1.799999918538068
4.302518018166089e-05,1.799999918477868
4.30344828703764e-05,1.799999918412213
4.303913421473415e-05,1.799999918379956
4.304130438496811e-05,1.799999918365152
4.304564472543601e-05,1.799999918335741
4.305284520663021e-05,1.799999918287789
4.306065036751222e-05,1.79999991823684
4.307018312395006e-05,1.799999918175978
4.307855009851615e-05,1.799999918123503
4.308731131674885e-05,1.799999918069616
4.30954943825491e-05,1.799999918020144
4.310385033548014e-05,1.799999917970713
4.310657447997675e-05,1.799999917954789
4.311202276896997e-05,1.799999917923457
4.312088156757904e-05,1.799999917873578
4.312273737899845e-05,1.799999917863295
4.312644900183726e-05,1.799999917842904
4.313387224751489e-05,1.799999917802755
4.314310113918649e-05,1.799999917753827
4.31501134209702e-05,1.799999917717248
4.316034967128319e-05,1.79999991766473
4.316836037977617e-05,1.799999917624447
4.317702844317952e-05,1.799999917581649
4.318821431128758e-05,1.799999917528064
4.319134998457158e-05,1.799999917513307
4.31976213311396e-05,1.799999917484339
4.320528842889512e-05,1.799999917449604
4.321363157905297e-05,1.799999917412592
4.322507857225034e-05,1.799999917362856
4.32322814044072e-05,1.799999917332133
4.324187706489223e-05,1.799999917291803
4.325023981211431e-05,1.799999917257423
4.326000688719226e-05,1.799999917218175
4.326372355068689e-05,1.799999917203565
4.327115687767615e-05,1.799999917174825
4.327317419274206e-05,1.79999991716716
4.327720882287388e-05,1.799999917151929
4.328527808313751e-05,1.799999917122005
4.329562075970254e-05,1.799999917084404
4.330316049916251e-05,1.799999917057478
4.33134848357656e-05,1.799999917021145
4.332193633208034e-05,1.799999916992025
4.333135270383825e-05,1.799999916960244
4.333559132373704e-05,1.799999916946266
4.334406856353461e-05,1.799999916918826
4.334618435426323e-05,1.799999916912118
4.335041593572049e-05,1.799999916898788
4.335863449528736e-05,1.799999916873404
4.336830356402897e-05,1.799999916844132
4.337556425511834e-05,1.799999916822525
4.338685703841456e-05,1.799999916789426
4.339550212702648e-05,1.799999916764598
4.340510476542533e-05,1.799999916737614
4.340857511155857e-05,1.799999916728062
4.341551580382504e-05,1.799999916709302
4.34177407271546e-05,1.799999916703361
4.342219057381372e-05,1.799999916691652
4.343036236859786e-05,1.799999916670572
4.343947191677012e-05,1.799999916647586
4.345352480363128e-05,1.799999916612978
4.346542007530893e-05,1.799999916584303
4.347469555074789e-05,1.799999916562516
4.348483537064402e-05,1.799999916539242
4.348990528059209e-05,1.799999916527947
4.349244023556612e-05,1.799999916522355
4.349751014551419e-05,1.799999916511347
4.350524775608178e-05,1.799999916494903
4.351418310967884e-05,1.799999916476373
4.352642265917931e-05,1.799999916451549
4.353454450675398e-05,1.799999916435404
4.354534426378583e-05,1.799999916414265
4.355475050202505e-05,1.79999991639634
4.356624257669062e-05,1.799999916375131
4.356955502204803e-05,1.799999916369199
4.357617991276286e-05,1.799999916357553
4.358507921533243e-05,1.799999916342309
4.359481061302194e-05,1.799999916326069
4.360488893298031e-05,1.799999916309613
4.361818613141305e-05,1.799999916288325
4.362784831129535e-05,1.799999916273279
4.363883899135564e-05,1.799999916256694
4.364433433138579e-05,1.79999991624864
4.364708200140087e-05,1.799999916244691
4.365257734143102e-05,1.799999916236931
4.366084447268037e-05,1.799999916225597
4.367079593573093e-05,1.799999916212254
4.368664911741252e-05,1.799999916191639
4.369828324669446e-05,1.799999916176948
4.370970070167037e-05,1.799999916162919
4.372162008641644e-05,1.799999916148962
4.372757977878947e-05,1.799999916142217
4.373030798000832e-05,1.799999916139213
4.373576438244603e-05,1.799999916133293
4.37455060327077e-05,1.799999916123012
4.375815620064727e-05,1.799999916110102
4.376746792226573e-05,1.799999916100784
4.377966892742197e-05,1.799999916088879
4.379031374129203e-05,1.799999916078915
4.379371583074637e-05,1.79999991607583
4.380052000965504e-05,1.799999916069764
4.380351606014397e-05,1.799999916067155
4.380950816112184e-05,1.799999916062113
4.38190095133925e-05,1.799999916054388
4.383016560025866e-05,1.799999916045637
4.384314474552523e-05,1.799999916035777
4.385536267679155e-05,1.799999916026811
4.386720431855987e-05,1.799999916018467
4.388066171238828e-05,1.799999916009595
4.388603106576835e-05,1.799999916006229
4.388871574245838e-05,1.799999916004613
4.389408509583845e-05,1.799999916001421
4.39048238025986e-05,1.799999915995312
4.392108987048053e-05,1.799999915986471
4.39345699865209e-05,1.799999915979504
4.394760972964827e-05,1.7999999159731
4.396129396874859e-05,1.799999915966981
4.396813608829875e-05,1.799999915964121
4.397123432804516e-05,1.799999915962905
4.397743080753797e-05,1.799999915960527
4.398927322430766e-05,1.799999915956223
4.400431112983629e-05,1.799999915951076
4.401770013451506e-05,1.799999915946812
4.403115133047507e-05,1.79999991594287
4.404670779875363e-05,1.799999915938931
4.405194819162434e-05,1.799999915937776
4.40545683880597e-05,1.799999915937199
4.405980878093041e-05,1.799999915936168
4.407028956667184e-05,1.799999915934182
4.409125113815469e-05,1.799999915930754
4.410444603235506e-05,1.799999915928905
4.411981963183556e-05,1.799999915927171
4.412476567373005e-05,1.799999915926751
4.413465775751905e-05,1.799999915926066
4.414752748923902e-05,1.799999915925528
4.416188762887681e-05,1.799999915925262
4.41690676986957e-05,1.799999915925178
4.418342783833349e-05,1.799999915925229
4.419697887505422e-05,1.799999915925636
4.420184846317903e-05,1.799999915925853
4.421158763942865e-05,1.799999915926473
4.422634038965153e-05,1.799999915927808
4.424021300401039e-05,1.799999915929311
4.426391781848414e-05,1.799999915932442
4.428055188273023e-05,1.799999915935109
4.43000937859752e-05,1.799999915938799
4.430706792622424e-05,1.799999915940298
4.432101620672231e-05,1.799999915943523
4.433810969324616e-05,1.799999915947757
4.434555153056503e-05,1.799999915949688
4.436043520520277e-05,1.799999915953766
4.437702871247856e-05,1.79999991595866
4.438532546611646e-05,1.799999915961275
4.440191897339225e-05,1.799999915966813
4.44189461469356e-05,1.799999915972828
4.442745973370728e-05,1.799999915975931
4.444448690725064e-05,1.799999915982373
4.446266045331255e-05,1.799999915989596
4.44717472263435e-05,1.79999991599341
4.44899207724054e-05,1.799999916001307
4.450864232175782e-05,1.799999916009817
4.454608542046266e-05,1.7999999160278
4.456787670138698e-05,1.799999916038919
4.457767706045879e-05,1.799999916044076
4.459727777860243e-05,1.799999916054732
4.462184297945227e-05,1.799999916068545
4.465486722941449e-05,1.799999916087933
4.468581904679138e-05,1.799999916106981
4.470129495547982e-05,1.799999916116818
4.47322467728567e-05,1.79999991613707
4.474736920562704e-05,1.799999916147225
4.477761407116772e-05,1.799999916168043
4.482110187209723e-05,1.799999916199222
4.486830435889783e-05,1.799999916234512
4.494549558703292e-05,1.799999916295352
4.502732617020611e-05,1.79999991636362
4.514151416792846e-05,1.799999916464907
4.532200059276684e-05,1.799999916636761
4.551850572289418e-05,1.799999916837507
4.591151598314886e-05,1.799999917269306
4.669753650365821e-05,1.799999918205132
4.826957754467691e-05,1.799999920135221
5.124588582537947e-05,1.799999923616603
5.4504944980536e-05,1.799999926613125
5.784726020135588e-05,1.799999929117814
6.303878984357181e-05,1.799999931982674
6.875307555785753e-05,1.799999934395648
7.018164698642896e-05,1.799999934778824
7.303878984357181e-05,1.79999993565802
7.385902524517453e-05,1.799999935881277
7.415737455837402e-05,1.799999935960569
7.430654921497377e-05,1.799999935999817
7.460489852817326e-05,1.799999936077548
7.471786433175169e-05,1.799999936106725
7.477434723354091e-05,1.799999936121256
7.488731303711935e-05,1.799999936150213
7.492851045359667e-05,1.799999936160746
7.499080657831264e-05,1.799999936176635
7.502341522852573e-05,1.799999936184927
7.505310270302862e-05,1.799999936192478
7.506429717748313e-05,1.79999993619531
7.508668612639214e-05,1.799999936200989
7.510763457530743e-05,1.799999936206302
7.511573235764479e-05,1.799999936208349
7.512805774644488e-05,1.799999936211474
7.514081114762009e-05,1.799999936214697
7.515333432392699e-05,1.799999936217869
7.516807899144434e-05,1.799999936221595
7.518710257564399e-05,1.799999936226401
7.519261055572256e-05,1.799999936227787
7.519876047055074e-05,1.799999936229344
7.520168653788974e-05,1.799999936230085
7.520399966386418e-05,1.799999936230666
7.520718064968639e-05,1.799999936231468
7.520969979219085e-05,1.799999936232105
7.521056650262417e-05,1.79999993623233
7.521134699454094e-05,1.79999993623252
7.521236889411782e-05,1.799999936232773
7.521291474840353e-05,1.799999936232915
7.52131348437456e-05,1.799999936232964
7.521354058024212e-05,1.799999936233073
7.521396287968325e-05,1.799999936233186
7.521437035049374e-05,1.799999936233283
7.521487525727227e-05,1.79999993623341
7.521515232962707e-05,1.79999993623348
7.521542210903238e-05,1.799999936233549
7.521565708703988e-05,1.799999936233609
7.521581813364992e-05,1.799999936233561
7.521589683380369e-05,1.799999936233911
7.521601338309928e-05,1.799999936235162
7.521609649243795e-05,1.799999936242954
7.521611826776875e-05,1.799999936598109
7.521615530507908e-05,1.799999936129892
7.521617523810807e-05,1.799999936902941
7.521619143991228e-05,1.799999936996623
7.521620694963581e-05,1.799999936009007
7.521622051935573e-05,1.799999934637012
7.521623809966042e-05,1.799999934109203
7.521624826962061e-05,1.799999935285257
7.521625863075922e-05,1.799999936485341
7.52162688424519e-05,1.799999938048092
7.521627938603173e-05,1.799999937639954
7.52162908250092e-05,1.799999935582395
7.52163043252087e-05,1.799999933934878
7.521631754957407e-05,1.799999934233762
7.521632986183009e-05,1.799999930076187
7.521633654271066e-05,1.799999936872882
7.521634471459214e-05,1.799999941655438
7.521635207264817e-05,1.799999940812907
7.52163590555698e-05,1.799999940870582
7.521636606836513e-05,1.799999941821524
7.521637265431683e-05,1.799999941712749
7.52163787071922e-05,1.799999940791484
7.521638512298018e-05,1.799999938847919
7.521639125909354e-05,1.799999936683725
7.521639885430365e-05,1.799999934376884
7.52164066849692e-05,1.799999933200925
7.52164156698764e-05,1.799999933127283
7.521642722789081e-05,1.799999933853586
7.521644041576563e-05,1.799999934979179
7.52164585898873e-05,1.799999935837082
7.521648070315182e-05,1.799999936150095
7.521651254469072e-05,1.799999936315505
7.521655386291052e-05,1.799999936346644
7.521661304084359e-05,1.799999936320213
7.521669379733922e-05,1.799999936229338
7.521679078373308e-05,1.799999936212973
7.521690473249332e-05,1.799999936238461
7.52170277355698e-05,1.799999936239255
7.52171715132456e-05,1.799999936232059
7.521731390493778e-05,1.799999936232788
7.521749243735509e-05,1.799999936234658
7.52176942905432e-05,1.799999936234386
7.521791843163177e-05,1.799999936234008
7.521818272007862e-05,1.799999936234193
7.521848582763517e-05,1.799999936234354
7.521887297518541e-05,1.799999936234425
7.521934191088594e-05,1.799999936234519
7.521996956168784e-05,1.799999936234693
7.522059505107263e-05,1.79999993623485
7.522123894748036e-05,1.799999936235015
7.522204658947511e-05,1.799999936235222
7.522340887816388e-05,1.799999936235562
7.522613345554142e-05,1.799999936236244
7.522988886325995e-05,1.799999936237195
7.523504529637858e-05,1.799999936238501
7.5239402541012e-05,1.799999936239592
7.524481455129883e-05,1.79999993624096
7.52511338990357e-05,1.799999936242547
7.525383369661015e-05,1.79999993624322
7.525923329175906e-05,1.799999936244586
7.526597234304913e-05,1.799999936246285
7.527704097686e-05,1.799999936249067
7.528822938009042e-05,1.799999936251873
7.529993929120369e-05,1.799999936254824
7.530428761580399e-05,1.799999936255913
7.531298426500457e-05,1.799999936258101
7.532411674812104e-05,1.799999936260898
7.532803461448301e-05,1.799999936261879
7.533587034720695e-05,1.799999936263843
7.53472572054769e-05,1.799999936266702
7.536379122969033e-05,1.799999936270841
7.53968592781172e-05,1.799999936279127
7.546299537497094e-05,1.79999993629565
7.558058430610321e-05,1.799999936324921
7.561462914781955e-05,1.79999993633337
7.567642752118345e-05,1.799999936348668
7.569469729631231e-05,1.79999993635319
7.573123684657002e-05,1.799999936362204
7.579818820592846e-05,1.799999936378693
7.587970407573673e-05,1.79999993639871
7.599937805323298e-05,1.799999936427974
7.620510390762502e-05,1.799999936477913
7.658788744049075e-05,1.799999936569667
7.723985324607495e-05,1.799999936722505
7.810283996691363e-05,1.799999936918215
7.931399613720409e-05,1.799999937180645
8.09003111459413e-05,1.799999937503233
8.337128453560962e-05,1.799999937961594
8.643558299122975e-05,1.799999938458984
8.985849743384099e-05,1.799999938936087
9.438485645030115e-05,1.799999939452292
0.0001000991421645869,1.799999939968245
0.0001058134278788726,1.799999940347943
0.0001072024088255808,1.799999940425244
0.0001078968992989349,1.799999940461432
0.0001082270273265618,1.799999940478223
0.0001083920913403753,1.799999940486514
0.0001087222193680022,1.799999940502889
0.0001088466255302246,1.799999940508992
0.0001089088286113358,1.799999940512029
0.0001090332347735582,1.799999940518073
0.0001090861037587946,1.799999940520633
0.0001091918417292673,1.799999940525724
0.000109217338085835,1.799999940526953
0.0001092683307989704,1.799999940529399
0.0001092879009770227,1.799999940530335
0.0001093049228839805,1.799999940531143
0.0001093157447736773,1.799999940531666
0.0001093302940274011,1.799999940532356
0.0001093337185757082,1.799999940532524
0.0001093405676723226,1.799999940532856
0.0001093429485330001,1.799999940532965
0.000109347456979464,1.799999940533176
0.000109350315347573,1.799999940533316
0.0001093510352362421,1.799999940533356
0.0001093523410668707,1.799999940533413
0.0001093538031104059,1.799999940533488
0.0001093544794799889,1.799999940533515
0.0001093551301158962,1.799999940533542
0.0001093556423766618,1.79999994053357
0.0001093557757739584,1.799999940533572
0.000109355976537338,1.799999940533587
0.000109356163198037,1.799999940533603
0.0001093562924248434,1.799999940533608
0.0001093564029757685,1.799999940533725
0.0001093564582606791,1.799999940533417
0.0001093565174656996,1.799999940537102
0.0001093565530594763,1.799999940530644
0.0001093565748199073,1.79999994050253
0.0001093565872288939,1.799999940462697
0.0001093566056906686,1.799999940477574
0.0001093566201900449,1.799999940561786
0.0001093566303967992,1.799999940008343
0.000109356639145296,1.79999993986649
0.0001093566484732401,1.799999940609569
0.0001093566580872509,1.799999941392498
0.0001093566699156429,1.79999994120563
0.0001093566765910552,1.799999940751197
0.0001093566852271232,1.799999940319968
0.000109356699698461,1.799999941243194
0.0001093567115757842,1.799999943713557
0.0001093567158116489,1.799999944424495
0.0001093567219868044,1.799999945004735
0.0001093567286237284,1.799999944614724
0.0001093567381918032,1.799999943415156
0.0001093567437713128,1.799999943364179
0.0001093567512599603,1.799999943965361
0.0001093567617288588,1.799999938403736
0.0001093567735115599,1.799999929375494
0.0001093567867608692,1.799999907146872
0.0001093568008917473,1.799999842177127
0.0001093568154133117,1.799999851038349
0.000109356831305938,1.799999908464183
0.0001093568463990437,1.799999923627366
0.0001093568623822613,1.800000102140214
0.0001093568735407394,1.800000700435361
0.0001093568867937577,1.800002207273601
0.0001093568957688633,1.800003405104561
0.0001093569050684728,1.80000464695757
0.0001093569113970815,1.800005225647406
0.0001093569195446887,1.800005914005933
0.0001093569272963853,1.800005695171883
0.0001093569349151275,1.800003406049993
0.0001093569418181573,1.79999692975635
0.0001093569485321501,1.799982285721234
0.0001093569566359189,1.799953212189323
0.0001093569643117761,1.799918093494773
0.0001093569725552181,1.799878943517176
0.00010935698214258,1.799831636957413
0.0001093569876367776,1.799808039398967
0.0001093569959644553,1.799785156780255
0.0001093570007661814,1.79978027620842
0.0001093570103696335,1.799818983491083
0.0001093570169610235,1.799912476518202
0.0001093570249934076,1.800130173835111
0.0001093570330183092,1.800494414890264
0.0001093570411606359,1.801022165526216
0.0001093570507504028,1.801846267819766
0.0001093570608001276,1.803010799543526
0.0001093570673035813,1.803970598604907
0.0001093570749352023,1.805306810591236
0.0001093570798865282,1.806121070007086
0.0001093570853290534,1.806971726511095
0.0001093570885748799,1.807457009099314
0.0001093570896102454,1.807607172750727
0.0001093570916809765,1.807899953492448
0.0001093570958224386,1.808466395517458
0.0001093571023199155,1.809361672297996
0.0001093571100062007,1.810468389605397
0.0001093571155800115,1.811230692426907
0.0001093571221233187,1.811993830356609
0.0001093571294634655,1.812568713441829
0.0001093571378105457,1.812688720070778
0.0001093571454291608,1.811948316585657
0.0001093571536689876,1.810009838114705
0.0001093571612552704,1.807128650111809
0.0001093571708541671,1.800381747598472
0.0001093571748150689,1.79708830901034
0.0001093571762311188,1.795985211988799
0.0001093571790632186,1.793968020061772
0.0001093571847274181,1.790766906321898
0.0001093571915377491,1.788074440766068
0.000109357198032492,1.78570697710328
0.0001093572058677273,1.783166716801646
0.0001093572097946995,1.782299403246316
0.0001093572150572319,1.781625798644051
0.0001093572209554754,1.781343187516579
0.0001093572261109437,1.78097255739508
0.0001093572315901369,1.780033575769046
0.0001093572373433465,1.779115464062589
0.0001093572433686154,1.779297693909967
0.0001093572503320812,1.781093023028332
0.0001093572575158851,1.783989355564961
0.0001093572669895801,1.788355242473033
0.0001093572783882572,1.792722699190838
0.0001093572904803821,1.79594607849172
0.0001093573028792087,1.797919223718221
0.0001093573172640049,1.799023898157138
0.0001093573355821845,1.799685759267629
0.0001093573572770598,1.79987836339698
0.0001093573894006282,1.799967643454292
0.0001093574310749561,1.799956373909654
0.0001093574958969225,1.799958887795307
0.0001093575724456877,1.799969186561243
0.0001093576547786014,1.799974249895848
0.0001093577518042005,1.799978627839171
0.0001093578611828026,1.799983657730107
0.0001093579837254231,1.799988050954114
0.0001093580896102454,1.799990767021412
0.000109358174807989,1.799992307833385
0.0001093583452034763,1.799994976564888
0.00010935846397254,1.799996257861335
0.0001093587015106672,1.799997888028234
0.0001093589446291667,1.799998879371882
0.0001093592319835302,1.799999394504081
0.0001093595680858381,1.799999718632381
0.0001093599678839808,1.799999828382139
0.0001093605242051447,1.799999903051734
0.0001093612374047418,1.799999908034311
0.0001093622608529198,1.799999920479998
0.0001093635762284268,1.799999921767732
0.0001093655453224083,1.799999925712041
0.0001093681306988962,1.799999926250215
0.0001093720192462448,1.799999926621986
0.0001093731086150949,1.799999926862143
0.0001093752873527952,1.799999926881422
0.0001093774907054353,1.799999926944389
0.0001093793154860135,1.799999926985967
0.0001093810669550355,1.799999927012432
0.0001093821209402599,1.799999927029366
0.0001093825415041621,1.799999927034895
0.000109383342138713,1.799999927043556
0.000109384222901128,1.79999992705458
0.0001093852295494668,1.799999927062649
0.0001093864177642252,1.79999992707264
0.0001093875872452341,1.799999927081882
0.0001093890869630191,1.799999927091144
0.0001093920863985893,1.799999927107984
0.0001093980852697295,1.799999927129683
0.0001094069441463951,1.799999927151442
0.0001094154051754091,1.799999927158829
0.0001094237252271384,1.799999927169393
0.0001094259077618938,1.799999927169963
0.0001094302728314046,1.799999927173779
0.0001094361816288056,1.799999927177552
0.0001094404767766475,1.799999927180071
0.0001094464696381629,1.799999927183123
0.0001094561567412475,1.799999927187744
0.0001094694881108699,1.799999927193004
0.0001094945964885634,1.799999927202105
0.0001095315019729155,1.799999927213169
0.0001095790954299508,1.799999927227127
0.0001096071718421583,1.799999927234661
0.0001096256576121697,1.79999992723979
0.0001096548688981495,1.799999927247825
0.0001096725455424033,1.79999992725257
0.0001096779451549915,1.799999927254019
0.0001096806449612857,1.799999927254754
0.0001096860445738739,1.799999927256202
0.0001096929021857344,1.799999927258055
0.0001097024935201108,1.799999927260632
0.0001097098891148153,1.799999927262622
0.000109719976063119,1.799999927265326
0.0001097401499597264,1.799999927270736
0.0001097510924316155,1.799999927273668
0.000109757210739433,1.799999927275331
0.0001097635166611133,1.799999927277146
0.000109767651472241,1.799999927278103
0.0001097733951895686,1.799999927279272
0.000109777356023844,1.799999927280511
0.0001097812560081084,1.799999927281659
0.0001097822804334298,1.799999927282262
0.0001097833408291565,1.799999927282892
0.0001097842796646462,1.799999927283101
0.0001097852285903002,1.799999927283864
0.0001097859740667022,1.799999927286291
0.0001097868667897547,1.799999927287221
0.0001097875514850689,1.799999927272107
0.0001097883916207574,1.799999927306657
0.0001097889452193911,1.799999927296966
0.0001097891266471219,1.799999927583458
0.0001097894570583424,1.799999927109064
0.0001097895258983259,1.799999924775994
0.0001097896068490651,1.799999923178776
0.0001097897133823772,1.799999915405987
0.0001097897535926755,1.799999911838075
0.0001097897976262887,1.799999905764965
0.0001097898339729438,1.799999903049256
0.000109789881755492,1.799999898210312
0.0001097899107045843,1.799999895961192
0.0001097899390999578,1.799999893559175
0.0001097899660936534,1.799999889153036
0.0001097899998733369,1.799999879563352
0.0001097900369063591,1.79999987167422
0.0001097900859489783,1.799999858452157
0.0001097901195702786,1.799999846420318
0.0001097901516976006,1.799999825749265
0.0001097901700623138,1.799999812474302
0.0001097901973654334,1.799999782687572
0.0001097902180958346,1.799999713149992
0.0001097902377587787,1.799999435340721
0.0001097902537800797,1.799998510886273
0.0001097902620821655,1.799997437708047
0.0001097902689762067,1.799996018355301
0.0001097902769776627,1.7999935552899
0.0001097902848272547,1.799990894704245
0.0001097902941302209,1.799990432856063
0.0001097903039796618,1.800002989065959
0.0001097903161927837,1.800054018982268
0.0001097903280736215,1.800157804682105
0.0001097903400331708,1.800325398475779
0.0001097903478376366,1.800447314049688
0.0001097903584602763,1.800589913636708
0.0001097903661583891,1.800642452774421
0.0001097903762697988,1.800510691006638
0.0001097903853521109,1.799669286289521
0.0001097903941173695,1.797801907166886
0.0001097904026653125,1.794752138281565
0.0001097904109808889,1.790957288189624
0.0001097904181394502,1.787582402898709
0.0001097904249068752,1.784771805495856
0.0001097904297968664,1.783406473285721
0.0001097904353098169,1.783058808317583
0.0001097904396846917,1.783918285065271
0.0001097904449034772,1.785965124340228
0.0001097904488202473,1.787854094748636
0.0001097904528049445,1.789852613681812
0.0001097904553030122,1.791025597312595
0.0001097904592407056,1.792957311492302
0.0001097904622965513,1.794733631026894
0.0001097904653768012,1.796705997314563
0.0001097904688646802,1.798982957455232
0.0001097904735633542,1.801807133354771
0.0001097904771997107,1.803567084189496
0.0001097904815552852,1.805172942419898
0.0001097904863531744,1.806412450670279
0.0001097904920047585,1.807332522205807
0.0001097905012793568,1.808255043057178
0.0001097905113537285,1.80875268194278
0.0001097905184871652,1.809011338035948
0.0001097905262320015,1.809255560248183
0.0001097905317337797,1.809402900480426
0.0001097905396881914,1.809562144662847
0.0001097905477972312,1.809676470968933
0.0001097905563691908,1.809759708352238
0.0001097905657293701,1.809803314884313
0.000109790576834721,1.809697808057832
0.0001097905945251161,1.808596711176674
0.0001097906129403799,1.805774808290435
0.0001097906303647922,1.801818926112789
0.0001097906557475831,1.796020858186608
0.0001097906740056215,1.79310925106836
0.0001097906940550319,1.791110910614037
0.0001097907166061446,1.789877141331295
0.0001097907466468667,1.789228506005717
0.0001097907588869922,1.789219168594182
0.0001097907731118724,1.789704614620774
0.0001097907822272842,1.790694220815047
0.000109790794260038,1.79294021204036
0.0001097908055648323,1.7959800327546
0.0001097908176387605,1.799933946629411
0.0001097908267405705,1.802931259329122
0.0001097908349170628,1.805163414249265
0.0001097908396957762,1.806118072242344
0.0001097908462979633,1.806721564800292
0.0001097908516124493,1.806562245840973
0.0001097908588950138,1.805809083601985
0.0001097908652245612,1.80501474007518
0.0001097908721727029,1.80415569601228
0.0001097908793178316,1.803436909880943
0.0001097908878965541,1.802763125207589
0.0001097909001787746,1.802029002095337
0.0001097909136049981,1.801396400003255
0.0001097909249731819,1.800818716579957
0.0001097909375927679,1.800074923835689
0.0001097909443980479,1.799636733741188
0.0001097909531395679,1.799045877650151
0.0001097909649119793,1.798255192426865
0.0001097909777574683,1.797440766172227
0.0001097909870817736,1.796921611727873
0.0001097909981047788,1.796381514672515
0.0001097910092301721,1.795942467219715
0.0001097910206739199,1.79563408857798
0.0001097910319017459,1.795457309656377
0.0001097910460866373,1.795374122981009
0.0001097910649443411,1.795400359688053
0.0001097910850993194,1.795552519286853
0.0001097911060211291,1.795774267606532
0.0001097911302973581,1.796088829970916
0.0001097911610926342,1.796515879294136
0.0001097911977814469,1.797028360232136
0.0001097912515966844,1.797676335864291
0.0001097913200611903,1.79830849811617
0.0001097913902259764,1.798747702534706
0.000109791464782805,1.799050564015858
0.0001097915473601877,1.799278837652288
0.0001097916362680391,1.799437615858352
0.0001097917459062678,1.799570802545281
0.0001097918718665638,1.799669744738066
0.0001097920377082234,1.799759206629285
0.0001097922398119753,1.7998305482126
0.0001097924881190113,1.79988983719833
0.0001097927900833313,1.799935498324576
0.0001097931450620982,1.79996767990096
0.0001097935716043442,1.799988122900458
0.0001097941197882282,1.800001386823962
0.0001097948053398743,1.800008041669066
0.0001097956641661617,1.800011185241065
0.0001097966400961308,1.800011731075155
0.0001097978981178452,1.800009712388974
0.0001097993723007275,1.80000432234435
0.0001098008502791918,1.799992810224385
0.0001098026495025389,1.799956237642357
0.0001098047691028465,1.79972319565122
0.000109806900554046,1.798376355597379
0.0001098074196265957,1.797624845010668
0.0001098084577716949,1.796073201750323
0.0001098097210792291,1.79456601279441
0.0001098113624890019,1.792625046137068
0.0001098125311140482,1.791148604699985
0.0001098141885269259,1.788938860197405
0.00010981558779377,1.787038819536185
0.0001098173548337176,1.784365400241813
0.0001098196165573757,1.779764555143414
0.0001098220550220489,1.772279192123583
0.0001098241643422648,1.761182404422269
0.0001098274870573651,1.713762362413578
0.0001098296234509364,1.615715222635629
0.0001098317140105258,1.46395418789436
0.0001098341388999496,1.227023001994437
0.0001098348849874027,1.147953621296743
0.0001098359220825544,1.050559767290535
0.0001098369397050108,0.9543679760676951
0.0001098376822327569,0.8820904201052763
0.0001098378826490578,0.8628687087983624
0.0001098381674718032,0.8378353214006672
0.0001098382614867865,0.8300701708814677
0.0001098383208379271,0.8252344849387507
0.0001098384033716255,0.818534658200047
0.0001098384697544264,0.8131860693262747
0.0001098384826928252,0.8121432793759347
0.0001098385085696228,0.8101440918246302
0.000109838537826819,0.8079549862813558
0.0001098385638847378,0.8060028554599925
0.0001098385967043326,0.8035328210673571
0.0001098386422472153,0.8000785860901968
0.0001098387084300826,0.7952505055957009
0.000109838730794399,0.7940000975099413
0.0001098387618402998,0.7935095634709245
0.0001098387753684845,0.7943915326085728
0.0001098387896032501,0.7965962919082143
0.0001098387967684817,0.7985835741352835
0.0001098388091035806,0.8040330353426534
0.0001098388168634979,0.8088722808288952
0.000109838827858547,0.8176660538689051
0.0001098388357956268,0.8243137602340023
0.0001098388446291994,0.8300070927194353
0.0001098388517372693,0.8326932245664291
0.000109838859015806,0.8342149763870019
0.0001098388653679892,0.8347114823444142
0.0001098388730615479,0.8344926069988022
0.0001098388807360483,0.8337943160087302
0.0001098388890323221,0.8326548662582631
0.0001098388987065048,0.8311274006342274
0.0001098389096812032,0.8292182203350598
0.0001098389244146759,0.8265855918234017
0.0001098389432189603,0.8232014650042357
0.0001098389737472968,0.8179151264962317
0.000109839013019113,0.8114923030936729
0.0001098390701580824,0.80289101656398
0.000109839142658824,0.7929806747407041
0.0001098392260202509,0.7825605136171152
0.0001098393247553121,0.7712734420014773
0.0001098394342476591,0.7595108922690358
0.000109839554117258,0.7472256350847606
0.0001098396769735247,0.7344642723675162
0.0001098398072436389,0.7202973426499771
0.0001098399515316113,0.7036709130261403
0.0001098401292307587,0.6823078327502949
0.0001098403034006066,0.6609121829132012
0.0001098405319552044,0.6322291303463029
0.0001098408391320231,0.5928164624899386
0.0001098411988998089,0.5455168906200445
0.0001098416436336104,0.4855865275654473
0.0001098421865849284,0.4104756797173332
0.0001098428813796672,0.3121778233961092
0.0001098436644375302,0.2003963574840235
0.0001098444962583122,0.09844417876950624
0.0001098454466575447,0.02899859486853252
0.0001098462111169712,0.007492715592040801
0.0001098474165627428,0.001220944159152098
0.000109848265700236,0.0002746638823120863
0.0001098493080690418,0.0005638857150162321
0.000109850749498029,0.0005834595504864743
0.0001098526371048101,0.0006145443736365626
0.0001098553324180073,0.00105322055562418
0.0001098595658690065,0.003846402067743232
0.0001098667106236745,0.0256992835524263
0.0001098746736663764,0.1389004764430666
0.000109875713371823,0.17613883355913
0.0001098777927827163,0.325034144092711
0.0001098781917026791,0.3676166588350959
0.0001098789895426047,0.4640657474684462
0.0001098792922439263,0.5046294782227261
0.0001098797287529587,0.5667143939526111
0.000109880312101278,0.6555582643663639
0.0001098809451880426,0.7576842733592312
0.0001098810282871361,0.7712373155722997
0.0001098811944853231,0.7981392135387847
0.0001098813835176884,0.8281748227761214
0.0001098815545734951,0.8551955003777073
0.0001098815806699922,0.8593913750745004
0.0001098816328629864,0.8682961090530592
0.0001098816589544442,0.8730290954141663
0.0001098816923457732,0.8761783456837674
0.0001098817082468706,0.8737440886549298
0.0001098817307057128,0.8633175051266776
0.0001098817476019384,0.8489192645611696
0.0001098817638225808,0.8318521436887022
0.0001098817748117932,0.821760673186669
0.00010988178935028,0.8167388974336195
0.0001098817946012091,0.8205272369033867
0.0001098818027124167,0.837974206077842
0.0001098818100129192,0.8745892001192305
0.0001098818179598489,0.9413689389562234
0.0001098818254810252,1.0346603671543
0.0001098818356979822,1.201450317470959
0.0001098818458918452,1.382512351921443
0.0001098818555739352,1.544792629898839
0.0001098818640318938,1.644619815207878
0.0001098818725986412,1.708206308721265
0.0001098818811497048,1.746181799333647
0.0001098818926733833,1.771010407444085
0.0001098819037465657,1.783067914476098
0.0001098819169918726,1.788111323645468
0.0001098819290339608,1.790126797690828
0.0001098819414136284,1.790655651930532
0.0001098819530443643,1.791109808833675
0.0001098819639853158,1.791508501336708
0.0001098819723991935,1.791865285115108
0.0001098819827235015,1.792320331129442
0.0001098819934325841,1.792662525279183
0.0001098820039250765,1.792865198497138
0.0001098820158244778,1.79298025724108
0.0001098820262948167,1.792997996623762
0.0001098820326081331,1.79306303383181
0.0001098820452347658,1.793284399157162
0.0001098820548246706,1.793471756856806
0.00010988206608019,1.793680877960569
0.0001098820789763839,1.793883192115522
0.0001098820941752781,1.79409051325082
0.0001098821172265167,1.794395412297274
0.000109882146369648,1.794774191886899
0.0001098821884711422,1.795287824258879
0.0001098822376501998,1.795822939266196
0.000109882288072678,1.796290741137582
0.0001098823491687642,1.796758817605831
0.0001098824155862286,1.797160248725772
0.0001098824952045217,1.797527115698937
0.0001098825853811427,1.797853912636155
0.0001098826861880426,1.798158802705531
0.0001098828050035035,1.798479478202867
0.000109882940893171,1.798777108778481
0.0001098831030269264,1.799031330439395
0.0001098833138241441,1.799236279443942
0.0001098835467890119,1.799393009025862
0.0001098838280256374,1.799487753999625
0.0001098841196240722,1.799547323129757
0.0001098844404177011,1.799582288820985
0.0001098848281034013,1.799628135975934
0.0001098852767945394,1.799685486747452
0.000109885885818941,1.799744263822825
0.0001098866117651152,1.799825154069023
0.0001098876094082761,1.799921368987085
0.0001098889518829443,1.799973519825536
0.0001098900346270062,1.799996642322254
0.0001098913529017788,1.799999628110383
0.0001098928156663416,1.800000960817575
0.0001098946587262446,1.80000077574673
0.0001098983448460506,1.800000836828438
0.0001099019603965677,1.80000047352751
0.0001099040762709625,1.800000507764695
0.0001099055582187719,1.800000446426396
0.0001099057532616876,1.800000463927794
0.00010990581761292,1.800000454004166
0.0001099059463153849,1.800000447734237
0.0001099062037203145,1.800000443428665
0.0001099065106666173,1.800000436849249
0.00010990681761292,1.80000042980038
0.0001099069349582072,1.800000425654914
0.0001099071696487814,1.800000423209867
0.0001099074955807215,1.800000415480744
0.0001099081474446017,1.800000401839412
0.0001099086819818381,1.800000391579473
0.0001099094524086235,1.800000376653153
0.0001099109915242749,1.800000350813071
0.0001099140697555777,1.80000030387489
0.0001099191619475083,1.800000247755592
0.0001099293463313695,1.800000159920987
0.0001099429397935428,1.800000102866369
0.0001099590321820073,1.800000043879922
0.0001099753336811852,1.800000027364276
0.000109977783688659,1.80000001677615
0.0001099802411725452,1.800000021410713
0.0001099851561403176,1.800000012194074
0.0001099949860758624,1.800000002392184
0.0001100014036017964,1.799999996930739
0.0001100078495879967,1.79999999168495
0.0001100136732037063,1.799999987815687
0.0001100200556433014,1.799999983671776
0.000110023246863099,1.799999981859496
0.0001100296293026941,1.799999978346839
0.000110031043867832,1.799999977619714
0.0001100338729981077,1.79999997619267
0.0001100392142778618,1.799999973679891
0.0001100438406737139,1.799999971624854
0.0001100458598739296,1.799999970753793
0.0001100465401654205,1.799999970460142
0.0001100479007484023,1.799999969906887
0.000110050621914366,1.799999968816917
0.0001100560642462934,1.799999966754006
0.0001100633387535435,1.799999964173849
0.0001100702221673766,1.799999961957573
0.0001100766612269324,1.799999959982797
0.0001100825200451702,1.799999958359957
0.0001100887574911111,1.799999956695113
0.0001100974512037092,1.799999954591547
0.0001100998265525423,1.799999954009259
0.0001101045772502086,1.799999952969905
0.0001101096174663483,1.799999951892292
0.0001101110099283508,1.799999951607011
0.0001101137948523558,1.799999951042374
0.0001101181493716368,1.799999950192074
0.0001101224246653519,1.799999949382855
0.000110130975252782,1.799999947868222
0.0001101393903170508,1.799999946463468
0.0001101461966453523,1.799999945414163
0.0001101527495000843,1.799999944439837
0.0001101589465494493,1.799999943579109
0.000110165839128112,1.799999942656402
0.0001101692854174433,1.799999942218488
0.000110176177996106,1.799999941368894
0.0001101777294003873,1.799999941183974
0.00011018083220895,1.79999994081951
0.0001101865906812041,1.799999940166869
0.0001101920614245057,1.799999939567341
0.0001101990405202472,1.79999993884015
0.0001102019750422723,1.799999938539246
0.0001102078440863224,1.799999937966042
0.000110215088695601,1.799999937283127
0.000110221168310678,1.799999936736502
0.000110227596047696,1.799999936176916
0.0001102341982675798,1.799999935629524
0.0001102423329842644,1.799999934980396
0.0001102445879930921,1.799999934807411
0.0001102490980107473,1.7999999344664
0.0001102506336766153,1.799999934352731
0.0001102537050083513,1.799999934127911
0.0001102595952861507,1.799999933708818
0.0001102658024001171,1.799999933280775
0.000110273325889147,1.799999932783812
0.0001102807664955878,1.799999932309267
0.0001102863144754551,1.799999931969901
0.000110293409594728,1.799999931547705
0.0001102996485513255,1.79999993119077
0.0001103063559829722,1.799999930817687
0.0001103149497316463,1.799999930360677
0.0001103179398412174,1.79999993020409
0.000110319434896003,1.7999999301286
0.000110322425005574,1.799999929977225
0.0001103283816651627,1.799999929683027
0.0001103344921174378,1.799999929389346
0.0001103361159537046,1.799999929313084
0.0001103393636262381,1.799999929161896
0.0001103458589713053,1.799999928866831
0.0001103565100930635,1.799999928401096
0.0001103636172665518,1.799999928102896
0.0001103708919482854,1.799999927806053
0.0001103775424881077,1.799999927544458
0.0001103848167023329,1.799999927265762
0.0001103884538094456,1.799999927130368
0.0001103957280236708,1.799999926865375
0.0001103973746739384,1.799999926806643
0.0001104006679744736,1.799999926690297
0.0001104059526491077,1.799999926507394
0.0001104109114679707,1.799999926339131
0.0001104186581975046,1.799999926083756
0.0001104270046981068,1.799999925816686
0.0001104351965940232,1.799999925563716
0.0001104425154934119,1.799999925343451
0.0001104491905562041,1.799999925148875
0.000110456404696443,1.799999924943435
0.0001104595989046513,1.799999924854711
0.0001104659873210681,1.799999924680179
0.0001104677331290929,1.799999924633312
0.0001104712247451427,1.799999924540451
0.0001104775035634142,1.799999924376905
0.000110482872949044,1.79999992423992
0.0001104901775936174,1.799999924058326
0.0001105002679401774,1.799999923814819
0.0001105061781719418,1.799999923676301
0.0001105141541112324,1.799999923493377
0.0001105209207859821,1.79999992334248
0.0001105282005783734,1.799999923183639
0.0001105385586351676,1.799999922965451
0.0001105410343262147,1.79999992291398
0.0001105459857083089,1.799999922813669
0.0001105524746969544,1.799999922684455
0.0001105584793666534,1.799999922567701
0.0001105664510476234,1.799999922416065
0.0001105728689797097,1.799999922296993
0.000110583218680004,1.799999922109597
0.0001105903355097474,1.799999921984363
0.0001105977906411333,1.799999921855818
0.0001106056574816597,1.799999921723917
0.0001106084962042366,1.799999921676906
0.0001106141736493906,1.799999921584816
0.000110621514485252,1.799999921468148
0.0001106231632100284,1.799999921442415
0.0001106264606595812,1.799999921391228
0.0001106330555586867,1.799999921290684
0.0001106412326497237,1.799999921168693
0.0001106471802648016,1.799999921081859
0.0001106569992444225,1.799999920941487
0.0001106642131092225,1.799999920840909
0.0001106717511069333,1.799999920737841
0.0001106798861040385,1.799999920629475
0.0001106830423253305,1.799999920588006
0.0001106893547679145,1.799999920506733
0.0001106966946231884,1.799999920414151
0.0001106983874277966,1.799999920393184
0.000110701773037013,1.799999920351454
0.0001107085442554458,1.799999920269364
0.0001107178619862618,1.799999920158864
0.0001107244018218676,1.799999920082945
0.0001107334023833958,1.799999919980401
0.0001107406581571724,1.799999919899598
0.000110748328605173,1.799999919815755
0.0001107577442898156,1.799999919715636
0.0001107613559771383,1.799999919677841
0.0001107631618207997,1.799999919659259
0.0001107667735081225,1.799999919622203
0.0001107735541590327,1.799999919553902
0.0001107807687633993,1.799999919482659
0.000110789086620951,1.799999919402304
0.0001108031850618123,1.799999919269779
0.0001108110597414604,1.799999919197693
0.0001108196228721861,1.799999919120794
0.0001108277716678753,1.799999919049405
0.0001108303620018362,1.79999991902694
0.0001108355426697579,1.799999918982824
0.0001108437740519913,1.799999918914055
0.0001108455363243533,1.799999918899567
0.0001108490608690773,1.799999918870799
0.0001108561099585252,1.79999991881418
0.0001108646787359807,1.799999918746681
0.0001108711044676098,1.799999918696999
0.0001108814600942811,1.799999918618309
0.0001108891394795537,1.799999918561194
0.0001108973097937342,1.799999918501483
0.0001109066514368573,1.799999918435012
0.0001109113222584188,1.799999918402351
0.0001109134737851209,1.799999918387553
0.0001109177768385252,1.799999918358151
0.0001109249436687747,1.799999918310022
0.0001109327083240156,1.799999918258937
0.0001109421960671723,1.799999918197814
0.0001109505210638793,1.799999918145171
0.0001109592513268292,1.799999918090985
0.0001109673925482063,1.799999918041289
0.0001109756811118092,1.799999917991856
0.0001109783602328553,1.79999991797606
0.0001109837184749473,1.799999917944946
0.0001109926292239359,1.799999917894313
0.0001109944762878713,1.79999991788397
0.0001109981704157423,1.799999917863465
0.0001110055586714843,1.799999917823154
0.0001110145798176773,1.799999917774866
0.0001110214043387622,1.799999917738934
0.0001110318184474329,1.79999991768497
0.0001110397986170595,1.799999917644465
0.0001110484086393363,1.799999917601538
0.0001110590776758819,1.799999917549846
0.0001110624802496534,1.799999917533642
0.0001110692853971963,1.799999917501894
0.0001110769651689422,1.799999917466763
0.0001110851936609438,1.799999917429936
0.0001110961398592772,1.79999991738192
0.0001111033112776924,1.799999917351004
0.0001111128870308907,1.799999917310339
0.0001111211437251642,1.799999917276012
0.0001111306531943795,1.79999991723733
0.0001111351556878905,1.799999917219439
0.0001111374069346461,1.799999917210579
0.0001111419094281571,1.79999991719305
0.0001111489610824953,1.79999991716608
0.0001111570335534496,1.799999917135863
0.0001111674320441642,1.799999917097744
0.0001111746280810754,1.799999917071789
0.0001111852659724259,1.799999917034014
0.0001111936805698043,1.799999917004756
0.0001112030867346264,1.799999916972717
0.0001112070562935958,1.799999916959498
0.0001112149954115344,1.79999991693352
0.0001112171129414854,1.799999916926719
0.0001112213480013873,1.799999916913251
0.0001112294447322975,1.799999916887925
0.000111238750083024,1.799999916859466
0.0001112463859733864,1.799999916836456
0.0001112581969217997,1.799999916801493
0.0001112668714144617,1.799999916776323
0.0001112764260422486,1.799999916749173
0.0001112796288687579,1.799999916740274
0.0001112860345217766,1.79999991672273
0.000111288299237444,1.799999916716609
0.0001112928286687788,1.799999916704514
0.0001113009140335666,1.799999916683401
0.0001113097432043863,1.799999916660859
0.0001113217152636608,1.79999991663095
0.0001113354330088044,1.799999916597439
0.0001113445481945013,1.799999916575713
0.0001113546926534605,1.799999916552098
0.0001113583538750272,1.799999916543763
0.0001113656763181607,1.799999916527424
0.0001113679233299062,1.799999916522499
0.0001113724173533971,1.799999916512749
0.0001113809123124791,1.799999916494744
0.0001113907636491549,1.799999916474325
0.0001113988255461845,1.799999916457911
0.0001114111304459762,1.799999916433264
0.0001114203038454408,1.799999916415326
0.0001114306136620008,1.799999916395656
0.0001114347257807607,1.799999916388022
0.0001114429500182805,1.799999916373082
0.0001114452345414027,1.79999991636903
0.0001114498035876471,1.799999916361022
0.0001114587024923861,1.799999916345721
0.0001114695944993956,1.799999916327454
0.0001114779271085083,1.799999916313733
0.0001114893768689417,1.799999916295186
0.0001114988040272445,1.799999916280312
0.0001115097662413126,1.799999916263552
0.0001115148375719034,1.799999916256041
0.0001115173732371987,1.799999916252349
0.0001115224445677894,1.799999916245077
0.0001115304848801609,1.799999916233836
0.0001115403937539874,1.799999916220359
0.0001115567174716781,1.79999991619876
0.0001115680980709509,1.799999916184144
0.0001115794340041957,1.79999991617
0.0001115912512059139,1.799999916155869
0.000111597159806773,1.799999916149056
0.0001115998474805232,1.79999991614604
0.0001116052228280237,1.799999916140093
0.0001116148303948464,1.799999916129756
0.0001116272082554975,1.799999916116847
0.0001116363638390436,1.799999916107508
0.0001116484664556072,1.799999916095431
0.0001116589014058508,1.799999916085422
0.0001116719747470171,1.799999916073465
0.0001116754472388567,1.799999916070445
0.0001116823922225358,1.799999916064549
0.0001116923410704499,1.799999916056376
0.0001117040183633248,1.799999916047137
0.0001117133840695457,1.79999991603991
0.0001117261279718511,1.799999916030318
0.000111736889160746,1.799999916022601
0.0001117504772110925,1.799999916013403
0.0001117541159344488,1.799999916011086
0.0001117613933811613,1.799999916006568
0.0001117717751777536,1.79999991600044
0.0001117843243571916,1.799999915993324
0.0001117942833546063,1.799999915987869
0.00011180713441598,1.799999915981046
0.0001118185994662528,1.799999915975365
0.0001118225291819646,1.799999915973492
0.0001118303886133882,1.799999915969942
0.0001118421794228673,1.799999915965002
0.0001118529416828156,1.799999915960826
0.0001118674333545032,1.799999915955508
0.0001118780334881983,1.799999915951825
0.0001118914029575828,1.799999915947421
0.0001119043485273075,1.799999915943638
0.0001119108213121698,1.7999999159419
0.000111914057704601,1.799999915941107
0.0001119205304894633,1.799999915939568
0.0001119318136301843,1.799999915937158
0.000111947428681145,1.799999915934148
0.0001119629261229005,1.799999915931457
0.0001119769879646669,1.799999915929347
0.0001119919707385263,1.799999915927672
0.0001119994621254559,1.799999915927028
0.0001120027983450391,1.7999999159268
0.0001120094707842055,1.799999915926407
0.0001120228156625382,1.799999915925819
0.0001120385916321939,1.799999915925412
0.0001120521207971093,1.799999915925304
0.0001120669686662676,1.79999991592558
0.0001120731535339842,1.799999915925826
0.0001120855232694174,1.799999915926593
0.0001120986521407861,1.799999915927732
0.000112115338958905,1.79999991592948
0.0001121342358852601,1.799999915931852
0.0001121507908933513,1.799999915934347
0.0001121558992744992,1.799999915935218
0.0001121661160367948,1.799999915937126
0.0001121802341277549,1.799999915940059
0.0001121961006787979,1.79999991594364
0.0001122034553007296,1.799999915945403
0.0001122181645445929,1.799999915949036
0.0001122332864982499,1.799999915953139
0.0001122398405813102,1.799999915955021
0.0001122529487474307,1.799999915959007
0.0001122684902518216,1.799999915964035
0.0001122872329389224,1.799999915970453
0.0001123122004469757,1.799999915979506
0.0001123306342283745,1.79999991598673
0.0001123385596930407,1.799999915989943
0.0001123425224253737,1.799999915991621
0.0001123504478900398,1.799999915994996
0.0001123662988193721,1.799999916001925
0.0001123980006780365,1.799999916016479
0.0001124161474781988,1.799999916025235
0.0001124231150693965,1.799999916028687
0.0001124370502517919,1.799999916035814
0.0001124584009131344,1.799999916047092
0.0001124832704650945,1.799999916060745
0.0001125134552545245,1.799999916078016
0.0001125406946768408,1.799999916094349
0.000112554314387999,1.799999916102788
0.0001125815538103154,1.799999916120062
0.0001126229654485688,1.799999916147426
0.0001126542641049929,1.799999916169016
0.0001126699134332049,1.799999916180095
0.0001127012120896289,1.799999916202756
0.000112749752941599,1.799999916239196
0.0001127914797264814,1.799999916271779
0.0001128123431189226,1.799999916288472
0.000112854069903805,1.79999991632263
0.0001129375234735697,1.79999991639386
0.0001130110654845828,1.799999916459562
0.000113158149506609,1.799999916598251
0.0001133993775843335,1.799999916843244
0.0001137555413173954,1.79999991723347
0.0001143344892877072,1.799999917913859
0.0001154923852283309,1.799999919330655
0.0001178081771095782,1.799999922145827
0.0001210143145091483,1.799999925348901
0.0001241469376002178,1.799999927977165
0.000128625721945361,1.79999993079158
0.0001343400076596468,1.799999933565672
0.0001400542933739325,1.799999935332854
0.0001412521533862098,1.799999935731375
0.0001418510833923485,1.799999935894407
0.0001421505483954178,1.799999935974194
0.0001423002808969525,1.799999936013635
0.0001425997459000219,1.799999936091726
0.00014267612465949,1.799999936111474
0.0001427143140392241,1.799999936121314
0.0001427906927986922,1.799999936140951
0.000142812433656105,1.799999936146532
0.0001428455449422243,1.799999936155016
0.0001428621005852839,1.799999936159254
0.0001428786562283435,1.799999936163488
0.0001428895004229298,1.799999936166258
0.0001429111619030908,1.799999936171793
0.0001429267275037781,1.799999936175765
0.0001429415517810451,1.799999936179544
0.0001429475627696744,1.799999936181078
0.000142959584746933,1.799999936184145
0.0001429761244791295,1.799999936188353
0.0001429967530140467,1.799999936193601
0.0001430014765327776,1.799999936194802
0.0001430050914115409,1.799999936195721
0.0001430081107259034,1.799999936196489
0.0001430089554792282,1.799999936196698
0.0001430097592865838,1.799999936196908
0.0001430108040395397,1.799999936197175
0.0001430113179040769,1.799999936197304
0.0001430115271032754,1.799999936197357
0.000143011933176117,1.799999936197461
0.0001430123599420764,1.799999936197572
0.0001430127672559991,1.799999936197673
0.0001430132775473228,1.7999999361978
0.0001430135513284876,1.799999936197872
0.0001430138217299012,1.79999993619794
0.0001430140572722308,1.799999936198003
0.0001430142187243305,1.799999936197962
0.000143014297456907,1.799999936198303
0.000143014414067537,1.7999999361996
0.0001430144975498107,1.799999936207201
0.0001430145192780289,1.799999936565408
0.000143014556232864,1.799999936094441
0.0001430145761498566,1.79999993686774
0.0001430145922876453,1.799999936958459
0.0001430146078336313,1.799999935948494
0.0001430146214341805,1.799999934595169
0.0001430146389741386,1.799999934097989
0.0001430146491442843,1.799999935269199
0.0001430146595217231,1.799999936460924
0.0001430146697136803,1.799999938016846
0.0001430146802458353,1.799999937608149
0.0001430146917070065,1.79999993554808
0.0001430147052298013,1.799999933912867
0.0001430147184850668,1.799999934213552
0.0001430147308048459,1.79999992997738
0.0001430147374833269,1.799999936795398
0.0001430147456627126,1.799999941603147
0.0001430147530172965,1.799999940771759
0.0001430147600018867,1.799999940844204
0.0001430147670116049,1.799999941800251
0.0001430147735978441,1.799999941689173
0.0001430147796534648,1.799999940765664
0.0001430147860733944,1.799999938816183
0.0001430147922198273,1.799999936646543
0.0001430147998140567,1.799999934340641
0.0001430148076505552,1.799999933166185
0.0001430148166422685,1.799999933095295
0.0001430148282125124,1.799999933823029
0.0001430148414172323,1.799999934947891
0.0001430148596172955,1.799999935803703
0.0001430148817662442,1.799999936114875
0.0001430149136598315,1.799999936279883
0.0001430149550528285,1.799999936311186
0.0001430150143370071,1.79999993628428
0.0001430150952463165,1.799999936193385
0.0001430151923208294,1.799999936177396
0.0001430153063832041,1.799999936202915
0.0001430154295261291,1.799999936203642
0.0001430155733970517,1.799999936196431
0.000143015716102825,1.799999936197187
0.0001430158947455427,1.799999936199078
0.0001430160967747241,1.799999936198785
0.0001430163211214152,1.799999936198412
0.0001430165857422895,1.799999936198593
0.0001430168892830389,1.799999936198752
0.0001430172770959919,1.799999936198825
0.0001430177469637769,1.799999936198929
0.0001430183695082823,1.799999936199095
0.0001430189993070113,1.799999936199252
0.0001430196432935247,1.79999993619942
0.0001430204503327754,1.799999936199627
0.0001430218925916194,1.799999936199991
0.0001430247771093074,1.799999936200728
0.0001430283617649631,1.799999936201634
0.0001430335640293224,1.799999936202953
0.0001430379433267498,1.799999936204067
0.0001430433982263774,1.799999936205448
0.000143049742480234,1.799999936207062
0.0001430524772602484,1.799999936207753
0.0001430579468202773,1.799999936209143
0.000143064735150411,1.799999936210863
0.00014307553976279,1.799999936213603
0.0001430867201622796,1.799999936216435
0.0001430985518546716,1.799999936219431
0.0001431029537136904,1.799999936220544
0.000143111757431728,1.799999936222774
0.0001431229246151095,1.799999936225595
0.0001431267213781073,1.799999936226559
0.0001431343149041029,1.799999936228482
0.0001431458450544195,1.799999936231392
0.0001431626502962765,1.799999936235628
0.0001431962607799904,1.799999936244113
0.0001432634817474182,1.799999936261036
0.0001433817327419929,1.79999993629067
0.000143415066155942,1.799999936298995
0.0001434763761004922,1.79999993631428
0.0001434947551164934,1.799999936318855
0.0001435315131484957,1.799999936327989
0.0001435982265587402,1.799999936344528
0.0001436805424989989,1.799999936364875
0.0001438021741383544,1.799999936394795
0.0001440014161947995,1.799999936443478
0.0001443999003076897,1.799999936539562
0.0001450540586265254,1.799999936693716
0.0001459265235459222,1.799999936892532
0.0001471445680510282,1.799999937157636
0.0001487400061091058,1.79999993748349
0.0001512314373117213,1.799999937947487
0.0001543075647131804,1.799999938448565
0.0001577324440243528,1.799999938927435
0.0001622880853364341,1.799999939448166
0.0001680023710507198,1.799999939964757
0.0001737166567650055,1.799999940344742
0.0001750629072194273,1.799999940419808
0.0001757360324466382,1.799999940454997
0.0001760560106765223,1.799999940471338
0.0001762159997914643,1.799999940479408
0.0001765359780213484,1.799999940495359
0.0001766535600915324,1.799999940501155
0.0001767123511266244,1.799999940504044
0.0001768299331968084,1.799999940509796
0.0001768780899633926,1.799999940512136
0.0001769744034965608,1.799999940516799
0.0001769981698822145,1.799999940517957
0.0001770343194606949,1.799999940519709
0.0001770704690391753,1.799999940521446
0.0001770788349958952,1.799999940521848
0.0001770955669093349,1.799999940522653
0.0001771101832287684,1.799999940523356
0.0001771152386237809,1.7999999405236
0.0001771180574056169,1.799999940523734
0.0001771222896292546,1.799999940523939
0.0001771230390437867,1.799999940523974
0.0001771234137510528,1.799999940523993
0.000177124163165585,1.799999940524028
0.0001771251738469621,1.799999940524077
0.0001771262698017857,1.799999940524129
0.0001771276123233152,1.799999940524195
0.0001771281952089209,1.799999940524222
0.0001771288392648784,1.799999940524254
0.0001771293454081939,1.799999940524277
0.0001771294765889005,1.799999940524283
0.000177129676251924,1.799999940524294
0.0001771298620626098,1.799999940524296
0.0001771299926453856,1.799999940524313
0.0001771301054181808,1.799999940524425
0.0001771301611933054,1.799999940524152
0.0001771302208281914,1.799999940527666
0.0001771302567009889,1.799999940521457
0.0001771302786786368,1.799999940494352
0.0001771302911731328,1.799999940455463
0.0001771303097991638,1.799999940469898
0.0001771303243888245,1.799999940552335
0.0001771303346734894,1.799999940002706
0.0001771303434787726,1.799999939867513
0.0001771303528633525,1.799999940610425
0.0001771303625044619,1.799999941380094
0.0001771303743791646,1.799999941180189
0.0001771303810872756,1.799999940727591
0.0001771303897866662,1.799999940300921
0.0001771304032261004,1.799999941142263
0.0001771304152907849,1.799999943504794
0.0001771304194548384,1.799999944187026
0.0001771304256960524,1.799999944858019
0.0001771304317330612,1.799999944676661
0.0001771304384177929,1.799999943822257
0.0001771304440339998,1.799999943333449
0.0001771304507541974,1.799999943854141
0.0001771304598451933,1.799999942367039
0.0001771304709915209,1.799999934707895
0.0001771304828721593,1.799999926099413
0.0001771304975472989,1.799999876087388
0.000177130510825605,1.799999845533618
0.0001771305267932764,1.799999876240601
0.0001771305424212191,1.79999991513943
0.0001771305574644475,1.799999932651096
0.0001771305682234763,1.800000134972328
0.0001771305821356634,1.800001124723734
0.0001771305892304902,1.800001917064904
0.0001771305991906503,1.800003284680473
0.0001771306076511868,1.80000438347225
0.0001771306201175482,1.800005572992186
0.0001771306268643517,1.800005985915815
0.000177130635217113,1.80000504011136
0.0001771306405380221,1.80000296004051
0.0001771306474304875,1.799995605478938
0.0001771306536711359,1.799981078620577
0.0001771306623835691,1.79994866354426
0.0001771306697070964,1.799915847778495
0.0001771306781651653,1.799874669010125
0.0001771306887969786,1.799824576083729
0.0001771306984325375,1.799789077915879
0.0001771307044667137,1.799780298274681
0.0001771307113860231,1.79979221438226
0.0001771307179610479,1.799849476239024
0.0001771307249940631,1.799981878311051
0.0001771307332955838,1.800270584437019
0.0001771307413686993,1.800702904391434
0.0001771307499169898,1.80132778090636
0.0001771307597159175,1.802288356875959
0.0001771307675051641,1.803258441251451
0.0001771307748998182,1.804461268782211
0.000177130778998302,1.805163683257315
0.0001771307844285325,1.80606325827176
0.000177130789649086,1.806887696765082
0.0001771307932851365,1.807432099670524
0.000177130794427685,1.807597609502799
0.0001771307967127822,1.807920487787407
0.0001771308012829766,1.808545770973206
0.0001771308075345389,1.809413844626127
0.0001771308138695885,1.810321468243209
0.0001771308203480311,1.811226619948935
0.000177130826375743,1.811929959286578
0.0001771308334256049,1.812519751080792
0.0001771308417069239,1.812704790052162
0.0001771308513775894,1.811786647691551
0.0001771308589149141,1.80989660487359
0.000177130866919055,1.806744742425129
0.0001771308730286711,1.802673656775916
0.0001771308775527039,1.798786339355347
0.0001771308802266321,1.796614041309447
0.0001771308811232806,1.7959281347289
0.0001771308829165774,1.794636930623646
0.0001771308865031711,1.79237600671817
0.0001771308934219015,1.789184189219018
0.000177130899841661,1.786775488218435
0.0001771309076406858,1.784100376414417
0.0001771309116840115,1.782941097375233
0.0001771309173943781,1.781909260426947
0.0001771309221658719,1.781487357253917
0.0001771309278737799,1.781258853520237
0.0001771309327826316,1.780718902631367
0.000177130938936545,1.779527953944642
0.0001771309444106356,1.779051853308546
0.0001771309512249735,1.779897192853765
0.0001771309580565534,1.782131631387729
0.0001771309665754662,1.78598343694803
0.0001771309775198151,1.790639654217351
0.000177130989546186,1.794608827534444
0.0001771310012987496,1.797057350642187
0.0001771310148244316,1.79855090420291
0.0001771310312063799,1.799457990720144
0.0001771310503554859,1.799787577124805
0.0001771310778266001,1.799955894512044
0.0001771311124134544,1.799955047920665
0.0001771311741009874,1.799958670824362
0.0001771312467000364,1.799966447980144
0.0001771313241671729,1.799971534195928
0.0001771314180746286,1.799976791326643
0.0001771315223040321,1.799981957579553
0.0001771316382493495,1.79998642866391
0.0001771317163385173,1.799988770606776
0.000177131794427685,1.799990696518147
0.0001771318806660994,1.79999228972295
0.0001771320531429283,1.799994998639146
0.0001771321705363439,1.799996259442623
0.0001771324053231751,1.799997871653609
0.0001771326481849653,1.799998869902409
0.0001771329348441752,1.799999389524691
0.0001771332704683472,1.799999716316883
0.0001771336696623319,1.799999827354136
0.0001771342239652674,1.799999902763946
0.000177134934214742,1.799999907895719
0.0001771359545076318,1.799999920432493
0.0001771372653499008,1.799999921709605
0.000177139227042549,1.799999925682019
0.0001771418026516724,1.79999992623101
0.0001771456765609457,1.799999926605582
0.0001771467731209619,1.799999926845982
0.0001771489662409942,1.799999926866159
0.0001771510951338258,1.799999926930229
0.000177152737445886,1.799999926965248
0.0001771545618045916,1.799999926996924
0.0001771556631387728,1.799999927013755
0.0001771561046330452,1.799999927018822
0.00017715698762159,1.799999927029407
0.0001771578902387679,1.799999927040293
0.0001771590415969602,1.799999927050112
0.0001771602855939602,1.799999927060146
0.00017716145372142,1.799999927069343
0.0001771629218093041,1.799999927078332
0.0001771658579850721,1.799999927094617
0.0001771717303366083,1.799999927115879
0.0001771807790969709,1.799999927138113
0.0001771892024598647,1.799999927145289
0.0001771975063463181,1.799999927155863
0.0001771996677362097,1.799999927156428
0.0001772039905159929,1.799999927160205
0.0001772091986540356,1.79999992716358
0.0001772134867411689,1.799999927166105
0.0001772189890739926,1.799999927168945
0.0001772282163148911,1.799999927173444
0.0001772405878131658,1.799999927178423
0.0001772610585285697,1.79999992718608
0.0001772919384546944,1.799999927195673
0.0001773536983069439,1.799999927213972
0.0001773841677237028,1.799999927222067
0.0001774032158209127,1.79999992722728
0.0001774326518524458,1.79999992723552
0.0001774503538736765,1.799999927240204
0.0001774569755788746,1.799999927241974
0.0001774592193180205,1.799999927242597
0.0001774637067963123,1.799999927243801
0.0001774726817528959,1.799999927246225
0.0001774802478566854,1.799999927248265
0.0001774885776820907,1.799999927250501
0.000177499893051398,1.799999927253537
0.0001775178205438501,1.79999992725835
0.0001775262929214235,1.799999927260627
0.0001775328024561707,1.799999927262397
0.0001775393148193848,1.799999927264267
0.0001775433710907584,1.799999927265179
0.0001775490202598979,1.79999992726633
0.0001775529253017101,1.799999927267588
0.0001775568144651766,1.799999927268809
0.0001775577625011251,1.799999927269154
0.0001775588451842609,1.799999927270816
0.0001775597277042914,1.799999927269412
0.0001775607779908701,1.799999927272727
0.0001775615512350914,1.799999927274151
0.00017756177550574,1.79999992729513
0.0001775622240470372,1.799999927238364
0.0001775627548271264,1.79999992730803
0.0001775631915897946,1.799999927273503
0.0001775638138441167,1.799999927279131
0.000177564190125039,1.799999927292196
0.000177564344873947,1.7999999275336
0.0001775646543717629,1.799999927165869
0.0001775647872157541,1.799999925482952
0.0001775648596000344,1.799999922980286
0.0001775649733862356,1.79999991378673
0.0001775650082078799,1.799999910599429
0.0001775650722477423,1.799999903185285
0.0001775651085733033,1.799999900186287
0.0001775651347315123,1.799999896490203
0.0001775651590637737,1.799999895452381
0.0001775651840751888,1.799999894697715
0.0001775652092900821,1.799999889378154
0.0001775652385102177,1.799999880289698
0.0001775652841255502,1.799999871525703
0.0001775653353342124,1.79999985718438
0.0001775653680964789,1.799999844733022
0.0001775653990085615,1.799999824139969
0.0001775654171171085,1.799999810736244
0.0001775654436197757,1.799999780839789
0.000177565464252176,1.79999970602351
0.000177565483729939,1.79999941187096
0.0001775654997243847,1.799998439733526
0.0001775655081046053,1.799997293504433
0.000177565514987475,1.79999580623187
0.0001775655231259244,1.799993215588837
0.0001775655311374203,1.799990589033942
0.0001775655404253604,1.799990956944835
0.0001775655505876787,1.800006636457871
0.0001775655627574556,1.800063192362904
0.0001775655748745925,1.800176914883591
0.0001775655866280731,1.800348029335004
0.0001775655938478903,1.800460333455038
0.0001775656039429802,1.800593242378261
0.0001775656116942803,1.800643222163245
0.0001775656216456246,1.800502520626408
0.0001775656306495381,1.799649431316543
0.0001775656393833333,1.797768066456095
0.0001775656479258683,1.794706044195965
0.0001775656562018004,1.790922850823524
0.0001775656633460395,1.78755531362605
0.0001775656701028735,1.784753258359647
0.0001775656749933698,1.783393917493056
0.0001775656805088281,1.783056649625775
0.0001775656848786833,1.783923231077713
0.0001775656900821247,1.785969721742391
0.0001775656939968835,1.787859276556754
0.0001775656979801335,1.789857347153927
0.0001775657004525449,1.791018583372385
0.0001775657043782632,1.792944476042325
0.0001775657074388594,1.794723310434239
0.0001775657105169672,1.796694477363263
0.0001775657140025715,1.798970898986928
0.0001775657186931593,1.801793032329034
0.0001775657223289319,1.803555559693736
0.0001775657266820311,1.805163877040404
0.0001775657314747434,1.806405179799586
0.00017756573711953,1.807327038701353
0.0001775657463972849,1.808252569515853
0.0001775657564681795,1.808750965817748
0.0001775657636115381,1.809010276342331
0.0001775657713507556,1.809254373030285
0.0001775657768558954,1.80940197460808
0.0001775657847856662,1.809561053450564
0.0001775657929032954,1.809675729755701
0.0001775658014716351,1.80975908547845
0.0001775658108215547,1.809803091470486
0.0001775658219120215,1.809699255176467
0.0001775658395590793,1.808608661114366
0.0001775658579908865,1.805794712048529
0.0001775658753973203,1.801846757878819
0.0001775659006668605,1.796064714878863
0.0001775659189465825,1.793137122025993
0.0001775659389752229,1.791128920130649
0.0001775659614553874,1.789890060696026
0.0001775659913541496,1.789233226013337
0.0001775660038056374,1.789216606857719
0.0001775660179461319,1.789682032856174
0.0001775660270760477,1.790651586933194
0.0001775660391313667,1.792875160832407
0.0001775660504246539,1.795891712776969
0.000177566062467139,1.799823159095726
0.0001775660718560184,1.802921603053973
0.0001775660800385227,1.80515761452306
0.0001775660848403632,1.806118699837636
0.0001775660914671925,1.806724473751653
0.0001775660967802587,1.80656428738912
0.0001775661040631957,1.805810513657481
0.0001775661103941343,1.805015865746648
0.0001775661173425715,1.804156848365375
0.0001775661244893486,1.803438026506984
0.0001775661330703727,1.802764267126586
0.0001775661453554128,1.802030193662707
0.0001775661587834818,1.801397762586643
0.0001775661701432538,1.800820365280544
0.0001775661827653376,1.800076068046581
0.0001775661895716621,1.799637818032984
0.0001775661983131837,1.799047077941473
0.0001775662100776331,1.798257191805326
0.0001775662229072057,1.797444038501288
0.0001775662322285586,1.796925093110849
0.0001775662432522614,1.796384849480921
0.000177566254375589,1.79594583640074
0.0001775662658164279,1.795637483470194
0.0001775662770473113,1.795460346206776
0.0001775662912377128,1.795376678185765
0.0001775663100859084,1.795402419986075
0.000177566330238878,1.795554122380833
0.000177566351169315,1.795775599559233
0.0001775663754569353,1.79608999838212
0.0001775664062741027,1.796517038153337
0.0001775664429939697,1.797029646025867
0.0001775664968685329,1.797677857447588
0.000177566565330761,1.798309486855484
0.0001775666355407777,1.798748591966671
0.000177566710098715,1.799051163125582
0.0001775667926953374,1.799279284146091
0.000177566881627057,1.799437965240917
0.0001775669913083113,1.799571080503614
0.000177567117327546,1.79966997296022
0.0001775672832602106,1.799759395696703
0.0001775674854355491,1.79983069185553
0.0001775677338506886,1.79988994553598
0.0001775680359035217,1.799935567050667
0.0001775683910187613,1.799967718054353
0.0001775688177334563,1.799988136595686
0.0001775693662049854,1.800001383374487
0.0001775700521626454,1.800008027831134
0.0001775709114166822,1.800011164660395
0.0001775718874102984,1.800011708119126
0.0001775731454749256,1.800009691313331
0.0001775746215371027,1.80000429998896
0.000177576105740685,1.799992735924588
0.0001775779098537333,1.799955985578233
0.0001775800271613015,1.799723562520121
0.0001775821604195867,1.79838081506697
0.0001775826799022909,1.797631684200431
0.0001775837188676992,1.796083632552918
0.0001775849833668724,1.794577042836945
0.0001775866272601769,1.792631947133057
0.0001775877978420421,1.791149314390819
0.0001775894560968138,1.788928628414311
0.0001775908578583863,1.78701161867534
0.0001775926055324837,1.784341856104485
0.000177595128217302,1.779020669916725
0.0001775973497800879,1.771912989530284
0.0001775995552535455,1.759736717144869
0.0001776028202486066,1.709121495842224
0.000177604997993921,1.603495015258138
0.0001776070784407244,1.447356533804121
0.0001776096857657049,1.18864429055127
0.0001776103854660231,1.118687953465842
0.0001776112204277247,1.042175951350175
0.0001776124141622058,0.9297177758647359
0.0001776128277649376,0.8897355491990773
0.0001776130218064745,0.8712041457091315
0.0001776132226189892,0.8528078875412798
0.0001776133999152701,0.8375881227479551
0.0001776134609025529,0.8326232391754151
0.0001776135398539558,0.8262927392979479
0.0001776135898082954,0.822289918416219
0.0001776136547327906,0.8170813925878304
0.0001776136734962671,0.8155715144551321
0.00017761371102322,0.8125739120208456
0.0001776137390127854,0.8104423147908061
0.0001776137745768623,0.8078137879078708
0.0001776138067344027,0.805433564011158
0.0001776138443142244,0.8026339343168802
0.0001776138924573163,0.7990208693819811
0.0001776139551211389,0.7947224802024321
0.0001776139742238174,0.7938886858773423
0.0001776140124291745,0.7953330149980837
0.0001776140188856253,0.7963521364976569
0.0001776140317985268,0.799767030998772
0.0001776140378802198,0.8023579001852678
0.0001776140466277153,0.8072934267665153
0.000177614055905202,0.8139079237161135
0.0001776140657797217,0.8223857988679943
0.0001776140730254923,0.8279434556836867
0.0001776140810034347,0.8319844520995811
0.0001776140880745402,0.8340669051794111
0.0001776140945836091,0.8350214100278204
0.0001776141014509108,0.8352553272151326
0.0001776141110249439,0.8346215197869202
0.0001776141188184036,0.8336959169809628
0.0001776141278393204,0.8323137224969748
0.000177614138479944,0.8305334374235052
0.0001776141507582119,0.828351235945872
0.0001776141686453993,0.8251553143863278
0.000177614192684989,0.8209207310285878
0.0001776142288263862,0.814892133949607
0.0001776142771883076,0.8073861499889986
0.0001776143411623028,0.7982970665038803
0.0001776144216296672,0.787931180270417
0.0001776145129563182,0.7771310263602955
0.0001776146186768983,0.7656264941359638
0.0001776147345601258,0.7536167640821606
0.0001776148587853807,0.7410758637394828
0.0001776149837379199,0.7279701666021848
0.0001776151198091623,0.7128406081323799
0.0001776152888123382,0.6931164702715943
0.0001776154785392997,0.6701777132029075
0.0001776156714613272,0.6464056151880506
0.0001776159348621253,0.6132472591478313
0.0001776162772501518,0.5691250850902886
0.0001776166849349086,0.5152415568819546
0.0001776171938176399,0.4462191629787586
0.0001776178252052139,0.358277176295691
0.000177618551880141,0.2554437689510973
0.0001776193790844228,0.1413773336759099
0.0001776200309036896,0.07403284947474796
0.0001776208353196135,0.02484835534282096
0.0001776216966869253,0.00463303939117814
0.0001776229149931043,0.001054884920656843
0.00017762378635392,0.0004355517011581332
0.0001776248618659913,0.0005608991537752661
0.0001776265283047265,0.0005692286049386866
0.0001776285116252165,0.0006509228491390592
0.0001776316415721441,0.001337775120027799
0.0001776368774174854,0.006630008370741562
0.0001776440870564485,0.0384586843566244
0.0001776483806448409,0.08960941840088274
0.0001776494685581837,0.1124631912001699
0.0001776516443848693,0.1901094173823348
0.0001776521635302037,0.2221366858665175
0.0001776532018208724,0.3113091520046766
0.0001776534650447409,0.3390460577900693
0.0001776539914924779,0.3989814708477072
0.0001776543773190476,0.4464780581112193
0.0001776546921189048,0.4880913086325253
0.000177654922964375,0.5201153439702025
0.0001776553591931136,0.5835407988608217
0.0001776556910850694,0.634188522576497
0.00017765630203118,0.7320240644962696
0.0001776564076654914,0.7492740221790734
0.0001776566189341142,0.7836377706161123
0.0001776567590806186,0.8061104803309574
0.0001776569452893702,0.8357172239960913
0.0001776570129940681,0.8463873749676595
0.0001776570669792902,0.8549122245761299
0.0001776571018639184,0.8605324386612138
0.0001776571382553023,0.8666862123676706
0.0001776571715234142,0.8726870136460637
0.0001776572027359639,0.8764472480151975
0.0001776572189879175,0.8750088074390198
0.0001776572417765854,0.8661693099799159
0.0001776572591886315,0.8523924570122938
0.0001776572755108665,0.835462886259786
0.000177657286493281,0.8245136413555526
0.0001776573021383322,0.8163114304815597
0.000177657307366408,0.8181937633016808
0.0001776573161582886,0.8328943221804005
0.0001776573229524247,0.8620912723706924
0.0001776573310727639,0.9226306392773189
0.0001776573381509691,1.003148015420046
0.0001776573480035079,1.154732841083588
0.0001776573581393491,1.334516542011653
0.0001776573685655901,1.516171181504291
0.0001776573768983663,1.623351102243944
0.0001776573854632324,1.695606254454894
0.0001776573947920928,1.7421762783484
0.000177657405504945,1.767826862721915
0.00017765741616122,1.78118170864825
0.0001776574287703612,1.78718370554261
0.0001776574383887822,1.78939362846245
0.000177657450322742,1.790322034035656
0.0001776574625344828,1.790912507608045
0.0001776574742220719,1.791325992092451
0.0001776574847711943,1.791751830323899
0.0001776574959420669,1.792247800548275
0.0001776575068662283,1.79262222964666
0.0001776575174894965,1.792849769225686
0.0001776575291178452,1.792977475445102
0.0001776575407632929,1.793001111709518
0.0001776575468154384,1.793058333057723
0.0001776575589197294,1.793260198877755
0.0001776575683817651,1.793445461544162
0.0001776575793465527,1.793654093435622
0.0001776575919727117,1.793856359748986
0.0001776576067515623,1.794060199178638
0.0001776576286796728,1.794350849573072
0.0001776576562755463,1.794710112778552
0.0001776576981005978,1.795225877946049
0.000177657746715117,1.795763955005957
0.000177657796257414,1.796232942716313
0.0001776578564784374,1.796706586843473
0.0001776579217202214,1.797113832370103
0.0001776579999395866,1.797485670593434
0.0001776580883435323,1.797815184032057
0.0001776581876116773,1.798120883203552
0.0001776583041826397,1.79843765139284
0.0001776584371193687,1.798743513857093
0.0001776585941083563,1.798999726008947
0.0001776587979690873,1.799209904206647
0.0001776590261788532,1.799375219829207
0.0001776593048502395,1.799477659420774
0.0001776595934209739,1.799541951892296
0.0001776599093756325,1.799577372868698
0.0001776602870283806,1.799621475017209
0.0001776607224884456,1.799677774027049
0.0001776613097521441,1.799735546258493
0.0001776620145782632,1.799811204469768
0.0001776629939258244,1.799910225785539
0.0001776642797465203,1.799968868011571
0.0001776653785235508,1.799995237796243
0.0001776666916440582,1.799999035082896
0.0001776680993440203,1.800000897669375
0.0001776698593209611,1.800000734899929
0.0001776732811854147,1.800000866892657
0.0001776770276501504,1.800000516287312
0.0001776794711827773,1.800000513151305
0.0001776810489017201,1.800000440508025
0.0001776812943544079,1.800000467351356
0.0001776813759493289,1.800000439977947
0.0001776815391391708,1.800000443972793
0.0001776818655188546,1.800000441599021
0.0001776821207340917,1.800000433852908
0.0001776823759493289,1.800000427746571
0.0001776824897759541,1.800000424005295
0.0001776827174292044,1.800000421839179
0.0001776830134827752,1.800000414753143
0.0001776836055899167,1.800000402465406
0.0001776841280715608,1.800000392475329
0.0001776848604455321,1.800000378338983
0.0001776862599579315,1.800000354612274
0.0001776890589827304,1.800000311089738
0.0001776940696280319,1.800000254072999
0.0001777040909186349,1.800000164963923
0.0001777236191229784,1.800000084702678
0.0001777394261689772,1.800000030757602
0.0001777437054463267,1.800000035451099
0.0001777522640010259,1.800000022160197
0.0001777545615572333,1.800000019547725
0.0001777554110019832,1.800000018420156
0.000177757109891483,1.800000016357805
0.0001777605076704825,1.800000012493099
0.0001777673032284817,1.80000000541088
0.0001777736331339893,1.799999999649466
0.0001777797149235734,1.799999994417215
0.0001777853067037038,1.799999990421807
0.000177791341493212,1.799999986235159
0.0001778001446292191,1.799999981060528
0.0001778022712926426,1.799999979694322
0.0001778065246194895,1.799999977563937
0.0001778109280215679,1.799999975360257
0.0001778159302796626,1.799999973060407
0.0001778188500826364,1.799999971761966
0.0001778200542405938,1.799999971238328
0.0001778205609180448,1.7999999710221
0.0001778215609180448,1.79999997060252
0.00017782197128496,1.799999970431928
0.000177822887165724,1.79999997005475
0.0001778247189272521,1.799999969314297
0.0001778283824503082,1.799999967881612
0.0001778353776993655,1.799999965332577
0.0001778427030037991,1.799999962837202
0.0001778489236920308,1.799999960924565
0.0001778550926494323,1.79999995910364
0.0001778611187028847,1.799999957486173
0.0001778679816032193,1.799999955723791
0.0001778714130533867,1.799999954906027
0.0001778782759537213,1.799999953329284
0.0001778796420514615,1.799999953029186
0.0001778823742469418,1.799999952438094
0.0001778878386379026,1.799999951308383
0.0001778918242461554,1.7999999505098
0.0001778953805586957,1.799999949832444
0.0001779024931837762,1.799999948530117
0.0001779109368444962,1.799999947091669
0.0001779183527049006,1.799999945890989
0.0001779246806767697,1.799999944943916
0.0001779309219114292,1.799999944039075
0.0001779375673658277,1.799999943136539
0.0001779460878564541,1.799999942032382
0.0001779480693894957,1.799999941788458
0.0001779520324555787,1.79999994130686
0.0001779573539810401,1.799999940684692
0.0001779630755007076,1.7999999400379
0.0001779680907774203,1.799999939495859
0.0001779753915379584,1.799999938735053
0.0001779784770976984,1.799999938426258
0.0001779846482171784,1.799999937824713
0.0001779914113701346,1.799999937194936
0.0001779977196662908,1.799999936627223
0.0001780038785947763,1.799999936099295
0.000178010663387983,1.799999935536112
0.0001780134728991597,1.799999935311594
0.0001780190919215131,1.799999934871467
0.0001780207853013712,1.79999993474202
0.0001780241720610873,1.799999934486548
0.0001780299142549713,1.799999934065994
0.0001780358072568897,1.79999993364729
0.0001780373967486279,1.799999933537402
0.0001780405757321043,1.799999933319716
0.0001780469336990571,1.799999932896644
0.0001780569948204506,1.79999993225526
0.0001780641514825557,1.799999931820461
0.0001780712491374392,1.799999931402615
0.000178077708940032,1.799999931038484
0.0001780846729303146,1.799999930656801
0.0001780881549254559,1.799999930472204
0.0001780951189157384,1.799999930111356
0.0001780967652401192,1.799999930027982
0.0001781000578888807,1.799999929863135
0.0001781051972311041,1.799999929611713
0.0001781112818362773,1.799999929321541
0.0001781172801523643,1.799999929044374
0.0001781275493268493,1.799999928586616
0.0001781331992623087,1.799999928344154
0.0001781409859413205,1.799999928018924
0.000178147494253658,1.799999927756649
0.0001781543622784903,1.799999927486785
0.000178163281536191,1.799999927149992
0.0001781661809409033,1.799999927042134
0.000178171979750328,1.799999926833268
0.0001781783483123828,1.799999926609021
0.0001781799191545569,1.799999926554815
0.000178183060838905,1.799999926447246
0.0001781893442076012,1.799999926236656
0.0001781997251293869,1.799999925899987
0.0001782056836935867,1.799999925713084
0.0001782138113985518,1.7999999254645
0.0001782205004974024,1.799999925266298
0.0001782274937004376,1.79999992506383
0.0001782362453104712,1.799999924819194
0.0001782396348367168,1.799999924725996
0.0001782413295998397,1.799999924680482
0.0001782447191260853,1.799999924589694
0.0001782509564563168,1.799999924426017
0.0001782564898094227,1.799999924283837
0.0001782633623625805,1.799999924111785
0.0001782722732231023,1.799999923894615
0.000178278334139213,1.799999923750965
0.0001782866539525757,1.799999923558192
0.0001782934340454944,1.799999923405491
0.000178300582707077,1.799999923247889
0.0001783092188899263,1.799999923063433
0.0001783134611364471,1.799999922974485
0.0001783154011215745,1.799999922934604
0.0001783192810918294,1.799999922855291
0.000178325678450375,1.799999922727145
0.0001783318903570703,1.799999922605301
0.0001783393734391255,1.799999922462133
0.0001783498831831653,1.799999922266543
0.0001783558873831832,1.799999922157823
0.00017836399422106,1.799999922013898
0.000178370960529623,1.799999921893345
0.0001783785842762979,1.799999921764206
0.0001783817637035874,1.799999921711488
0.0001783881225581664,1.799999921607541
0.0001783899462192036,1.799999921578205
0.000178393593541278,1.799999921520023
0.0001784001568035588,1.799999921417169
0.0001784069391678672,1.799999921313121
0.0001784149714318369,1.799999921192823
0.0001784284756573662,1.799999920996626
0.0001784360922529241,1.799999920889314
0.0001784442731963161,1.799999920776377
0.0001784519151028727,1.799999920673645
0.0001784610682610938,1.799999920553595
0.0001784634362405851,1.799999920523167
0.0001784681721995676,1.799999920462947
0.0001784698941058948,1.799999920441319
0.0001784733379185491,1.799999920398383
0.0001784802255438579,1.79999992031391
0.0001784882900270585,1.799999920217107
0.0001784918843153369,1.799999920174685
0.0001784990728918937,1.799999920090986
0.0001785068851466981,1.799999920001778
0.0001785142590305357,1.799999919919101
0.0001785215936697989,1.799999919838646
0.0001785301110157129,1.79999991974723
0.0001785334711915773,1.799999919711886
0.000178540191543306,1.799999919642274
0.000178541988263271,1.799999919623904
0.0001785455817032008,1.799999919587501
0.0001785525712552573,1.799999919517837
0.0001785603243534848,1.799999919442125
0.0001785633446312376,1.799999919413062
0.0001785693851867431,1.799999919355537
0.0001785777146510617,1.799999919277618
0.0001785851443553294,1.799999919209271
0.0001785924192896068,1.799999919143731
0.0001786005872918255,1.799999919071536
0.0001786046712929349,1.799999919036174
0.0001786128392951536,1.799999918966702
0.0001786147066218684,1.79999991895106
0.0001786184412752981,1.799999918920046
0.0001786255189132855,1.799999918862276
0.0001786332270617181,1.799999918800573
0.0001786450476060552,1.799999918708182
0.0001786557213113318,1.799999918626717
0.0001786636183870534,1.799999918567839
0.00017867182720122,1.799999918507706
0.0001786816359242381,1.799999918437837
0.0001786853679946733,1.799999918411698
0.0001786872340298909,1.799999918398814
0.0001786909661003261,1.799999918373153
0.0001786980604002284,1.799999918325279
0.0001787057582981528,1.799999918274319
0.0001787150990551284,1.79999991821381
0.0001787234316230552,1.799999918160792
0.0001787321740105696,1.799999918106213
0.0001787402743237648,1.799999918056491
0.0001787484350680748,1.799999918007465
0.0001787587556549708,1.799999917946997
0.0001787612369748984,1.799999917932782
0.0001787661996147538,1.799999917904603
0.0001787680643483206,1.799999917894156
0.0001787717938154544,1.799999917873391
0.000178779252749722,1.799999917832506
0.0001787889768391318,1.799999917780282
0.0001787959127758629,1.79999991774366
0.0001788060790911614,1.799999917690843
0.0001788140148800189,1.79999991765042
0.0001788225790357476,1.799999917607595
0.0001788337151725236,1.799999917553537
0.0001788367842461182,1.799999917538899
0.0001788429223933076,1.799999917510169
0.0001788504868211379,1.799999917475431
0.0001788586907597959,1.799999917438537
0.0001788698103594296,1.799999917389541
0.0001788769266580048,1.799999917358739
0.0001788864658157656,1.799999917318041
0.0001788946737509894,1.79999991728377
0.0001789041055339106,1.79999991724523
0.000178908647291138,1.799999917227089
0.0001789109181697518,1.799999917218092
0.0001789154599269792,1.799999917200349
0.0001789224813685537,1.799999917173377
0.0001789304953760135,1.799999917143244
0.0001789407790343449,1.799999917105384
0.0001789478904870268,1.799999917079596
0.0001789585091126313,1.79999991704172
0.0001789668590396376,1.799999917012507
0.0001789761595108531,1.799999916980664
0.0001789798758633713,1.799999916968189
0.0001789873085684076,1.799999916943704
0.0001789894280015267,1.799999916936816
0.0001789936668677649,1.799999916923197
0.0001790016237735212,1.799999916898136
0.0001790105569884118,1.799999916870588
0.0001790194169502194,1.799999916843732
0.0001790316972413347,1.799999916807212
0.0001790404270253957,1.79999991678175
0.0001790499450992981,1.799999916754601
0.0001790530536591728,1.799999916745895
0.0001790592707789223,1.799999916728771
0.0001790615394403573,1.799999916722605
0.0001790660767632275,1.799999916710434
0.0001790741011011604,1.79999991668935
0.0001790828033360984,1.799999916667003
0.000179094216896731,1.799999916638329
0.0001791089735078184,1.799999916602085
0.000179117751494937,1.799999916581055
0.0001791279414336948,1.799999916557194
0.0001791313523397467,1.799999916549381
0.0001791381741518505,1.799999916534036
0.0001791404380975807,1.799999916529033
0.0001791449659890411,1.799999916519141
0.0001791533273888087,1.799999916501265
0.0001791627925293542,1.799999916481498
0.0001791720989337776,1.799999916462432
0.0001791849167366057,1.799999916436649
0.0001791941557837936,1.799999916418502
0.0001792044245912002,1.799999916398825
0.0001792083228221796,1.799999916391552
0.0001792161192841383,1.799999916377304
0.0001792184036085721,1.799999916373222
0.0001792229722574397,1.799999916365145
0.0001792317414410444,1.799999916349987
0.0001792422068958497,1.799999916332323
0.0001792501877154563,1.799999916319102
0.0001792620617200069,1.799999916299736
0.0001792714101079011,1.799999916284874
0.0001792821269538272,1.799999916268313
0.0001792874853767903,1.799999916260315
0.0001792901645882718,1.799999916256403
0.0001792955230112348,1.79999991624863
0.0001793036349111704,1.79999991623721
0.0001793132590957754,1.799999916224033
0.0001793276883922896,1.799999916204788
0.0001793396035251961,1.799999916189315
0.0001793506699531205,1.799999916175298
0.0001793617732995422,1.799999916161831
0.0001793662821390147,1.799999916156507
0.0001793685365587509,1.799999916153913
0.0001793730453982233,1.799999916148763
0.0001793820630771681,1.799999916138802
0.000179392247976401,1.799999916127903
0.0001794069411736,1.799999916112655
0.0001794207827537105,1.799999916098711
0.0001794313926698023,1.799999916088416
0.000179443553217663,1.799999916077113
0.0001794481457331731,1.799999916073052
0.0001794573307641932,1.799999916065191
0.0001794673306332904,1.799999916056964
0.0001794791666299482,1.799999916047584
0.0001794883217238086,1.799999916040515
0.000179501296867654,1.799999916030737
0.000179512062009891,1.799999916023012
0.00017952574324537,1.799999916013768
0.0001795293753326815,1.799999916011434
0.0001795366395073045,1.799999916006924
0.0001795470301474125,1.799999916000787
0.000179559637958258,1.799999915993648
0.0001795696020836475,1.799999915988172
0.0001795824110730965,1.799999915981386
0.0001795938965502393,1.799999915975675
0.000179597860683146,1.799999915973775
0.0001796057889489594,1.799999915970207
0.0001796175087719054,1.799999915965291
0.0001796282955034202,1.799999915961113
0.0001796428976640729,1.799999915955763
0.0001796535005704538,1.799999915952068
0.0001796668350673895,1.799999915947679
0.00017967986396229,1.799999915943876
0.0001796863784097402,1.79999991594217
0.0001796896356334653,1.799999915941336
0.0001796961500809156,1.799999915939818
0.0001797075107330176,1.799999915937371
0.0001797236262191938,1.799999915934285
0.0001797386793931712,1.799999915931671
0.000179752764382524,1.799999915929606
0.0001797680298403177,1.799999915927886
0.000179774862808311,1.799999915927334
0.0001797781900278034,1.799999915927078
0.0001797848444667882,1.799999915926667
0.0001797981533447578,1.799999915926098
0.0001798210167415142,1.799999915925614
0.0001798337935402533,1.799999915925661
0.0001798505799706213,1.799999915926208
0.0001798589731858053,1.799999915926721
0.0001798631697933973,1.799999915927033
0.0001798715630085812,1.799999915927762
0.000179884646671548,1.799999915929091
0.0001798976166386207,1.79999991593057
0.0001799131768794561,1.799999915932619
0.0001799281987494199,1.799999915934969
0.000179934613421484,1.799999915936094
0.000179937820757516,1.799999915936699
0.00017994423542958,1.799999915937945
0.0001799570647737081,1.799999915940668
0.0001799761979958101,1.799999915945033
0.000179994059388516,1.799999915949493
0.0001800118579009681,1.799999915954306
0.0001800176422634055,1.799999915956015
0.0001800292109882805,1.799999915959563
0.0001800445158900152,1.799999915964533
0.0001800633656317784,1.799999915970996
0.0001800852652838891,1.79999991597895
0.000180105348007137,1.799999915986752
0.0001801129896966594,1.799999915989854
0.0001801282730757042,1.799999915996323
0.0001801460420810469,1.799999916004147
0.0001801545868596958,1.799999916007991
0.0001801716764169935,1.799999916015921
0.0001801906604475854,1.799999916025056
0.0001802001524628813,1.799999916029816
0.0001802191364934732,1.799999916039611
0.0001802390319788269,1.799999916050229
0.0001802489797215038,1.79999991605565
0.0001802688752068575,1.799999916066755
0.0001802911915599185,1.79999991607967
0.0001802983945582439,1.799999916083957
0.0001803128005548946,1.799999916092656
0.000180335742483251,1.799999916106862
0.0001803663869746031,1.799999916126434
0.0001803919491308489,1.799999916143381
0.0001804047302089719,1.799999916152048
0.0001804302923652177,1.799999916169781
0.0001804641186468489,1.799999916193893
0.0001804945503754788,1.79999991621632
0.0001805059324157064,1.799999916224838
0.0001805286964961618,1.799999916242233
0.000180564083544175,1.79999991626986
0.0001806069351792219,1.799999916304348
0.0001806574613199912,1.799999916346381
0.0001807220677258521,1.799999916402176
0.0001808168933234531,1.79999991648777
0.0001809137723489233,1.799999916579401
0.0001811075303998638,1.799999916773245
0.0001813630372764845,1.79999991704633
0.0001818325666091882,1.799999917582487
0.000182732981117926,1.799999918676576
0.0001845338101354014,1.799999920867889
0.000187560432030012,1.799999924272415
0.0001908863530862867,1.799999927181952
0.0001944172680976042,1.799999929731054
0.0002001315538118899,1.799999932590171
0.0002058458395261756,1.799999934837004
0.0002072744109547471,1.799999935266233
0.0002079886966690328,1.799999935472404
0.0002094172680976042,1.799999935864236
0.0002097648987084242,1.799999935956135
0.0002099387140138341,1.799999936001582
0.0002101999369719491,1.799999936069279
0.0002102652427114778,1.799999936086083
0.0002103632013207709,1.799999936111217
0.000210461159930064,1.799999936136282
0.0002105015078529885,1.799999936146503
0.0002105625297373752,1.79999993616203
0.0002105947050754229,1.799999936170185
0.0002106235516217619,1.799999936177493
0.0002106309497913187,1.799999936179367
0.0002106457461304323,1.79999993618311
0.0002106753388086594,1.799999936190596
0.000210691796428511,1.799999936194754
0.0002107054052881252,1.799999936198189
0.0002107210984681071,1.799999936202155
0.0002107341050543919,1.799999936205429
0.0002107514718620347,1.799999936209802
0.0002107723994668846,1.799999936215074
0.0002107770417869577,1.799999936216242
0.00021077795139227,1.799999936216472
0.0002107797706028946,1.799999936216932
0.0002107805205612302,1.799999936217118
0.0002107820204779014,1.799999936217499
0.0002107827322302028,1.799999936217675
0.000210783750092596,1.799999936217924
0.0002107839981248382,1.799999936217993
0.0002107844941893228,1.799999936218117
0.0002107849162347038,1.799999936218224
0.0002107854595741297,1.799999936218363
0.0002107859189250561,1.799999936218477
0.0002107865356823584,1.799999936218628
0.0002107867416019871,1.799999936218681
0.0002107869370952907,1.799999936218712
0.0002107870223460269,1.799999936218849
0.0002107871605763443,1.799999936218678
0.000210787240991849,1.799999936226064
0.0002107872882963185,1.799999936328451
0.0002107873144614698,1.79999993616671
0.000210787336521566,1.799999936551598
0.0002107873488520776,1.79999993657896
0.0002107873671740095,1.799999937074971
0.0002107873805583322,1.799999936460485
0.0002107874038683491,1.799999934078967
0.0002107874121478381,1.799999934048036
0.0002107874251476482,1.799999935133929
0.0002107874342672255,1.799999936205738
0.0002107874480926489,1.799999938281925
0.0002107874573674583,1.799999937767895
0.0002107874715951663,1.799999935067183
0.000210787484602742,1.799999934262737
0.0002107875005410955,1.799999931369403
0.0002107875059928185,1.79999993329197
0.0002107875142160945,1.799999938747324
0.0002107875220309102,1.799999939814824
0.00021078753043478,1.79999993981528
0.0002107875366908138,1.799999940619576
0.0002107875438825707,1.799999942191436
0.0002107875502309828,1.799999942073545
0.0002107875562623591,1.799999940930196
0.0002107875631153684,1.799999938854468
0.0002107875718937486,1.799999935692896
0.0002107875791389514,1.799999933915096
0.0002107875873579234,1.799999933037187
0.0002107875971218195,1.799999933199675
0.0002107876084104013,1.799999934197546
0.0002107876238385948,1.799999935274975
0.0002107876422527041,1.799999935940826
0.0002107876684550081,1.799999936256107
0.0002107877018026448,1.799999936285633
0.0002107877496881356,1.799999936332264
0.0002107878141824137,1.799999936273896
0.000210787905363005,1.799999936206678
0.0002107880111342308,1.799999936209918
0.0002107881237242727,1.799999936221913
0.0002107882573075866,1.799999936220338
0.0002107884026274271,1.799999936218234
0.0002107885696837711,1.799999936219115
0.0002107887565274827,1.799999936219458
0.0002107889635717354,1.799999936219174
0.0002107892062006883,1.799999936219232
0.0002107894810862047,1.799999936219401
0.0002107898242519146,1.799999936219473
0.0002107902325523642,1.799999936219549
0.0002107907623250007,1.799999936219692
0.0002107914338956373,1.79999993621988
0.0002107919783164452,1.799999936220001
0.0002107927137343921,1.799999936220178
0.0002107938268520499,1.799999936220465
0.0002107957414222126,1.799999936220948
0.000210798799859063,1.799999936221716
0.000210803612706144,1.799999936222928
0.0002108082303718116,1.799999936224086
0.0002108133432748593,1.799999936225373
0.0002108192128964002,1.799999936226846
0.0002108272576606503,1.799999936228866
0.0002108337200150621,1.799999936230489
0.000210841973380691,1.799999936232563
0.00021085282243757,1.799999936235283
0.0002108645643507391,1.799999936238232
0.0002108788582451769,1.79999993624181
0.0002108960502064546,1.799999936246115
0.0002109101934421418,1.799999936249657
0.0002109147895348827,1.799999936250813
0.0002109239817203647,1.799999936253107
0.0002109374837121947,1.79999993625652
0.0002109559512228182,1.799999936261097
0.0002109848688647337,1.799999936268314
0.0002110427041485648,1.799999936282727
0.0002111583747162269,1.799999936311484
0.0002111849309260671,1.79999993631802
0.0002112380433457476,1.799999936331147
0.0002113110370037786,1.799999936349138
0.00021133085952996,1.79999993635402
0.0002113705045823228,1.799999936363755
0.0002114440385575384,1.799999936381781
0.0002115911065079698,1.799999936417663
0.0002118852424088325,1.799999936488769
0.0002124211254133709,1.799999936616077
0.0002131307343898254,1.799999936780249
0.0002141081561245479,1.799999936998358
0.0002153904565140731,1.79999993727065
0.0002173886385017412,1.799999937665124
0.0002199874149251978,1.799999938125898
0.0002232341297995776,1.799999938628618
0.0002271283239313774,1.799999939132537
0.0002320964363810629,1.799999939656588
0.0002378107220953486,1.799999940112855
0.00023923929352392,1.799999940208302
0.0002420964363810629,1.799999940378417
0.000242997957507387,1.799999940427311
0.000243448718070549,1.799999940450889
0.00024367409835213,1.799999940462482
0.000244124858915292,1.799999940485278
0.0002442850716419759,1.799999940493258
0.0002443651780053179,1.799999940497256
0.0002445253907320019,1.799999940505107
0.0002445929206640149,1.799999940508411
0.0002446266856300214,1.799999940510058
0.0002446942155620343,1.799999940513344
0.0002447269148980554,1.799999940514933
0.0002447923135700977,1.799999940518096
0.0002448235924421379,1.799999940519612
0.0002448749437841011,1.799999940522091
0.000244887036766568,1.79999994052267
0.0002449031277965281,1.799999940523442
0.0002449170930424019,1.799999940524116
0.0002449204425877234,1.799999940524276
0.0002449232138302983,1.79999994052441
0.0002449267566650137,1.79999994052458
0.0002449274821623456,1.799999940524615
0.0002449289331570095,1.799999940524685
0.0002449303953190424,1.799999940524755
0.0002449322060171244,1.799999940524842
0.0002449324801855435,1.799999940524855
0.0002449330285223815,1.799999940524882
0.0002449332231233172,1.799999940524891
0.0002449334309246816,1.799999940524901
0.0002449335642553406,1.799999940524907
0.00024493373657158,1.799999940524912
0.0002449338649706008,1.799999940524923
0.0002449340385452973,1.799999940524968
0.0002449340821582574,1.799999940525791
0.000244934138758709,1.799999940527216
0.0002449341542472812,1.799999940506495
0.0002449341748319402,1.799999940462254
0.000244934186194698,1.799999940456337
0.0002449342020186624,1.799999940529354
0.0002449342171165655,1.79999994046151
0.0002449342276090685,1.79999993974329
0.0002449342358763925,1.799999940081517
0.0002449342461034405,1.799999941241531
0.0002449342562713345,1.799999941480269
0.0002449342677475106,1.799999940717593
0.0002449342754599735,1.799999940359014
0.0002449342860814554,1.799999941066482
0.0002449342960798483,1.799999942350732
0.0002449343024847924,1.799999943552062
0.0002449343078529503,1.799999944439151
0.0002449343132100746,1.79999994479171
0.000244934319409991,1.799999944384549
0.0002449343272619872,1.799999943443009
0.0002449343331914421,1.799999943269937
0.0002449343404693745,1.799999944210423
0.0002449343509368218,1.799999939880827
0.0002449343626004939,1.799999931029325
0.0002449343757000639,1.799999913757064
0.0002449343899557019,1.799999848946672
0.0002449344040056987,1.799999846273285
0.0002449344198785028,1.799999901605199
0.0002449344353573973,1.79999992223401
0.0002449344506031513,1.800000022738219
0.0002449344623404319,1.800000525776449
0.0002449344761784287,1.800001971687092
0.0002449344855096653,1.800003188327406
0.0002449344946831181,1.800004469959465
0.000244934501002608,1.800005085973089
0.0002449345095004854,1.800005824429002
0.0002449345172652283,1.800005825890191
0.0002449345248986137,1.800003958475638
0.0002449345317718787,1.799998632179602
0.0002449345384303255,1.799985841965495
0.0002449345464214049,1.799958908785802
0.0002449345542387723,1.79992398098991
0.0002449345621901319,1.799886465687064
0.0002449345714867687,1.799840380625817
0.0002449345779812688,1.799811419508687
0.000244934583498516,1.799793163506535
0.0002449345879693331,1.799783907579167
0.0002449345968788206,1.799788736646703
0.0002449346031714352,1.799835778025208
0.0002449346106574914,1.799965764118879
0.00024493461912681,1.800249274941475
0.0002449346272403089,1.800674073677331
0.0002449346357062144,1.8012835053517
0.00024493464529517,1.802206839474365
0.0002449346532628541,1.803182584384116
0.0002449346606013486,1.804355124461346
0.0002449346665450669,1.805366546455242
0.000244934671985516,1.806262765224879
0.0002449346773090449,1.807098127368987
0.0002449346798989974,1.807482996753865
0.0002449346807367926,1.807604179156513
0.000244934682412383,1.807841672286723
0.0002449346857635639,1.80830171696771
0.0002449346916316884,1.809103749681005
0.000244934699118161,1.810174194355004
0.0002449347047280863,1.810963449609692
0.0002449347111905013,1.811773709059022
0.0002449347181560493,1.812412252989648
0.0002449347260997499,1.812733759278871
0.0002449347344916257,1.812243213158301
0.0002449347431528205,1.810517099039524
0.0002449347504753499,1.807979461664615
0.0002449347593125747,1.802700949013776
0.0002449347637530816,1.798897008480994
0.0002449347665439058,1.796623253368515
0.0002449347674784746,1.795906560223601
0.0002449347693476121,1.794560318377805
0.0002449347730858872,1.792220057910226
0.0002449347799753379,1.789084214948852
0.0002449347864464002,1.786662352572963
0.0002449347942462934,1.783998102090854
0.0002449347982514324,1.782874235503769
0.0002449348038949652,1.781882474918975
0.0002449348087195593,1.781474297570189
0.0002449348143473173,1.781248495907771
0.0002449348192725803,1.780687308739537
0.0002449348253525537,1.779507394251408
0.0002449348308831488,1.779049414516252
0.0002449348376851334,1.779934358768929
0.0002449348445063096,1.782190211077215
0.0002449348530598137,1.786065537252769
0.0002449348640645374,1.790732861838283
0.0002449348760891698,1.794670421855684
0.0002449348878591316,1.797097172399732
0.0002449349014111406,1.798572763426964
0.0002449349178702411,1.79946929107733
0.0002449349371152206,1.799792408222734
0.0002449349647541391,1.799956782282415
0.0002449349995941705,1.799955153311492
0.000244935061724362,1.799958616545042
0.0002449351344843995,1.799966605453136
0.0002449352121458626,1.799971681901293
0.0002449353061668119,1.799976873930221
0.0002449354106341192,1.79998203725107
0.0002449355268839855,1.799986509704104
0.0002449356038103891,1.799988804100608
0.0002449356807367926,1.799990696020731
0.0002449357668720383,1.79999228802579
0.0002449359391425297,1.799994994919668
0.000244936056287612,1.799996254269637
0.0002449362905777765,1.79999786607629
0.0002449365333588934,1.799998866620461
0.0002449368198631202,1.799999387764478
0.0002449371552544127,1.799999715489697
0.0002449375541464592,1.799999826974135
0.0002449381077729638,1.799999902656526
0.0002449388170142019,1.799999907846365
0.0002449398360994198,1.799999920419347
0.0002449411452616647,1.799999921691896
0.0002449431042841084,1.799999925675282
0.0002449456763587764,1.799999926228497
0.0002449495450023507,1.799999926603935
0.0002449506452639163,1.799999926844584
0.0002449528457870474,1.799999926865343
0.000244954986766207,1.79999992692979
0.0002449566643493424,1.799999926965565
0.0002449584887163058,1.799999926996924
0.0002449595835109048,1.799999927013616
0.0002449600259502626,1.799999927018711
0.0002449609108289781,1.799999927029262
0.0002449618145738718,1.799999927040134
0.000244962972637859,1.799999927049946
0.0002449642190287517,1.799999927059908
0.0002449653885548772,1.799999927069108
0.0002449668581492989,1.799999927078078
0.0002449697973381422,1.799999927094289
0.000244975675715829,1.799999927115486
0.0002449847463608155,1.799999927137676
0.0002449931736168689,1.799999927144842
0.0002450014750470719,1.799999927155362
0.0002450036663553829,1.799999927155963
0.0002450080489720048,1.799999927159759
0.0002450131457599658,1.799999927163049
0.0002450177816476243,1.799999927165771
0.0002450232884886798,1.799999927168588
0.0002450310605846865,1.799999927172387
0.0002450431658018893,1.799999927177382
0.0002450617732344753,1.79999992718441
0.0002450904077304078,1.79999992719345
0.0002451472398878795,1.799999927210512
0.0002451809116840618,1.799999927219341
0.0002452002238051946,1.799999927224946
0.0002452224544341863,1.799999927230996
0.0002452423440531975,1.799999927236414
0.000245260978209264,1.799999927241443
0.0002452645709991508,1.799999927242422
0.0002452717565789244,1.799999927244356
0.0002452804239484996,1.799999927246693
0.0002452900902783584,1.799999927249294
0.0002452984378280796,1.799999927251537
0.0002453119186377655,1.799999927255152
0.0002453296117347105,1.799999927259898
0.0002453363281019097,1.79999992726175
0.0002453421732431286,1.799999927263344
0.0002453497744809207,1.799999927265293
0.000245352829092582,1.799999927265822
0.0002453574212279658,1.799999927267123
0.0002453610613663406,1.799999927268343
0.0002453621881878636,1.799999927269153
0.0002453629686139382,1.799999927268507
0.0002453641135517103,1.799999927271912
0.0002453650015829841,1.79999992726833
0.0002453659517213151,1.799999927278347
0.000245366768703992,1.799999927269351
0.0002453676632433649,1.799999927260919
0.0002453683620736926,1.7999999272819
0.0002453690690293803,1.7999999273053
0.0002453692061552266,1.79999992738574
0.0002453694804069193,1.79999992686391
0.0002453695425767841,1.799999924610927
0.0002453696669165138,1.799999917150022
0.0002453697139022787,1.799999913245075
0.0002453697361445923,1.799999908904191
0.0002453697735105732,1.799999905644042
0.0002453698066366431,1.799999903239544
0.0002453698418408095,1.799999900051829
0.0002453698793954357,1.799999895765461
0.0002453699016270567,1.799999894815577
0.0002453699353501929,1.799999890225098
0.0002453699623735255,1.79999988313093
0.0002453699975141705,1.799999873407162
0.0002453700545289467,1.799999861683836
0.0002453701039868726,1.799999838655623
0.0002453701257009846,1.799999826236045
0.0002453701518724881,1.799999804470489
0.0002453701680754885,1.799999786201016
0.0002453701898727194,1.799999727948466
0.000245370203173018,1.799999600080863
0.0002453702213530288,1.799999024869793
0.0002453702276828129,1.799998549777962
0.0002453702357697831,1.799997557707543
0.0002453702426052829,1.799996194144818
0.0002453702511396911,1.799993629164918
0.0002453702593951878,1.799990839207683
0.0002453702690028216,1.799990527728949
0.0002453702788720828,1.800003850260348
0.0002453702911455098,1.800056888337428
0.000245370303129861,1.800164298029476
0.0002453703150128674,1.80033328651369
0.0002453703225857187,1.800451560484184
0.0002453703330272892,1.800590938177814
0.0002453703407327855,1.800642748479997
0.0002453703507852035,1.800509411152502
0.0002453703598384281,1.799668254039539
0.0002453703685925301,1.797801599321211
0.0002453703771387569,1.794751974723127
0.0002453703854399459,1.790963569318225
0.0002453703925938147,1.787589857431412
0.000245370399357805,1.784777564204511
0.0002453704042469623,1.783406839577124
0.0002453704097611223,1.783050322820032
0.0002453704141345115,1.783903134970831
0.0002453704193628269,1.785949513248694
0.0002453704232809685,1.787838964865567
0.0002453704272668211,1.789839434727604
0.0002453704297812352,1.791020989892531
0.0002453704337265879,1.792958127640895
0.0002453704367789942,1.794733813411345
0.0002453704398607859,1.796708173982395
0.00024537044335049,1.798986821746852
0.000245370448055176,1.801813914851225
0.0002453704516917171,1.803572713507421
0.0002453704560489379,1.805177520385783
0.0002453704608504702,1.806416339480764
0.0002453704665068893,1.807335586202518
0.0002453704757837344,1.808256715629494
0.000245370485864107,1.808753926563103
0.0002453704929925096,1.809012142110582
0.0002453705007426261,1.809256455986292
0.0002453705062414527,1.809403517836818
0.000245370514222214,1.809562925642235
0.000245370522324405,1.809676904212469
0.0002453705309017055,1.809760005667999
0.0002453705402734297,1.80980311037318
0.0002453705513952912,1.809695594269713
0.0002453705691340656,1.808582259289474
0.0002453705875327408,1.805750560720597
0.0002453706049786324,1.801785303416277
0.0002453706304920458,1.795969346547759
0.0002453706487279572,1.79307619871387
0.0002453706688029871,1.791089687100599
0.0002453706914372573,1.789862259812222
0.0002453707216439766,1.789223812637056
0.0002453707336454471,1.789222983633571
0.0002453707479666122,1.789732646982919
0.0002453707570662165,1.790746152964308
0.0002453707690741331,1.793018862316264
0.0002453707803941044,1.796086603283547
0.0002453707925082734,1.800067433588767
0.0002453708010786338,1.802885124266674
0.000245370809257394,1.805127244410622
0.0002453708140236016,1.80609093081101
0.0002453708206329252,1.80671478482807
0.0002453708259301531,1.806568726378005
0.000245370833138199,1.80583440823982
0.0002453708395010244,1.805037719157422
0.0002453708464467013,1.804175978085109
0.0002453708535502968,1.803457375553292
0.0002453708620728937,1.802782510830148
0.0002453708743312416,1.8020446592301
0.0002453708877417603,1.801412379541201
0.0002453708991745541,1.800833559861151
0.0002453709116899207,1.800099268185748
0.0002453709184440538,1.799665744556681
0.0002453709271400241,1.799079382112992
0.0002453709389274801,1.798287421544129
0.0002453709516732381,1.797476205104807
0.0002453709610476839,1.796951139627699
0.0002453709719434522,1.796412972943127
0.0002453709830346071,1.795968376551929
0.0002453709945288244,1.795650141099367
0.0002453710056223455,1.795468758190369
0.0002453710196116938,1.795379072281167
0.0002453710385472485,1.795398031313701
0.0002453710586795167,1.79554572711372
0.0002453710794751303,1.795763152477937
0.0002453711035972773,1.796073514398795
0.0002453711341168456,1.796495591868306
0.0002453711704314783,1.797003823057234
0.0002453712235558229,1.797648500318578
0.000245371292060503,1.798289305567565
0.0002453713620037689,1.798733436414926
0.0002453714364618968,1.799040764821097
0.0002453715187171085,1.799271733875697
0.0002453716071618558,1.799432159407539
0.000245371716122561,1.799566577425938
0.000245371841149823,1.799666260837491
0.0002453720055354683,1.799756254321766
0.0002453722064464109,1.799828201743164
0.0002453724529460167,1.799887935215435
0.0002453727530063062,1.799934084271588
0.0002453731056609665,1.799966698837032
0.0002453735291957509,1.799987475922739
0.0002453740725788702,1.800001005360641
0.0002453747510191127,1.800007821339632
0.0002453756048060167,1.800011089271729
0.0002453765741027238,1.80001171403727
0.0002453778199971335,1.800009816761548
0.0002453792859665572,1.800004631608416
0.0002453807698203576,1.799993460578329
0.0002453825676806662,1.799958819563791
0.0002453846630107431,1.799746738640958
0.0002453868198573331,1.79848163788278
0.0002453873440828345,1.797738071467556
0.0002453883925338371,1.79613621130331
0.0002453896099881912,1.794706345232528
0.0002453912254698539,1.79289676175672
0.0002453924086296356,1.791300700379163
0.0002453940594695158,1.789122642127415
0.0002453954908964214,1.78717085940683
0.000245397214712169,1.784543072202817
0.0002453996529363199,1.779521497830002
0.0002454018820061606,1.772645810031015
0.0002454040183559313,1.761503884752771
0.0002454076711395717,1.702887561216284
0.0002454097185904194,1.600698696948416
0.0002454118447318861,1.440305150193458
0.0002454144828014884,1.178451294478116
0.0002454151698195918,1.111178999052501
0.000245415975881182,1.037931987323044
0.0002454163007215845,1.00805411102945
0.0002454168874612334,0.952839824346628
0.000245417425696363,0.9012914405161543
0.0002454176943098052,0.875670624224791
0.0002454178178374917,0.8640866156316248
0.0002454180486893481,0.843725193534592
0.00024541817247964,0.8335081429579836
0.0002454182341448865,0.8285596875743133
0.0002454183314682176,0.820803567313768
0.0002454183949289922,0.8157384639549616
0.0002454184162819535,0.8140232352876825
0.0002454184470890773,0.8116407379918544
0.000245418476386205,0.8094698752290413
0.0002454185091087649,0.8070634185398448
0.0002454185443451402,0.8044662784140827
0.000245418583055574,0.801585862857331
0.0002454186391062449,0.7974177702266558
0.0002454186713427334,0.7952398338454328
0.0002454187072688536,0.7937451139172911
0.0002454187231214441,0.7940002089223439
0.0002454187432048716,0.7960270291300116
0.0002454187507686487,0.7977051766594975
0.0002454187607737094,0.8011198804050651
0.0002454187699630978,0.8059272822469148
0.0002454187783934963,0.8117520361515529
0.0002454187881474653,0.8197103676271243
0.0002454187966884661,0.826783931020495
0.0002454188044911342,0.8311905124628541
0.0002454188118018499,0.8336814093076892
0.0002454188181745085,0.8348600816549056
0.0002454188246233141,0.8352381083524519
0.0002454188314528554,0.8350560660574419
0.0002454188395559329,0.8342709456765792
0.0002454188478396263,0.8331722937310369
0.000245418857386939,0.8316465438049394
0.0002454188690837004,0.829644083582507
0.0002454188830911402,0.8271393701485164
0.0002454189039004528,0.823451728840831
0.0002454189328142395,0.8184751290935973
0.0002454189744134515,0.8117694869855173
0.000245419031856657,0.8032470967901602
0.000245419102076035,0.7937449365897282
0.0002454191889579143,0.7830779722796413
0.0002454192865758731,0.7720181712506559
0.0002454193977081437,0.7603405736627084
0.000245419517776664,0.7481366472102121
0.0002454196445910128,0.7352945088940692
0.0002454197718449268,0.7216775291294153
0.0002454199181786052,0.7050597062896063
0.0002454200936904853,0.6843710324776859
0.0002454202940697075,0.6600407461796245
0.0002454205224289079,0.6317651581812403
0.0002454208261779066,0.5932805225363159
0.0002454212001551451,0.5447298358343808
0.0002454216504677531,0.4847341379337513
0.0002454222279107949,0.405729937031342
0.0002454229550216886,0.3037904364060724
0.0002454236770372065,0.2019272685791263
0.0002454245612187135,0.09336962137625456
0.0002454253708139097,0.03625765307202132
0.0002454262235905006,0.009712530034439469
0.0002454271892947407,0.0002909648152322654
0.0002454282206032509,0.0008172558454088547
0.000245429194953428,0.0007457545434505282
0.0002454304123983826,0.0005356578181511717
0.0002454321918048745,0.0005464729524331508
0.0002454345230056658,0.0008129122493079255
0.0002454391854072485,0.00311884424414883
0.0002454462526678673,0.02090963039735562
0.0002454533540820355,0.09224234692827459
0.0002454549536580316,0.1263554339204824
0.0002454566372524419,0.1925452735936492
0.0002454572157897559,0.2289503024486115
0.0002454582115258511,0.3179652948698945
0.0002454584634965302,0.3452413342340047
0.0002454588014359812,0.3837588923122303
0.0002454591924154028,0.4310487355153074
0.0002454593340306614,0.4490922984886515
0.0002454596081053355,0.4856724830757037
0.0002454598544858825,0.5200170862962494
0.0002454601116431996,0.5571802224075725
0.0002454604674018366,0.6106997848948035
0.0002454610785964872,0.7078266398180124
0.0002454613024471849,0.7444834185760345
0.0002454614002631765,0.7605743069442435
0.0002454615958951596,0.7923776270838654
0.0002454617815485013,0.8222068372085723
0.0002454619509933751,0.8490430466391635
0.0002454619905677444,0.8553254053554369
0.0002454620340352725,0.8624140477727655
0.0002454620692378065,0.8685350327438816
0.0002454620988681223,0.873886106424943
0.0002454621318315482,0.8763551889554371
0.0002454621477334303,0.873163925208717
0.0002454621697108054,0.8616915788838547
0.0002454621861687283,0.8469336002842023
0.0002454622024909953,0.8296331404346006
0.0002454622135805375,0.820211146757129
0.0002454622276275295,0.8180539105429339
0.0002454622331049031,0.8244850024848628
0.0002454622410189075,0.8469304063480272
0.0002454622496048558,0.9008113480788056
0.0002454622577852037,0.9843960224090551
0.0002454622661132203,1.103740063084282
0.0002454622769864793,1.295621816349605
0.0002454622867198496,1.463766228750305
0.000245462295833456,1.598471358588502
0.0002454623043824821,1.680899718024425
0.0002454623133488112,1.731065440234772
0.0002454623219910037,1.7591803467444
0.0002454623329835972,1.776210508031338
0.0002454623449831758,1.785746630390743
0.0002454623592763829,1.789304763462047
0.0002454623695885601,1.790368349702342
0.0002454623831019307,1.79087199288423
0.0002454623942473005,1.791296291980854
0.000245462405283285,1.79172600708524
0.0002454624163714709,1.792201012163913
0.000245462427467898,1.792615640744288
0.0002454624380092083,1.792842336367864
0.0002454624491681955,1.792969837954009
0.0002454624543405405,1.792978589420478
0.000245462461328857,1.79299023330908
0.0002454624722143421,1.793115648139765
0.0002454624820813886,1.793305987205092
0.0002454624918728241,1.793498203855207
0.0002454625027934901,1.793695474808505
0.0002454625164614574,1.793905352157955
0.000245462532583366,1.794122829821572
0.000245462555974166,1.794431676279888
0.0002454625859131425,1.794820165386427
0.0002454626283275895,1.7953331526912
0.0002454626779165817,1.795865908175196
0.0002454627288974865,1.796332206690884
0.0002454627906479993,1.796796811125599
0.0002454628578967902,1.797194464680767
0.0002454629385079821,1.797557976497752
0.0002454630299311884,1.797882545148741
0.0002454631318292326,1.798186606612768
0.0002454632522492909,1.798508194467749
0.0002454633902519358,1.798800089377768
0.0002454635556593685,1.799052103570818
0.0002454637714386033,1.799253584502583
0.000245464007614516,1.799404670487555
0.0002454642899340155,1.799494333413997
0.0002454645839356012,1.799551117010305
0.0002454649081301392,1.799586049288913
0.0002454653027709581,1.799632933355658
0.0002454657606373716,1.7996907128215
0.000245466384744659,1.799750295955554
0.0002454671257975285,1.799834258705388
0.0002454681361571266,1.799928061240978
0.0002454695148502232,1.799976089460148
0.0002454705940327555,1.799997458321548
0.0002454719204608039,1.799999961402534
0.0002454734242944529,1.800000991985651
0.0002454753288342827,1.800000790343526
0.0002454791379139421,1.800000813365042
0.0002454826937882027,1.800000456346897
0.0002454846386026192,1.800000502810581
0.0002454860636453275,1.800000447144509
0.0002454862826936556,1.800000460065092
0.000245486720790312,1.800000442555659
0.0002454870017419839,1.80000043493008
0.0002454872826936557,1.80000042916019
0.0002454873978646253,1.800000425110216
0.0002454876282065645,1.800000422789327
0.0002454879437957696,1.800000415251268
0.00024548857497418,1.800000402011267
0.0002454891024021289,1.800000391876577
0.0002454898576529503,1.800000377212067
0.0002454913163030559,1.800000352567337
0.0002454942336032671,1.800000307574469
0.00024549899368347,1.800000253683954
0.0002455085138438757,1.800000168389387
0.0002455275541646873,1.800000088251074
0.0002455433026537647,1.800000032509266
0.0002455475776658194,1.800000037368624
0.0002455561276899289,1.800000023697999
0.0002455579975128177,1.800000021565764
0.0002455597437307163,1.800000019296687
0.0002455603306996553,1.800000018550432
0.0002455615046375332,1.800000017114124
0.000245563852513289,1.800000014371326
0.0002455685482648006,1.800000009217121
0.0002455736707820397,1.800000004154482
0.0002455799727642409,1.79999999835758
0.0002455854209382204,1.799999994065299
0.0002455912170293384,1.799999989680004
0.0002455976639434686,1.799999985511436
0.0002456067723083305,1.799999980065159
0.0002456084968337028,1.799999979158349
0.0002456119458844474,1.799999977343892
0.0002456174030192576,1.799999974698242
0.0002456225839653635,1.799999972335939
0.000245624627163023,1.799999971403731
0.000245625627163023,1.799999971002973
0.0002456266208032035,1.799999970584786
0.0002456275370348904,1.799999970206386
0.000245627897383355,1.799999970057962
0.0002456286180802841,1.799999969763866
0.0002456300594741423,1.799999969184922
0.0002456329422618587,1.799999968056518
0.0002456387078372916,1.799999965926416
0.0002456462214015464,1.799999963333542
0.0002456524449469242,1.799999961379227
0.0002456586708575037,1.79999995951071
0.0002456646141625333,1.799999957890564
0.0002456712354227147,1.799999956160066
0.0002456745460528054,1.799999955356834
0.0002456811673129869,1.79999995380519
0.000245682693222932,1.799999953463346
0.0002456857450428223,1.799999952791586
0.000245691298524814,1.79999995162603
0.0002456956336514828,1.799999950746373
0.0002456988324452911,1.799999950129782
0.0002457036376730769,1.799999949226904
0.000245710074326051,1.799999948083616
0.0002457180077462067,1.799999946746535
0.0002457246174111483,1.799999945709495
0.000245731028609886,1.79999994474105
0.0002457371657877405,1.799999943874042
0.0002457439873759705,1.799999942945384
0.0002457473981700855,1.799999942504593
0.0002457542197583155,1.799999941649321
0.0002457557762763306,1.79999994146063
0.0002457588893123607,1.799999941088765
0.0002457646162324952,1.799999940428838
0.0002457699762671267,1.799999939831407
0.0002457765019366489,1.799999939138889
0.0002457866837986414,1.799999938112052
0.0002457921002929945,1.799999937595577
0.0002457995691614596,1.799999936908015
0.0002458057873849781,1.799999936364207
0.0002458122908806201,1.799999935812934
0.0002458204728362398,1.799999935155615
0.0002458238235837449,1.799999934891148
0.0002458254989574974,1.799999934764629
0.0002458288497050025,1.799999934511395
0.0002458346917485668,1.799999934082832
0.0002458406939092635,1.79999993365592
0.0002458422797116693,1.799999933546216
0.0002458454513164808,1.799999933328853
0.000245851794526104,1.799999932906443
0.0002458619982075581,1.799999932255719
0.0002458691613716512,1.799999931820487
0.0002458762804499929,1.799999931401391
0.000245882751936389,1.799999931036652
0.000245889727358367,1.799999930654445
0.0002458932150693561,1.799999930469558
0.0002459001904913341,1.799999930108223
0.0002459018353888331,1.799999930024941
0.0002459051251838311,1.79999992986031
0.0002459102550233201,1.799999929609391
0.0002459163496117738,1.79999992931881
0.0002459225118752767,1.799999929034258
0.0002459330081594468,1.799999928567066
0.0002459386400689925,1.799999928325865
0.0002459464131387505,1.799999928001851
0.00024595293152117,1.799999927739618
0.0002459598371805761,1.79999992746885
0.0002459690629520112,1.799999927121409
0.0002459717501170836,1.799999927021592
0.0002459771244472283,1.79999992682839
0.000245983451407876,1.79999992660572
0.0002459850231418862,1.799999926551519
0.0002459881666099066,1.799999926443937
0.0002459944535459474,1.799999926233306
0.0002460049097922874,1.799999925894419
0.0002460108672458274,1.799999925707638
0.0002460189978030855,1.799999925459134
0.0002460256943373419,1.799999925260853
0.0002460327010958796,1.799999925058178
0.0002460415222668456,1.799999924811791
0.0002460448101958593,1.799999924721435
0.0002460464541603661,1.799999924677326
0.0002460497420893798,1.799999924589269
0.0002460559815023652,1.799999924425551
0.0002460615465038367,1.799999924282572
0.0002460684127054358,1.799999924110708
0.0002460773165753148,1.79999992389373
0.0002460833828592864,1.799999923749979
0.0002460917264336795,1.799999923556699
0.0002460985150692704,1.799999923403837
0.0002461056717152555,1.799999923246131
0.0002461143017353394,1.799999923061826
0.0002461186167453813,1.799999922971365
0.0002461205584266394,1.799999922931497
0.0002461244417891556,1.799999922852168
0.0002461308474600033,1.799999922723913
0.0002461370958648719,1.799999922601431
0.0002461446058091844,1.799999922457845
0.0002461552253687001,1.799999922260397
0.0002461612256533721,1.799999922151851
0.0002461693310240625,1.799999922008104
0.000246176312849093,1.79999992188741
0.0002461839740680184,1.799999921757798
0.0002461872991134298,1.799999921702743
0.0002461939492042527,1.799999921594306
0.0002461957590785986,1.799999921565253
0.0002461993788272906,1.79999992150762
0.0002462059578512749,1.799999921404833
0.0002462127910876427,1.799999921300244
0.0002462210818091216,1.799999921176472
0.0002462291406919979,1.799999921058788
0.0002462376277889134,1.799999920937918
0.0002462452113112883,1.79999992083208
0.0002462524203446182,1.799999920733873
0.000246260614406517,1.799999920624671
0.0002462641754519534,1.79999992057818
0.0002462712975428262,1.79999992048675
0.0002462730601105964,1.799999920464459
0.000246276585246137,1.799999920420231
0.0002462834269388558,1.799999920335902
0.0002462909518443294,1.799999920245034
0.0002463025579274401,1.799999920108614
0.0002463128369143661,1.799999919990957
0.0002463204642340119,1.799999919905901
0.0002463283079292922,1.799999919820031
0.0002463373430287826,1.799999919723813
0.0002463418605785278,1.799999919676548
0.000246343909993254,1.799999919655443
0.0002463480088227065,1.799999919613476
0.000246354846946697,1.799999919544793
0.00024636216832024,1.7999999194727
0.0002463708329747418,1.799999919389256
0.0002463791682372724,1.799999919310564
0.0002463878736927385,1.799999919230159
0.0002463957567266633,1.799999919158653
0.0002464034123664455,1.79999991909074
0.0002464124544036054,1.799999919012315
0.0002464152759540746,1.799999918988316
0.0002464209190550131,1.799999918940919
0.0002464227331534675,1.799999918925858
0.0002464263613503763,1.799999918895987
0.0002464335734033106,1.799999918837577
0.0002464418026071776,1.799999918772261
0.0002464453574176595,1.799999918744468
0.0002464524670386232,1.799999918689526
0.0002464605732139846,1.79999991862791
0.0002464682113504484,1.799999918570813
0.0002464758787452138,1.799999918514657
0.0002464849501869037,1.799999918449672
0.0002464880435442745,1.79999991842793
0.0002464942302590162,1.799999918385045
0.0002464960855741753,1.799999918372361
0.0002464997962044935,1.799999918347195
0.0002465071279032784,1.799999918298236
0.0002465154977850098,1.799999918243464
0.0002465230307994635,1.799999918195061
0.0002465343789421305,1.799999918123531
0.0002465422839603905,1.799999918074736
0.0002465506991956233,1.799999918023709
0.0002465602381384192,1.799999917967414
0.0002465650076098171,1.79999991793978
0.0002465671705473366,1.799999917927439
0.0002465714964223755,1.799999917902938
0.0002465787959349727,1.799999917862321
0.0002465867878339856,1.799999917818735
0.0002465969066033663,1.79999991776472
0.0002466066250012413,1.799999917713829
0.0002466151917180118,1.799999917669816
0.0002466235985331734,1.799999917627357
0.0002466326030884553,1.79999991758299
0.000246636172949409,1.799999917565664
0.0002466433126713166,1.799999917531692
0.0002466513879162233,1.799999917494112
0.000246653308225826,1.799999917485333
0.0002466571488450316,1.799999917467881
0.0002466648300834428,1.799999917433449
0.0002466749636312027,1.799999917388844
0.0002466844101515166,1.79999991734805
0.0002466932886291689,1.799999917310316
0.0002467016582200529,1.799999917275539
0.0002467114668995172,1.799999917235737
0.0002467145054082541,1.799999917223651
0.0002467205824257277,1.799999917199828
0.00024672255263007,1.799999917192219
0.0002467264930387544,1.799999917177112
0.0002467343738561233,1.799999917147405
0.0002467443417295695,1.799999917110572
0.0002467516374142736,1.79999991708408
0.0002467621905909954,1.799999917046311
0.0002467705197596023,1.7999999170171
0.0002467796701074304,1.799999916985629
0.0002467829935095997,1.799999916974435
0.0002467896403139383,1.799999916952384
0.0002467918003843012,1.799999916945305
0.0002467961205250269,1.799999916931339
0.0002468039506003992,1.799999916906475
0.0002468124777912164,1.799999916879974
0.0002468241122093655,1.799999916844611
0.0002468374137510533,1.799999916805025
0.000246846182245519,1.799999916779534
0.0002468558550993712,1.799999916751985
0.0002468590497454532,1.799999916743083
0.0002468654390376174,1.79999991672555
0.0002468676721428208,1.799999916719498
0.0002468721383532278,1.799999916707557
0.0002468801765498692,1.799999916686505
0.0002468889899512044,1.799999916663923
0.0002469011397507816,1.799999916633506
0.0002469143854842562,1.799999916601031
0.0002469235361330886,1.799999916579148
0.0002469335491441774,1.799999916555736
0.0002469372084015948,1.799999916547382
0.0002469445269164297,1.799999916530978
0.0002469467570003035,1.799999916526078
0.0002469512171680511,1.799999916516371
0.0002469596399149873,1.799999916498438
0.0002469693605558625,1.799999916478204
0.0002469774368131757,1.799999916461692
0.0002469897758957309,1.79999991643686
0.0002469988875024551,1.799999916418962
0.0002470090855978831,1.7999999163994
0.000247012967094677,1.799999916392151
0.0002470207300882649,1.799999916377952
0.0002470230106604168,1.799999916373865
0.0002470275718047205,1.799999916365783
0.0002470362893548725,1.799999916350705
0.0002470466176526565,1.799999916333255
0.0002470544911779218,1.799999916320193
0.0002470664862380247,1.799999916300613
0.0002470757971063677,1.799999916285772
0.000247086428419292,1.799999916269307
0.0002470917440757541,1.799999916261347
0.0002470944019039852,1.799999916257412
0.0002470997175604474,1.799999916249722
0.0002471078080417627,1.799999916238308
0.000247117265580796,1.799999916225321
0.0002471309005583279,1.799999916207101
0.0002471394366066305,1.799999916195903
0.0002471505543735957,1.799999916181626
0.0002471607588504204,1.799999916168975
0.0002471642357640906,1.799999916164773
0.0002471711895914308,1.799999916156559
0.0002471815025450237,1.799999916144866
0.0002471838098016541,1.799999916142321
0.0002471884243149149,1.799999916137294
0.0002471976533414364,1.799999916127452
0.0002472090648565027,1.799999916115532
0.0002472195837722384,1.799999916104791
0.0002472301783606207,1.799999916094237
0.000247241364600887,1.799999916083605
0.0002472464912189978,1.799999916078912
0.0002472490545280532,1.799999916076608
0.0002472541811461641,1.79999991607213
0.0002472634591560283,1.799999916064241
0.0002472741820763232,1.799999916055507
0.0002472844615649973,1.799999916047314
0.0002472985161865903,1.799999916036458
0.0002473090061494672,1.799999916028631
0.0002473212935568282,1.799999916019932
0.0002473267757039333,1.799999916016282
0.0002473295167774859,1.799999916014508
0.0002473349989245911,1.799999916011016
0.0002473438659255645,1.799999916005619
0.0002473559245851435,1.799999915998535
0.0002473685719017322,1.799999915991402
0.000247380183237042,1.79999991598504
0.0002473919393825843,1.799999915978946
0.0002473955704610805,1.799999915977141
0.0002474028326180728,1.799999915973716
0.0002474056351800826,1.79999991597243
0.0002474112403041023,1.799999915969966
0.0002474213182742168,1.799999915965796
0.0002474334366120227,1.799999915961059
0.0002474430896938817,1.799999915957427
0.0002474568026605868,1.7999999159525
0.0002474681074258139,1.799999915948707
0.0002474824787959232,1.799999915944406
0.0002474862935802063,1.799999915943403
0.0002474939231487724,1.799999915941479
0.0002475049300439164,1.799999915938979
0.000247518986705127,1.799999915936066
0.0002475340470917254,1.799999915933157
0.0002475472550564992,1.799999915930902
0.0002475610518598909,1.799999915929047
0.0002475679502615868,1.799999915928286
0.0002475711530874717,1.799999915928001
0.0002475775587392414,1.79999991592747
0.0002475896402594427,1.799999915926699
0.0002476052529225704,1.799999915925951
0.0002476189824574987,1.799999915925529
0.0002476329135122251,1.799999915925382
0.0002476370672386797,1.799999915925445
0.000247645374691589,1.799999915925681
0.0002476485417801602,1.799999915925802
0.0002476548759573025,1.799999915926156
0.0002476668415114195,1.799999915926967
0.0002476842240371668,1.799999915928464
0.0002476994124051865,1.799999915930034
0.0002477144160605225,1.799999915931906
0.0002477318591720461,1.799999915934634
0.0002477373494140774,1.799999915935595
0.0002477483298981401,1.79999991593775
0.000247762161389337,1.799999915940643
0.0002477751693300984,1.799999915943524
0.0002477912296920363,1.799999915947315
0.0002478064394299143,1.799999915951283
0.0002478135615548078,1.799999915953273
0.0002478171226172546,1.799999915954308
0.0002478242447421481,1.79999991595643
0.000247838170843978,1.799999915960796
0.0002478636716936178,1.799999915969247
0.0002478795844148549,1.799999915974841
0.000247899153075452,1.799999915982182
0.0002479089374057506,1.799999915986081
0.0002479138295708999,1.799999915988065
0.0002479236139011984,1.799999915992161
0.0002479402295918675,1.799999915999266
0.0002479580306343987,1.799999916007157
0.0002479764311634483,1.799999916015634
0.0002479824920886428,1.799999916018531
0.0002479946139390317,1.799999916024483
0.0002480113637835735,1.799999916032925
0.0002480324369338513,1.799999916043903
0.0002480555960666245,1.799999916056395
0.0002480784544404044,1.799999916069253
0.0002480898836272943,1.799999916075868
0.0002481127420010743,1.799999916089483
0.0002481379592364237,1.799999916104995
0.0002481691831955708,1.799999916124853
0.0002481977480454573,1.799999916143804
0.0002482107689728746,1.799999916152676
0.0002482368108277094,1.799999916170725
0.000248247717193726,1.7999999161784
0.0002482695299257592,1.799999916194074
0.0002482995711867447,1.799999916216204
0.0002483076576715833,1.799999916222282
0.0002483238306412607,1.79999991623456
0.0002483561765806154,1.799999916259565
0.0002483898685609824,1.799999916286307
0.0002484019045688073,1.799999916296036
0.0002484259765844571,1.799999916315765
0.0002484633007772218,1.799999916346971
0.0002485133399419332,1.79999991638998
0.000248569198702441,1.799999916439539
0.0002486543569822929,1.799999916517906
0.0002488246735419968,1.799999916683632
0.000249000631343876,1.799999916865169
0.0002492385606484338,1.799999917124161
0.0002497144192575495,1.799999917672834
0.0002504838958615134,1.799999918607184
0.0002520228490694411,1.7999999204821
0.0002550794506965051,1.799999923974074
0.0002583605981163186,1.799999926911324
0.0002617848123297128,1.799999929406367
0.0002672878614235402,1.799999932343695
0.0002730021471378259,1.799999934631364
0.0002744307185663973,1.799999935069841
0.0002772878614235402,1.799999935879497
0.0002778670147978817,1.799999936031702
0.0002779146796886632,1.799999936044099
0.0002780100094702261,1.799999936068746
0.0002780576743610076,1.799999936081036
0.0002781530041425705,1.799999936105537
0.0002781914972661712,1.7999999361154
0.0002782684835133727,1.799999936135085
0.0002782880694597881,1.799999936140076
0.000278327241352619,1.799999936150057
0.0002783541097021225,1.799999936156893
0.0002783824515377338,1.799999936164096
0.0002783991605578734,1.799999936168338
0.0002784174263409289,1.79999993617297
0.0002784324581248867,1.799999936176783
0.0002784516348186114,1.799999936181642
0.0002784566964039871,1.799999936182922
0.0002784600632617389,1.799999936183778
0.0002784630393889262,1.799999936184528
0.0002784637796195977,1.799999936184718
0.0002784652600809408,1.79999993618509
0.0002784665004384867,1.799999936185407
0.0002784673544718925,1.79999993618562
0.0002784675933287215,1.799999936185674
0.0002784680219605771,1.799999936185789
0.0002784685227111406,1.799999936185922
0.0002784689264426711,1.799999936186018
0.0002784694961287708,1.799999936186162
0.0002784697014795148,1.799999936186212
0.0002784698824928075,1.799999936186242
0.0002784699653817863,1.799999936186414
0.0002784700969532602,1.799999936186222
0.0002784701762480642,1.799999936194383
0.0002784702210019365,1.79999993630845
0.0002784702469740357,1.799999936131382
0.0002784702686430298,1.79999993653192
0.0002784702807931824,1.799999936571313
0.000278470298678528,1.799999937071887
0.000278470312034288,1.799999936392295
0.0002784703354033031,1.79999993397408
0.0002784703435199583,1.799999933989485
0.0002784703562757739,1.799999935090909
0.0002784703653608714,1.799999936203606
0.0002784703795044536,1.79999993829713
0.000278470388717691,1.799999937676965
0.0002784704028691695,1.799999934897173
0.0002784704157810176,1.799999934203153
0.0002784704317598453,1.799999931018418
0.0002784704372012174,1.799999933729036
0.000278470445283529,1.799999939267445
0.00027847045311411,1.799999939972128
0.0002784704612941025,1.799999939738662
0.0002784704676182373,1.799999940614612
0.0002784704747460204,1.799999942153099
0.0002784704809765982,1.799999941958611
0.0002784704870052146,1.799999940790399
0.0002784704939120661,1.799999938659752
0.0002784705030471455,1.799999935422251
0.0002784705103210307,1.799999933739417
0.0002784705186494664,1.799999932976072
0.0002784705285771597,1.799999933229944
0.0002784705400288648,1.799999934263739
0.0002784705558129892,1.799999935330424
0.0002784705746957832,1.799999935947064
0.0002784706016155313,1.799999936233922
0.0002784706359923103,1.799999936261039
0.0002784706853056836,1.799999936298502
0.0002784707518628007,1.799999936232167
0.0002784708436741312,1.799999936171188
0.0002784709503703946,1.799999936179837
0.0002784710641484906,1.799999936190307
0.0002784711990717995,1.799999936187207
0.0002784713457690218,1.799999936185575
0.0002784715144745188,1.799999936186834
0.0002784717034199382,1.799999936187021
0.0002784719125476592,1.799999936186657
0.0002784721581246007,1.799999936186761
0.0002784724367870667,1.799999936186935
0.0002784727858079317,1.799999936187009
0.000278473202105017,1.799999936187081
0.0002784737445082506,1.799999936187235
0.0002784744323259715,1.799999936187414
0.0002784749995775314,1.799999936187555
0.0002784757541176784,1.799999936187744
0.0002784770740373142,1.799999936188079
0.0002784794587161981,1.799999936188681
0.0002784827844664023,1.799999936189524
0.0002784877534084902,1.799999936190775
0.0002784921666214378,1.799999936191896
0.0002784974109441829,1.79999993619322
0.0002785034087613607,1.799999936194737
0.0002785056511387025,1.799999936195305
0.0002785101358933863,1.799999936196437
0.00027851627119033,1.799999936197999
0.0002785285417842176,1.799999936201085
0.000278540299497023,1.79999993620405
0.000278550926499588,1.799999936206732
0.0002785662671999613,1.799999936210593
0.0002785793035700592,1.799999936213884
0.000278583544581547,1.799999936214948
0.0002785920266045227,1.799999936217087
0.0002786037847686142,1.799999936220053
0.0002786273010967973,1.79999993622596
0.0002786730236391989,1.799999936237445
0.0002787644687240023,1.799999936260338
0.0002787976554078571,1.799999936268627
0.0002788640287755666,1.799999936285166
0.0002789385717764842,1.799999936303692
0.0002789590927558012,1.799999936308776
0.000279000134714435,1.799999936318933
0.0002790644801053693,1.799999936334838
0.0002791512987339593,1.799999936356222
0.0002792895942201048,1.799999936390121
0.0002795461900352874,1.799999936452497
0.0002800593816656527,1.799999936575234
0.0002807649755729998,1.799999936739668
0.0002817145820729721,1.79999993695325
0.0002829967833244098,1.79999993722789
0.0002843555345193478,1.799999937502297
0.0002857142857142857,1.799999937759908


==> Power/data/ind_current.csv <==
0,-1.599999596865858e-09
6.25e-11,-4.561347512485504e-07
1.11528010580661e-10,-8.126863821496135e-07
2.09584031741983e-10,-1.525774290413085e-06
2.346161655759711e-10,-1.707809253640545e-06
2.846804332439473e-10,-2.071872983290541e-06
3.136946225371424e-10,-2.282858244200117e-06
3.347785431676106e-10,-2.436174449858802e-06
3.524617972763788e-10,-2.564760843088415e-06
3.701027631428387e-10,-2.693038690851703e-06
3.858650652575667e-10,-2.807654788914194e-06
4.04611988295239e-10,-2.943972575356475e-06
4.328514770699991e-10,-3.149313102149685e-06
4.664382386738884e-10,-3.393532302450241e-06
5.000250002777778e-10,-3.637747730531299e-06
5.010250002777778e-10,-3.645018852133254e-06
5.030250002777778e-10,-3.65956108192531e-06
5.070250002777778e-10,-3.688645514670698e-06
5.102808906438576e-10,-3.712319406117066e-06
5.167926713760172e-10,-3.759667082173499e-06
5.298162328403363e-10,-3.854362006084789e-06
5.558633557689745e-10,-4.043750132910369e-06
5.70392598669733e-10,-4.149390969388541e-06
5.918671721245586e-10,-4.305529326113428e-06
6.039189305077182e-10,-4.393155091371737e-06
6.18491323175654e-10,-4.499107246448232e-06
6.261927949481247e-10,-4.555102570681439e-06
6.367544859309129e-10,-4.631893877667172e-06
6.458448148767077e-10,-4.69798772474393e-06
6.550414343975812e-10,-4.764854975171657e-06
6.624314337500937e-10,-4.818587218376374e-06
6.719504471919715e-10,-4.887800196821131e-06
6.766972742941257e-10,-4.922314680778146e-06
6.838007770072371e-10,-4.973964831990351e-06
6.889787785225008e-10,-5.011614584993221e-06
6.962004370303756e-10,-5.064124138119453e-06
7.013742040110643e-10,-5.101743393506073e-06
7.089530653437911e-10,-5.156850752341999e-06
7.180723537863041e-10,-5.223159430423256e-06
7.279597273563236e-10,-5.29505377751883e-06
7.360971972560861e-10,-5.354224363560873e-06
7.453166384776155e-10,-5.421262093349831e-06
7.553071089257263e-10,-5.493901623967862e-06
7.667376256658627e-10,-5.576999210513876e-06
7.750738744652744e-10,-5.637586058547656e-06
7.877851806774034e-10,-5.729934398007086e-06
8.004971171759129e-10,-5.822232437922192e-06
8.176692735245023e-10,-5.946875216245687e-06
8.270904426174604e-10,-6.015306247646089e-06
8.405223482570001e-10,-6.113066138479371e-06
8.506715895465599e-10,-6.187270130047151e-06
0,1
8.622967839550821e-10,-6.272731156514024e-06
8.719098922745636e-10,-6.34389986438977e-06
8.830430130509288e-10,-6.426947915692677e-06
8.932433736886099e-10,-6.503672961944821e-06
9.051675259055101e-10,-6.593979017285535e-06
9.105623968944552e-10,-6.634967118693869e-06
9.176443432668315e-10,-6.6888528696931e-06
9.273561109713662e-10,-6.762801365832424e-06
9.365268503347758e-10,-6.832660440249944e-06
9.464840894102631e-10,-6.908502394285268e-06
9.575250908765579e-10,-6.99257884660506e-06
9.71427280570172e-10,-7.098396348039988e-06
9.879600847498811e-10,-7.224167039059648e-06
1e-09,-7.315710903257348e-06
1.01653198634938e-09,-7.441312837990328e-06
1.049386402573423e-09,-7.690796266331286e-06
1.073025429877852e-09,-7.870152238411196e-06
1.120303484486709e-09,-8.228527978392504e-06
1.170596325718636e-09,-8.609336355268804e-06
1.230489982174397e-09,-9.062332774558683e-06
1.293301529907261e-09,-9.53690369177204e-06
1.368703353078958e-09,-1.010598424281641e-05
1.434864176678368e-09,-1.060482670096494e-05
1.501025000277778e-09,-1.110322270503447e-05
1.525733930346931e-09,-1.128921746103847e-05
1.558605829411019e-09,-1.153660581768089e-05
1.583802316219472e-09,-1.172615908976191e-05
1.634195289836378e-09,-1.210507963982824e-05
1.697427424124808e-09,-1.258018729091641e-05
1.778710774510239e-09,-1.319033856266388e-05
1.890415503533249e-09,-1.402772554239934e-05
2.041462039577e-09,-1.515789092984956e-05
2.257317342505077e-09,-1.676829587010747e-05
2.481567420535779e-09,-1.843515119012011e-05
2.725726301700329e-09,-2.024193506424229e-05
2.99790508615596e-09,-2.224550186117678e-05
3.334619542253882e-09,-2.470663474158024e-05
3.72900851342935e-09,-2.756280745407562e-05
4.199503990531194e-09,-3.092706613238761e-05
4.775540326248676e-09,-3.497634079547281e-05
5.461395747675358e-09,-3.968049779260297e-05
6.308361381391193e-09,-4.529583123898961e-05
7.622371984461099e-09,-5.349165858170119e-05
9.499570452083316e-09,-6.394703444355644e-05
1.238652069840412e-08,-7.636156768199653e-05
1.55473815642382e-08,-8.423270912014397e-05
1.616289067978058e-08,-8.498783177609308e-05
1.739390891086533e-08,-8.571170242396839e-05
1.877778285948128e-08,-8.526041501694325e-05
1.888720527399501e-08,-8.516799008751057e-05
1.910605010302248e-08,-8.495903693317867e-05
1.954373976107742e-08,-8.445262227424531e-05
1.988720527399501e-08,-8.399379342097667e-05
2.001258812170493e-08,-8.381319635054118e-05
2.026335381712477e-08,-8.344748357770567e-05
2.063266102118483e-08,-8.290025461841555e-05
2.137127542930496e-08,-8.179592938385771e-05
2.191254440330774e-08,-8.098754195483503e-05
2.267130770290941e-08,-7.985559361471781e-05
2.409555848355552e-08,-7.773546514726265e-05
2.694406004484775e-08,-7.3513935444963e-05
3.154837787092496e-08,-6.674590496683736e-05
4.075701352307938e-08,-5.343478227597139e-05
5.620990139163831e-08,-3.196458486898702e-05
7.28619802158819e-08,-1.058311812853237e-05
7.717575833065692e-08,-5.522363922767868e-06
8.580331456020698e-08,3.387238511076701e-06
8.674686668607523e-08,4.227389573129802e-06
8.707411389702158e-08,4.511441269196179e-06
8.772860831891428e-08,5.066046069013939e-06
8.903759716269969e-08,6.112074715937555e-06
9.165557485027051e-08,7.916124091576018e-06
9.689153022541214e-08,1.007334260231225e-05
1.036169713403215e-07,9.759277734306498e-06
1.089721353781505e-07,7.182307790436114e-06
1.146113679715147e-07,2.736765359550717e-06
1.202528466491721e-07,-2.169497282132987e-06
1.267972030339228e-07,-7.284417017994786e-06
1.295962446790204e-07,-8.802353478038262e-06
1.351943279692157e-07,-1.020941634585023e-05
1.365871665224859e-07,-1.017126106679587e-05
1.393728436290264e-07,-9.626211595216216e-06
1.444848292218951e-07,-7.222914313904577e-06
1.492208463009871e-07,-3.844748765702922e-06
1.506275143561863e-07,-2.676975936235568e-06
1.512524703492962e-07,-2.139057150455455e-06
1.522524703492962e-07,-1.27218277537332e-06
1.529665563953368e-07,-6.504815285197448e-07
1.540868665101761e-07,3.208881396213877e-07
1.563274867398547e-07,2.208682300452911e-06
1.60808727199212e-07,5.556871722759745e-06
1.677668452727943e-07,8.681216408662831e-06
1.747484086150209e-07,8.800077250856616e-06
1.806270016733874e-07,6.486713701638805e-06
1.864834394208426e-07,2.455267361107432e-06
1.923467382495226e-07,-2.019642998241241e-06
1.991100155257804e-07,-6.61326626007715e-06
2.019744717423093e-07,-7.919679592271563e-06
2.077033841753671e-07,-9.008332700320651e-06
2.091485889157746e-07,-8.916751676939534e-06
2.120389983965895e-07,-8.29237094461229e-06
2.173801201938498e-07,-5.846616314898431e-06
2.218721135408784e-07,-2.757219939637467e-06
2.250622338711585e-07,-3.386399997366211e-07
2.314424745317186e-07,4.295638490341059e-06
2.37450273043748e-07,7.283304561067586e-06
2.452608301162443e-07,8.341747935874268e-06
2.515808486669162e-07,6.531792197252433e-06
2.576919763814594e-07,2.906284328890425e-06
2.636383785013738e-07,-1.228818460728366e-06
2.702708197811838e-07,-5.553438747358149e-06
2.735870404210888e-07,-7.063184079706101e-06
2.802194817008987e-07,-8.259914760102554e-06
2.817206081778429e-07,-8.139854385741481e-06
2.847228611317312e-07,-7.46819046015998e-06
2.890046874352316e-07,-5.65153945819618e-06
2.944830638685929e-07,-2.226056278541345e-06
2.996069941358131e-07,1.284268655131392e-06
3.077473090568346e-07,6.055679744250359e-06
3.132980575291223e-07,7.629892717037921e-06
3.210289663639654e-07,7.069643191863243e-06
3.271538234209304e-07,4.488526311085082e-06
3.333107254816087e-07,5.550159643098748e-07
3.398018251360724e-07,-3.517957010860048e-06
3.479094011101668e-07,-7.111700298599887e-06
3.499419201687406e-07,-7.508131044695675e-06
3.540069582858881e-07,-7.586611952922276e-06
3.598853170789012e-07,-6.064935359685418e-06
3.655605288357346e-07,-3.078184134078208e-06
3.670688112980241e-07,-2.120218191949081e-06
3.700853762226031e-07,-1.029669908953373e-07
3.761185060717611e-07,3.631398412371893e-06
3.790392606853213e-07,5.185647412011961e-06
3.848807699124418e-07,7.090571745390708e-06
3.918177899108246e-07,7.006692737101107e-06
3.977870876452786e-07,4.986538632467007e-06
4.04056690895913e-07,1.405170006272192e-06
4.104639377513611e-07,-2.468608188597812e-06
4.181862893444387e-07,-6.196462266315168e-06
4.205934315162018e-07,-6.84294007903442e-06
4.254077158597278e-07,-7.220861813168787e-06
4.315027482499928e-07,-5.926052056769035e-06
4.362526869808296e-07,-3.708865060411372e-06
4.377712117091882e-07,-2.841101118971218e-06
4.408082611659055e-07,-9.63607944017808e-07
4.4688236007934e-07,2.688604741191658e-06
4.59030557906209e-07,6.916005212500756e-06
4.659873218653524e-07,6.365338981205597e-06
4.733984558687185e-07,3.51291416763625e-06
4.797920147817191e-07,3.646276756968252e-08
4.864538184652596e-07,-3.732344507563489e-06
4.890830435133101e-07,-4.924432039152764e-06
4.943414936094111e-07,-6.489944862205839e-06
4.960599107977503e-07,-6.703820867355647e-06
4.994967451744286e-07,-6.660977905852499e-06
5.054480928783636e-07,-5.221306795200512e-06
5.105089640037561e-07,-2.847602708871669e-06
5.153574860550459e-07,-1.414008007705818e-07
5.225706778100974e-07,3.788935532972147e-06
5.281230912136898e-07,5.781413477442139e-06
5.374011171488198e-07,6.235261399456965e-06
5.440625802110719e-07,4.258514655235133e-06
5.508232807577397e-07,8.03702871129825e-07
5.57589595853313e-07,-2.718285338334398e-06
5.656864009225785e-07,-5.813737767678041e-06
5.679861264475845e-07,-6.214546984259116e-06
5.725855774975964e-07,-6.262656865278128e-06
5.788624591909804e-07,-4.778397001674713e-06
5.844726894700952e-07,-2.212649785821625e-06
5.903378330120836e-07,8.678951667215486e-07
5.980035127683679e-07,4.498402548242064e-06
6.036318950927453e-07,5.914874637295381e-06
6.123272343410082e-07,5.511856430869713e-06
6.189291796914048e-07,3.265222776750997e-06
6.25735099477972e-07,-2.01687256970341e-07
6.329387061292571e-07,-3.549744223193553e-06
6.425389033477989e-07,-5.979249909854031e-06
6.445356770729237e-07,-6.000464410253958e-06
6.485292245231732e-07,-5.500847678594138e-06
6.548198170179583e-07,-3.483086442274063e-06
6.608384656584835e-07,-5.463757481057988e-07
6.680698266832615e-07,2.86935042415232e-06
6.782049987522081e-07,5.745503314858499e-06
6.839356405462195e-07,5.574747320807838e-06
6.917126451472254e-07,3.354269877539248e-06
6.983430168145771e-07,4.025393424096096e-07
7.054794687107733e-07,-3.01894268131998e-06
7.157238295653374e-07,-5.519355201797778e-06
7.181413673766369e-07,-5.640046601453177e-06
7.229764429992358e-07,-5.112108609389694e-06
7.293428267075107e-07,-3.06962598893163e-06
7.358497452040946e-07,-1.96052365975364e-07
7.4362520106023e-07,3.312562884120859e-06
7.469817185646207e-07,4.425963435880478e-06
7.536947535734021e-07,5.492444869166938e-06
7.609626699751673e-07,4.637406119235588e-06
7.678255707891191e-07,2.185314163340227e-06
7.746115346385007e-07,-8.169279497487532e-07
7.822904531963083e-07,-3.954367902281001e-06
7.86129912475212e-07,-4.912919045342945e-06
7.938088310330195e-07,-5.198603507090672e-06
7.95522363023327e-07,-4.930742570399287e-06
7.98949427003942e-07,-4.059038621021525e-06
8.054306774548591e-07,-1.604655486242571e-06
8.123056730186389e-07,1.550923988150014e-06
8.21670598384333e-07,4.526728566214194e-06
8.342697931117273e-07,4.545673982481166e-06
8.410997760456635e-07,2.510436621260369e-06
8.488540772858277e-07,-8.204011621096035e-07
8.566827372231719e-07,-3.602717135063083e-06
8.594350933016209e-07,-4.353879597168915e-06
8.649398054585189e-07,-5.017934567058725e-06
8.722607473937406e-07,-4.152566282786115e-06
8.739042168680264e-07,-3.696453632413581e-06
8.771911558165979e-07,-2.551859364097142e-06
8.83765033713741e-07,1.373561814384672e-07
8.918307934685172e-07,3.295888519925971e-06
8.978427490341289e-07,4.623059709163361e-06
9.077578077263403e-07,4.289266873461803e-06
9.149611883584621e-07,2.256709559833869e-06
9.224856214366371e-07,-8.162677084334515e-07
9.305497374365483e-07,-3.492545550122341e-06
9.335880085703407e-07,-4.233355063842183e-06
9.396645508379255e-07,-4.738504821606535e-06
9.47039347302331e-07,-3.631571855291585e-06
9.487231994071517e-07,-3.13577439342528e-06
9.52090903616793e-07,-1.937960248124671e-06
9.588263120360755e-07,7.166225178217744e-07
9.677002558466076e-07,3.716640002384566e-06
9.741552166989704e-07,4.590551849641159e-06
9.833633674967901e-07,3.621899097387953e-06
9.906073805810426e-07,1.4129954346145e-06
9.982301388573444e-07,-1.559339570215307e-06
1.00715583673508e-06,-3.920455832997855e-06
1.011618685673947e-06,-4.455751467846764e-06
1.013679064961463e-06,-4.465848411730256e-06
1.017799823536495e-06,-4.04066546101388e-06
1.024583536552897e-06,-2.33348899235214e-06
1.031797286725151e-06,3.505474897036672e-07
1.04015409458803e-06,3.00385274587062e-06
1.049695505505318e-06,4.372858041897094e-06
1.058413576809366e-06,3.317643632344056e-06
1.066404981878634e-06,8.036046494555998e-07
1.074060288557786e-06,-1.777148919019189e-06
1.083018294226773e-06,-3.946461957282424e-06
1.085797052948799e-06,-4.179512686504788e-06
1.09135457039285e-06,-3.924264313573619e-06
1.093155150896386e-06,-3.629041794789473e-06
1.096756311903459e-06,-2.765895713650047e-06
1.103919766883309e-06,-4.635611280865114e-07
1.112073978017515e-06,2.336879352731094e-06
1.115485613703041e-06,3.222999016776116e-06
1.122308885074091e-06,4.12372783756115e-06
1.130421655814283e-06,3.423209796141017e-06
1.137982318941244e-06,1.319112088038721e-06
1.145533374909478e-06,-1.152786130144314e-06
1.154337639039139e-06,-3.503428769527014e-06
1.157790139592602e-06,-3.922874362899261e-06
1.164695140699529e-06,-3.730450268605616e-06
1.16654895080899e-06,-3.431883739589021e-06
1.170256571027912e-06,-2.562641029411362e-06
1.17753196716643e-06,-3.077246582757418e-07
1.185766947657449e-06,2.363010293171786e-06
1.193323683573459e-06,3.724713076585498e-06
1.2045915877723e-06,3.178595199909166e-06
1.212430646741788e-06,1.239888363036831e-06
1.220765864293494e-06,-1.464464814920007e-06
1.230146973014149e-06,-3.403522127142243e-06
1.234837527374477e-06,-3.756593792482896e-06
1.237003551736876e-06,-3.698579739189624e-06
1.241335600461673e-06,-3.178969319719082e-06
1.248564857716314e-06,-1.461437966648487e-06
1.25642505198145e-06,1.03116053965918e-06
1.266114050846884e-06,3.161541792515684e-06
1.274683660457131e-06,3.570111625081819e-06
1.283369460572122e-06,2.226181429522544e-06
1.291580073698375e-06,-1.627979315366994e-07
1.300065942600323e-06,-2.345136199493443e-06
1.302919593342066e-06,-2.941087721097388e-06
1.308626894825552e-06,-3.516593082045334e-06
1.317242732888814e-06,-2.804691455985982e-06
1.319104222229288e-06,-2.414204403974684e-06
1.322827200910235e-06,-1.441034462360469e-06
1.33027315827213e-06,7.203003889031143e-07
1.34000153441772e-06,3.002664381175672e-06
1.347181508901695e-06,3.428675739057964e-06
1.357051911139403e-06,2.162505905889346e-06
1.365072190114999e-06,1.558993194615198e-07
1.373818759484091e-06,-2.186263693739625e-06
1.376941977790838e-06,-2.777179710455127e-06
1.383188414404332e-06,-3.338767746919735e-06
1.38531135109569e-06,-3.300576397956551e-06
1.389557224478408e-06,-2.880043201223548e-06
1.397098973998794e-06,-1.319845366333052e-06
1.405128176355152e-06,9.390316314008842e-07
1.41514351553291e-06,2.85134369024086e-06
1.424103262576365e-06,3.126736689721754e-06
1.433095927402836e-06,1.779644142470769e-06
1.441690055120267e-06,-4.784665695120626e-07
1.450763845553171e-06,-2.38569474718678e-06
1.45410503682475e-06,-2.876653355053568e-06
1.460787419367908e-06,-3.075240840848387e-06
1.469299295235477e-06,-1.923752559762914e-06
1.471264368626187e-06,-1.47120469970033e-06
1.475194515407605e-06,-4.371349693029131e-07
1.483054808970443e-06,1.532448807328993e-06
1.497390052533037e-06,3.061517179985171e-06
1.506793426763621e-06,2.050038683006878e-06
1.516470222368654e-06,-1.696593309484198e-07
1.525619082318274e-06,-2.007193670788616e-06
1.528523076061806e-06,-2.472213418476107e-06
1.534331063548868e-06,-2.872441009790363e-06
1.543566262631906e-06,-2.082760659210125e-06
1.545568045234812e-06,-1.702254715192453e-06
1.549571610440625e-06,-7.861867191402519e-07
1.557578740852249e-06,1.087928419332952e-06
1.569408481211507e-06,2.781924457049672e-06
1.580356970568475e-06,2.232394613975567e-06
1.590174230425217e-06,3.243011276619925e-07
1.599295089672587e-06,-1.487057475558126e-06
1.610128461558346e-06,-2.658069103055458e-06
1.613075368063993e-06,-2.604552633351473e-06
1.618969181075289e-06,-2.010684398600422e-06
1.627363022313442e-06,-4.602056345135558e-07
1.636359776777611e-06,1.472250359771774e-06
1.649383530773858e-06,2.544451091561581e-06
1.662075523830843e-06,1.319154575965554e-06
1.671404191787118e-06,-3.875046455550816e-07
1.681679149886454e-06,-2.099579673824176e-06
1.686581873908324e-06,-2.403352107863806e-06
1.696387321952065e-06,-1.843436475633054e-06
1.6986218488001e-06,-1.500385592360737e-06
1.703090902496172e-06,-6.476025225248115e-07
1.712029009888314e-06,1.072462986760186e-06
1.724885354006855e-06,2.383889100446397e-06
1.736185073348369e-06,1.640979155913258e-06
1.746639504776138e-06,-1.889346618313557e-07
1.756643301387964e-06,-1.658650531953984e-06
1.759893661125392e-06,-2.011541568551342e-06
1.766394380600248e-06,-2.194079106914067e-06
1.776280483586297e-06,-1.253082256335143e-06
1.778496315796466e-06,-8.779231347108522e-07
1.782927980216805e-06,-3.198942410807974e-08
1.791791309057483e-06,1.435482784112618e-06
1.803174634290662e-06,2.167677418078484e-06
1.813664722089908e-06,1.337128139035932e-06
1.823967267935236e-06,-3.903421275548395e-07
1.834398939116613e-06,-1.695017444826441e-06
1.83822358586863e-06,-1.980675579360802e-06
1.845872879372664e-06,-1.882128440907161e-06
1.855604036833426e-06,-6.922811036118661e-07
1.864985169806846e-06,7.365069826580137e-07
1.877013466671018e-06,1.945772039397954e-06
1.885795133303359e-06,1.706404735380527e-06
1.897474405777975e-06,2.214129725504624e-07
1.907661491881203e-06,-1.121904956141221e-06
1.92064178883115e-06,-1.836375922852879e-06
1.923931435855317e-06,-1.679859387184528e-06
1.930510729903651e-06,-9.942535106233265e-07
1.940186989046521e-06,3.587767508580291e-07
1.951405813889174e-06,1.6443767474932e-06
1.960356370245105e-06,1.70374862969621e-06
1.972961477959525e-06,4.752635863663803e-07
1.983331396547556e-06,-8.023954219203885e-07
1.996015372267952e-06,-1.687306202040228e-06
1.999982623274958e-06,-1.596299962881825e-06
2.00791712528897e-06,-9.161729231586439e-07
2.017967096863595e-06,3.298464334820139e-07
2.029675231086099e-06,1.510556978210461e-06
2.038920096141954e-06,1.509702890345269e-06
2.052074657677706e-06,2.871334658016743e-07
2.062931636474946e-06,-8.673694766585564e-07
2.076654291554344e-06,-1.494518737746757e-06
2.080389040835164e-06,-1.336819291477954e-06
2.087858539396802e-06,-6.54510269815277e-07
2.09837282670372e-06,5.237133992813574e-07
2.111191120942336e-06,1.447554697262453e-06
2.121297774032942e-06,1.164783273294684e-06
2.134221683286818e-06,-1.214075674686776e-07
2.145922818773663e-06,-1.073317659353258e-06
2.150070179215782e-06,-1.291178596696293e-06
2.158364900100018e-06,-1.218626672364251e-06
2.170028232556062e-06,-2.372151783087977e-07
2.181101449928888e-06,7.622237501847164e-07
2.196636919834768e-06,1.224338098984299e-06
2.21143425399656e-06,3.544831572087263e-07
2.224993457965728e-06,-8.408959416292779e-07
2.240279303602215e-06,-1.068309366995653e-06
2.245824796547592e-06,-8.168984505721165e-07
2.24859754302028e-06,-6.140335261977614e-07
2.254143035965657e-06,-1.118600180304786e-07
2.26523402185641e-06,7.563913227997336e-07
2.280462391741859e-06,9.908864500943286e-07
2.293881805628298e-06,2.48760603042875e-07
2.307828875799617e-06,-7.721912824174647e-07
2.312032122189554e-06,-9.326666533704747e-07
2.320438614969429e-06,-9.172111958960507e-07
2.323649534234949e-06,-7.775783036825155e-07
2.33007137276599e-06,-3.313765734282523e-07
2.342224509043627e-06,5.38215855286645e-07
2.360179450769927e-06,8.960198670132722e-07
2.375403675370474e-06,1.873394878122121e-07
2.39072625404981e-06,-7.290560200461159e-07
2.395321750839603e-06,-8.364104282899269e-07
2.404512744419188e-06,-7.067017351728769e-07
2.417877650444919e-06,-8.432604862354565e-09
2.431915836409838e-06,7.424447681551428e-07
2.446350684999547e-06,6.67050060863335e-07
2.464580367912168e-06,-2.511759996354241e-07
2.479882290914399e-06,-6.649294939564185e-07
2.486262072517795e-06,-6.589615134343466e-07
2.499021635724587e-06,-2.053422103623799e-07
2.513732656730393e-06,5.161317153202903e-07
2.533765330762815e-06,5.404692214146191e-07
2.554715553175944e-06,-2.606851200200984e-07
2.57210958406354e-06,-5.246531052395779e-07
2.579429157561503e-06,-4.519563816338922e-07
2.59406830455743e-06,1.577902524292412e-08
2.610835095153865e-06,4.984715404235668e-07
2.619218490452083e-06,4.527850787199936e-07
2.635985281048518e-06,-5.688518634282249e-08
2.653000652441955e-06,-4.049128809644576e-07
2.66052663446596e-06,-4.247285955131448e-07
2.675578598513969e-06,-9.904371011571116e-08
2.693503879314528e-06,3.865796228539865e-07
2.72011953233178e-06,2.235161607610412e-07
2.744574857388447e-06,-3.069904556724831e-07
2.768772010221142e-06,-2.289662151886814e-07
2.779983797696678e-06,3.473145774563763e-09
2.80240737264775e-06,2.599403538508095e-07
2.832606003526006e-06,-2.36086928439621e-08
2.856675952000148e-06,-1.867291498383991e-07
2.865671139109391e-06,-1.769910146241014e-07
2.883661513327877e-06,1.492143645439476e-08
2.909825774141116e-06,1.821571862626922e-07
2.921773371330355e-06,8.372937778638356e-08
2.945668565708833e-06,-1.47485992177637e-07
2.977876200022612e-06,-7.537511217755001e-08
3.016889360362665e-06,1.236891887098731e-07
3.059356581772479e-06,1.981437997042928e-08
3.120808654841671e-06,-6.059093738975051e-08
3.202973438149761e-06,1.467382767934772e-08
3.296898360151454e-06,-3.051932264577493e-09
3.429759879448997e-06,-7.787682202800633e-09
3.662544920705854e-06,7.030673906984068e-09
3.91631446113617e-06,-2.435322645145475e-10
4.423853541996802e-06,-5.587745579681964e-10
5.438931703718066e-06,-3.251764725601125e-10
7.469088027160595e-06,-4.038064589140095e-10
1.07862448117889e-05,-3.647599065859397e-10
1.516847826103516e-05,-3.645298355256326e-10
2.088276397532087e-05,-3.646500446499298e-10
2.659704968960658e-05,-3.646444861084868e-10
3.23113354038923e-05,-3.646472581993415e-10
3.802562111817801e-05,-3.646472640397604e-10
3.93814656676959e-05,-3.646472608307865e-10
4.005938794245484e-05,-3.646472627834881e-10
4.037208445062632e-05,-3.646472609996381e-10
4.084162921288354e-05,-3.646472624374707e-10
4.095901540344784e-05,-3.646472617505265e-10
4.113509468929429e-05,-3.646472616663874e-10
4.117911451075591e-05,-3.646472617290128e-10
4.124514424294833e-05,-3.646472616063664e-10
4.131117397514075e-05,-3.646472616835065e-10
4.133494944035849e-05,-3.646472617208397e-10
4.138250037079398e-05,-3.646472616152265e-10
4.140984936017186e-05,-3.646472615645302e-10
4.143161505654171e-05,-3.6464726163618e-10
4.144235317877507e-05,-3.646472617163967e-10
4.145815568070424e-05,-3.646472618061269e-10
4.146129380632409e-05,-3.64647261762849e-10
4.146757005756379e-05,-3.646472615921205e-10
4.146946837947304e-05,-3.646472615261606e-10
4.147326502329155e-05,-3.64647261373574e-10
4.147626785865893e-05,-3.646472612266398e-10
4.147700425660797e-05,-3.646472611887359e-10
4.147847705250605e-05,-3.646472611197031e-10
4.147982544746678e-05,-3.646472610668023e-10
4.148119437796733e-05,-3.646472610232111e-10
4.148289861252775e-05,-3.646472609840629e-10
4.148337001398508e-05,-3.646472609763856e-10
4.148411031908194e-05,-3.64647260967141e-10
4.148422772127417e-05,-3.646472609658547e-10
4.148446252565861e-05,-3.646472609621566e-10
4.148462216489984e-05,-3.646472609551304e-10
4.14847510174448e-05,-3.646472608525771e-10
4.148481562167557e-05,-3.646472610661462e-10
4.148487908702619e-05,-3.646472595924178e-10
4.148491382036962e-05,-3.646472594667378e-10
4.148496175204953e-05,-3.646472446473545e-10
4.148497332982387e-05,-3.646472222897801e-10
4.148499597648985e-05,-3.646471740155087e-10
4.148500991053421e-05,-3.646473081529579e-10
4.148501921939587e-05,-3.646476569935784e-10
4.148502756962937e-05,-3.64648123594042e-10
4.148503704408313e-05,-3.646484315655213e-10
4.148504743114838e-05,-3.646481880429544e-10
4.148505848160662e-05,-3.646476764450487e-10
4.14850663350707e-05,-3.646474972739399e-10
4.14850752075607e-05,-3.646473454132721e-10
4.148508475952186e-05,-3.646467311484711e-10
4.148509190287063e-05,-3.646458108777853e-10
4.148509574874597e-05,-3.646450791571713e-10
4.148510110761071e-05,-3.646437845341175e-10
4.148510613200148e-05,-3.646422696793223e-10
4.148511413209849e-05,-3.646391456807331e-10
4.148511959293697e-05,-3.646363978937244e-10
4.148512607084459e-05,-3.646323518991369e-10
4.148513311591345e-05,-3.646272803851602e-10
4.148514169584012e-05,-3.646223951347012e-10
4.14851520132122e-05,-3.646226787590192e-10
4.148516465897478e-05,-3.646335282025483e-10
4.148517777486696e-05,-3.646735727099076e-10
4.148519166714207e-05,-3.647677767901491e-10
4.148520558363612e-05,-3.649167511513642e-10
4.148522104440666e-05,-3.651712922214314e-10
4.148523458828264e-05,-3.654111799506486e-10
4.148524622935438e-05,-3.651482974289676e-10
4.148525619613868e-05,-3.633047714550382e-10
4.148526814767849e-05,-3.57273882195238e-10
4.148527708143963e-05,-3.47223961532159e-10
4.148528568217037e-05,-3.32931328186213e-10
4.148529186124865e-05,-3.236304651137575e-10
4.148530055156522e-05,-3.243618930133987e-10
4.148530747783902e-05,-3.555615164016514e-10
4.148531494662139e-05,-4.33376026997862e-10
4.148532150720991e-05,-5.562144702530026e-10
4.148532796181721e-05,-7.290220132087395e-10
4.148533415689319e-05,-9.446109218339325e-10
4.148534254246255e-05,-1.315737581621158e-09
4.148534970124183e-05,-1.71644044969243e-09
4.148535815138153e-05,-2.310254778080884e-09
4.148536895478461e-05,-3.273428214828753e-09
4.148537565802164e-05,-3.968052755428024e-09
4.148538113089851e-05,-4.55859890370879e-09
4.148538733948555e-05,-5.240776224989468e-09
4.148539351705082e-05,-5.917600319622344e-09
4.14854001232203e-05,-6.63773537789209e-09
4.148540803089308e-05,-7.495485840605722e-09
4.148541622003508e-05,-8.382855517215074e-09
4.148542412402057e-05,-9.247861227532624e-09
4.148543284334258e-05,-1.021993757478798e-08
4.148543860356916e-05,-1.088110906792293e-08
4.148544647023529e-05,-1.181788811213349e-08
4.148545058371233e-05,-1.232949838595317e-08
4.14854562669805e-05,-1.306581015948257e-08
4.148546106713594e-05,-1.371847777095435e-08
4.148546724698592e-05,-1.458224303124117e-08
4.148547136681019e-05,-1.511588950654222e-08
4.148547289702891e-05,-1.53001477882654e-08
4.148547339093387e-05,-1.53559895956188e-08
4.148547437874381e-05,-1.546114305439473e-08
4.148547635436367e-05,-1.563554632187856e-08
4.14854803056034e-05,-1.578289360415853e-08
4.14854881823679e-05,-1.465845046656094e-08
4.148549526742815e-05,-1.161944118192408e-08
4.148550075351715e-05,-7.584928583508763e-09
4.148550724216314e-05,-9.854057577670122e-10
4.148551457555535e-05,8.299531024734202e-09
4.148552333502949e-05,2.124240406273143e-08
4.14855307832701e-05,3.301651306465881e-08
4.148553881033765e-05,4.622898787262867e-08
4.148554668049367e-05,5.938607274659421e-08
4.148555334153655e-05,7.063893146371348e-08
4.148555862378736e-05,7.960001692491096e-08
4.148555998954699e-05,8.19217868051522e-08
4.148556272106624e-05,8.657001032105543e-08
4.148556818410473e-05,9.588032599481956e-08
4.148557495930366e-05,1.074483592446412e-07
4.148558148492721e-05,1.186061040662939e-07
4.148558934237142e-05,1.320577908089725e-07
4.148559320643634e-05,1.386778579145142e-07
4.148559848980881e-05,1.47734073965611e-07
4.148560420288179e-05,1.575315674105624e-07
4.148560937639096e-05,1.664076302547526e-07
4.148561472319905e-05,1.755842459083378e-07
4.14856204611309e-05,1.854355186062197e-07
4.148562641074328e-05,1.956534164659641e-07
4.148563331910725e-05,2.075216785590138e-07
4.148564037095558e-05,2.196401374265665e-07
4.148564965807197e-05,2.356051406132746e-07
4.148566109479445e-05,2.552725854120601e-07
4.148567315350317e-05,2.760175593574987e-07
4.148568540429016e-05,2.971000927754073e-07
4.148569959838563e-05,3.215351460676957e-07
4.148571755053027e-05,3.524503436658339e-07
4.148573874553523e-05,3.889638603986834e-07
4.148576992374797e-05,4.426972659886913e-07
4.148581014554508e-05,5.120484168740064e-07
4.148587440253796e-05,6.228913271315584e-07
4.148595015314636e-05,7.536202963102498e-07
4.148603149941693e-05,8.940447588438235e-07
4.148612787887127e-05,1.060455834483335e-06
4.148623620151624e-05,1.247506733872478e-06
4.148635739205019e-05,1.456791247950432e-06
4.148647339093388e-05,1.657111958112619e-06
4.148655850935139e-05,1.804103626780071e-06
4.148672874618642e-05,2.098083244280266e-06
4.148684877274803e-05,2.305350515853889e-06
4.148708882587124e-05,2.719871624342895e-06
4.148733225558743e-05,3.140204060237524e-06
4.148762030483825e-05,3.637556151872466e-06
4.148795725487501e-05,4.219306393959021e-06
4.148835814488112e-05,4.911400982072557e-06
4.148891719740202e-05,5.876457433925035e-06
4.148963444968974e-05,7.114451922853974e-06
4.149066265148566e-05,8.888854600174857e-06
4.149198470657867e-05,1.11698539302701e-05
4.149396453995905e-05,1.458466174872191e-05
4.149656417780061e-05,1.906653007703009e-05
4.150047411007329e-05,2.580317231736614e-05
4.150155872193236e-05,2.767101296307907e-05
4.150372794565051e-05,3.140552492507504e-05
4.150582686573125e-05,3.501751913424898e-05
4.150747388528155e-05,3.785082438386599e-05
4.150925212608498e-05,4.090885647805233e-05
4.150959998194078e-05,4.150694013792419e-05
4.151029569365238e-05,4.270298735047434e-05
4.151137440392644e-05,4.455715789978396e-05
4.151291812469808e-05,4.720995496071847e-05
4.151414591245137e-05,4.931927640322886e-05
4.151570397139814e-05,5.199528152300028e-05
4.15181748967253e-05,5.623751275806296e-05
4.152255994131037e-05,6.376105328801938e-05
4.152959530774573e-05,7.5818571182983e-05
4.153969090582734e-05,9.309235520865391e-05
4.154724214721773e-05,0.0001059907778015971
4.154934435470495e-05,0.000109578263474931
4.15535487696794e-05,0.0001167488838996553
4.155830893475609e-05,0.0001248603364999885
4.155967229011652e-05,0.0001271821634236027
4.156239900083738e-05,0.0001318239904886079
4.156707592615172e-05,0.0001397801061503735
4.157449072360566e-05,0.0001523790703287924
4.158437446754798e-05,0.0001691452718167032
4.159836685542551e-05,0.000192826688608625
4.162184338778197e-05,0.0002324167619492657
4.165835249515242e-05,0.0002936305228795282
4.172898393585923e-05,0.0004108462423021801
4.175730929388745e-05,0.0004574066639753907
4.177303213096506e-05,0.0004831422445471489
4.179567639147689e-05,0.0005200705188841926
4.179997473766444e-05,0.0005270621277574235
4.180857143003953e-05,0.0005410280212872902
4.181709412150831e-05,0.0005548509434560917
4.1824867883238e-05,0.000567439444442021
4.18330911311832e-05,0.0005807353770152617
4.184204116730747e-05,0.0005951825686546355
4.185640503364087e-05,0.0006183169424984802
4.187661848508898e-05,0.0006507646637171619
4.188148132793287e-05,0.0006585519698143924
4.189120701362066e-05,0.0006741047627340555
4.189469183851984e-05,0.0006796704385762416
4.190055092775242e-05,0.0006890196970564373
4.190443375399135e-05,0.0006952096680107927
4.190834860121999e-05,0.0007014460125324461
4.190887307808866e-05,0.0007022811469748803
4.190992203182601e-05,0.000703951163407247
4.191098112781301e-05,0.0007056369856972075
4.191193387734989e-05,0.0007071532373329342
4.191267896812988e-05,0.0007083388174209992
4.191340065073221e-05,0.0007094869888901229
4.191397749005341e-05,0.0007104046053641284
4.191419154078657e-05,0.0007107450841588057
4.191461964225289e-05,0.0007114259997462118
4.191479210545172e-05,0.0007117002947791943
4.191487770477235e-05,0.0007118364333095128
4.191496115364242e-05,0.0007119691495733497
4.191501980623609e-05,0.000712062428808978
4.191509348455795e-05,0.000712179602998923
4.191512371490852e-05,0.0007122276793038174
4.191516679046873e-05,0.0007122961832786952
4.191519033113623e-05,0.0007123336202606424
4.191521644707421e-05,0.0007123751525252744
4.191523913589957e-05,0.0007124112344718792
4.191526537364339e-05,0.0007124529600528859
4.191529292141657e-05,0.0007124967687320073
4.191532135723208e-05,0.0007125419894038828
4.191536986672449e-05,0.0007126191321045616
4.191541864447614e-05,0.0007126967006813043
4.19154504170586e-05,0.0007127472264807947
4.191548065116634e-05,0.0007127953054604838
4.19154984853169e-05,0.0007128236656091123
4.191552418242663e-05,0.0007128645293882736
4.191554471960347e-05,0.0007128971876486444
4.191556391628523e-05,0.0007129277141326893
4.191557995329126e-05,0.0007129532160203358
4.191559255199163e-05,0.0007129732502852424
4.19155991899343e-05,0.0007129838058153568
4.1915609297717e-05,0.0007129998789750579
4.191561748931673e-05,0.0007130129050132182
4.191562736459012e-05,0.0007130286083094246
4.191563859717383e-05,0.0007130464699609303
4.191565083904275e-05,0.0007130659368083825
4.191566191973257e-05,0.0007130835581100631
4.191567347955012e-05,0.0007131019428970545
4.191567988306045e-05,0.0007131121281041468
4.191568823704001e-05,0.0007131254167767657
4.191569733881486e-05,0.0007131398962636655
4.191570684828893e-05,0.0007131550256004576
4.191571548173641e-05,0.0007131687605336199
4.191572406196832e-05,0.0007131824093980285
4.191573074571136e-05,0.0007131930420056695
4.191573876509958e-05,0.000713205805333905
4.19157433416237e-05,0.0007132130972154461
4.191574957439126e-05,0.00071322304042264
4.191575478143006e-05,0.0007132313546066694
4.191576044783083e-05,0.0007132403750227186
4.191576478163136e-05,0.0007132471721983637
4.191576968618904e-05,0.0007132546815857393
4.191577356595068e-05,0.0007132603931064482
4.191577753344176e-05,0.0007132659914632956
4.191577986390562e-05,0.0007132691447508721
4.191578350270837e-05,0.0007132738569975758
4.191578661367791e-05,0.0007132776679536036
4.191578962110722e-05,0.0007132811554218623
4.19157931530094e-05,0.0007132849867904499
4.191579809790552e-05,0.0007132898421149547
4.191580175091747e-05,0.0007132930069244284
4.191580618296742e-05,0.000713296330382147
4.191581111699182e-05,0.0007132993077254017
4.191581695328822e-05,0.0007133018596895521
4.191582619088686e-05,0.0007133042017082238
4.191583640574021e-05,0.0007133049973658008
4.191584320423862e-05,0.0007133049611397048
4.191585115347221e-05,0.0007133044515694039
4.191585656393252e-05,0.0007133038591200484
4.191586539332689e-05,0.0007133024403351105
4.191587334130767e-05,0.0007133006666017021
4.191588209472818e-05,0.0007132981720072749
4.191589173238597e-05,0.0007132947845965463
4.191590338953226e-05,0.0007132898064354446
4.19159227129272e-05,0.0007132795036133169
4.191594065059129e-05,0.0007132676844622622
4.191595894748103e-05,0.0007132534525288259
4.191597963097567e-05,0.0007132347462099802
4.191599707528146e-05,0.000713216844869181
4.191601645487672e-05,0.0007131946939109932
4.191603972918402e-05,0.0007131649810319888
4.191607122748493e-05,0.0007131194023956111
4.191608334619982e-05,0.0007131002351885801
4.191609762671878e-05,0.00071307648895286
4.191610669495772e-05,0.0007130607601913357
4.191611866285248e-05,0.0007130392290412665
4.191612997760065e-05,0.0007130180621655257
4.191614209363293e-05,0.000712994519842285
4.191615094458395e-05,0.0007129767445563125
4.191615917067031e-05,0.00071295978476993
4.191616390529514e-05,0.0007129498293228489
4.191617047415229e-05,0.0007129357805271298
4.191617578158728e-05,0.0007129242265445547
4.19161830537055e-05,0.0007129080988729819
4.191618936048221e-05,0.0007128938318238575
4.191619628883216e-05,0.000712877858416992
4.19162034118571e-05,0.0007128611123155982
4.191621196150204e-05,0.0007128405883167645
4.191622425419833e-05,0.0007128103316556089
4.191623768435547e-05,0.0007127763399446675
4.191624903980559e-05,0.0007127468658551116
4.191626169525254e-05,0.0007127130963835281
4.191626851879096e-05,0.0007126942825524373
4.191627727903726e-05,0.0007126691572795044
4.191628905827905e-05,0.000712631837642734
4.191630182622833e-05,0.0007125851424458756
4.191631113394293e-05,0.0007125455390063495
4.191632215710345e-05,0.000712492318994438
4.191633328529278e-05,0.0007124320117455163
4.191634471691188e-05,0.0007123639218697134
4.191635595085269e-05,0.0007122924988124545
4.191637013954953e-05,0.0007121971717012819
4.191638900889774e-05,0.0007120651113588744
4.191640916927637e-05,0.0007119191841313365
4.191643008272938e-05,0.0007117653611766503
4.191645434715903e-05,0.0007115847873098278
4.191648511858907e-05,0.0007113544847743105
4.191652177255628e-05,0.0007110789114731973
4.191657551984098e-05,0.00071067383825579
4.191664398400241e-05,0.0007101566265854162
4.191671407708264e-05,0.0007096263086759657
4.19167886349375e-05,0.0007090615059054517
4.191687119307639e-05,0.0007084355984488715
4.19169600807952e-05,0.0007077612556551294
4.191706967480976e-05,0.0007069294885925287
4.19171955751298e-05,0.0007059736446441059
4.19173613245407e-05,0.0007047150691961707
4.191756335602843e-05,0.0007031808554882578
4.191781155478562e-05,0.0007012961209964458
4.191811341817148e-05,0.0006990040689828818
4.191846824369593e-05,0.0006963102616325404
4.191889459040311e-05,0.0006930740361786084
4.191944245647649e-05,0.0006889163262755768
4.192012755884132e-05,0.0006837185959114361
4.192098609020541e-05,0.0006772073754878484
4.192196155375029e-05,0.0006698124029203469
4.19232186105973e-05,0.0006602875027625133
4.192469236701093e-05,0.0006491275585509495
4.192617172077251e-05,0.0006379327364957596
4.192797157645284e-05,0.0006243226964700403
4.193008891288103e-05,0.0006083261889927346
4.193217573734262e-05,0.0005925752564482505
4.193269138422621e-05,0.0005886855591145791
4.193372267799341e-05,0.000580908900314352
4.193503582397996e-05,0.0005710121610876187
4.193648195066816e-05,0.0005601200300784996
4.193767463224506e-05,0.0005511422227441535
4.193932776708318e-05,0.0005387064503363457
4.194067159401162e-05,0.0005286043528524368
4.194244937873493e-05,0.0005152495130198295
4.194512353408948e-05,0.000495181432599953
4.194735060345218e-05,0.0004784871461013648
4.194979409922731e-05,0.000460189999016065
4.195270817904157e-05,0.0004383957173616509
4.195493490901339e-05,0.0004217616176386938
4.19571660375075e-05,0.0004051116137094274
4.195906100803099e-05,0.0003909835367464406
4.195973372416608e-05,0.0003859709989846361
4.196107915643628e-05,0.000375950544305557
4.196223213751801e-05,0.0003673683209168323
4.196315763905317e-05,0.0003604826150136438
4.196339378926313e-05,0.0003587261305149222
4.196359074614845e-05,0.0003572613108803352
4.196370868952271e-05,0.0003563841984476443
4.196376694727909e-05,0.0003559509689903347
4.196383828713181e-05,0.0003554204712183124
4.196390517424686e-05,0.0003549231006343894
4.196396593417836e-05,0.0003544713047891354
4.196399380247667e-05,0.0003542640872045423
4.196403676800159e-05,0.0003539446178209704
4.196406501046681e-05,0.0003537346249003934
4.196410093478568e-05,0.0003534675185441768
4.196413107834696e-05,0.0003532433969613449
4.196417267934274e-05,0.0003529340928286213
4.196422793690734e-05,0.0003525232609667698
4.196427484405713e-05,0.0003521745213636217
4.196428223997547e-05,0.0003521195357688273
4.196429703181216e-05,0.0003520095651399782
4.196430337009472e-05,0.0003519624430997177
4.196431460783412e-05,0.0003518788963265556
4.1964322530442e-05,0.0003518199961012746
4.196433446733292e-05,0.0003517312523008916
4.196434196526307e-05,0.0003516755098255587
4.196435069432232e-05,0.0003516106149052295
4.196435776355936e-05,0.0003515580598769843
4.196436475740755e-05,0.0003515060654774186
4.196437118363435e-05,0.000351458291091482
4.19643792060436e-05,0.0003513986504273738
4.196438685629164e-05,0.0003513417767067076
4.196439528630044e-05,0.0003512791062912786
4.196440522211711e-05,0.0003512052416996646
4.196441647278576e-05,0.0003511216026733611
4.196443179427126e-05,0.0003510077013248038
4.196445154022833e-05,0.0003508609092228101
4.196448321341315e-05,0.0003506254524892025
4.196452430550541e-05,0.0003503199812035672
4.196458289024709e-05,0.0003498844826174974
4.196465643390342e-05,0.0003493378011905029
4.196474061699534e-05,0.0003487120548645034
4.196483936073782e-05,0.0003479781076108328
4.196494723571556e-05,0.0003471763271580868
4.196506345481221e-05,0.0003463125733335226
4.196518100319423e-05,0.0003454389868056986
4.196530987884337e-05,0.0003444812731832424
4.196547626815392e-05,0.0003432448677746808
4.196566253218203e-05,0.0003418608889736819
4.196585431906543e-05,0.00034043599746391
4.196611599890409e-05,0.0003384920339148708
4.196643368667349e-05,0.0003361323121463975
4.196681162509778e-05,0.0003333255071086479
4.196728202430021e-05,0.0003298327088831081
4.196785897057745e-05,0.0003255498059168842
4.196852855878049e-05,0.0003205806022980803
4.196931914790817e-05,0.0003147153766810212
4.196994227421184e-05,0.0003100940203179437
4.197070677435294e-05,0.0003044259790726749
4.197155624963214e-05,0.0002981302544874934
4.197268800340689e-05,0.0002897462805688662
4.197353053554818e-05,0.0002835076668601556
4.197456238463619e-05,0.0002758705164729188
4.197617266418643e-05,0.0002639593696275438
4.197806866049977e-05,0.000249946056660626
4.198095196535657e-05,0.0002286588769998894
4.19855521405243e-05,0.000194754447446092
4.199240918741622e-05,0.0001443490370366591
4.199733771472652e-05,0.0001082180157524114
4.199846488715704e-05,9.996622405333915e-05
4.20007192320181e-05,8.347548290361705e-05
4.200125810018244e-05,7.953614701711776e-05
4.200233583651113e-05,7.166040818128264e-05
4.200260454073099e-05,6.969741598012431e-05
4.20031419491707e-05,6.577216058783754e-05
4.200353109039365e-05,6.293046227273998e-05
4.200396140062802e-05,5.978872108693551e-05
4.200420854146373e-05,5.798460098028104e-05
4.200461426393632e-05,5.502328561116903e-05
4.200501859104946e-05,5.207270565605201e-05
4.200559081494707e-05,4.789783750600664e-05
4.200567514645646e-05,4.728265932867984e-05
4.200584380947523e-05,4.605237472553649e-05
4.200603842677822e-05,4.463288975656227e-05
4.200620943976654e-05,4.338567333505536e-05
4.20062340134218e-05,4.320646307680392e-05
4.200628316073233e-05,4.284804871010173e-05
4.200632013676922e-05,4.257840054245983e-05
4.200635708855727e-05,4.230893293114067e-05
4.200637716423973e-05,4.216253346323766e-05
4.200639707906402e-05,4.201730687828209e-05
4.200641267059303e-05,4.190360640666832e-05
4.200643303723818e-05,4.175508264869826e-05
4.200643861673912e-05,4.171439398730503e-05
4.200644854277661e-05,4.164200781828785e-05
4.200645565036695e-05,4.159017500999671e-05
4.200646407389193e-05,4.152874520209619e-05
4.200647126983361e-05,4.147626726807948e-05
4.200648149207424e-05,4.140171862220102e-05
4.200649179020465e-05,4.132661586120624e-05
4.200650138413004e-05,4.125664881551909e-05
4.200650986382293e-05,4.11948104662864e-05
4.200651845626776e-05,4.113215536610401e-05
4.200652694922682e-05,4.107023731606505e-05
4.200653841206628e-05,4.098669240130441e-05
4.200654955950139e-05,4.090548661554423e-05
4.200656288272748e-05,4.080848229496784e-05
4.200657474031861e-05,4.072215700262437e-05
4.200658717334521e-05,4.063158165787884e-05
4.200659878767051e-05,4.054672480778501e-05
4.200660970923489e-05,4.04666027931002e-05
4.200661813870693e-05,4.040442517501144e-05
4.200662845475408e-05,4.032787190485206e-05
4.200663915592153e-05,4.024780430424108e-05
4.200664964956401e-05,4.016860899878806e-05
4.200665798391683e-05,4.010530839998892e-05
4.200666565258328e-05,4.004681694909513e-05
4.200667148368898e-05,4.000225219227757e-05
4.200668314590036e-05,3.991297499099023e-05
4.200669235535122e-05,3.984240493273487e-05
4.200670293595101e-05,3.976127990413823e-05
4.200671418507079e-05,3.967500709862707e-05
4.200672711325989e-05,3.957583524560608e-05
4.200674537181902e-05,3.943574500312887e-05
4.200676769913045e-05,3.926438890288495e-05
4.200680295598921e-05,3.899367473608102e-05
4.200684961941333e-05,3.863510189623173e-05
4.200689638540901e-05,3.827536165538111e-05
4.200695302346799e-05,3.783912823406077e-05
4.200701302600149e-05,3.737623986250355e-05
4.200708507003514e-05,3.681940632745325e-05
4.200716592775325e-05,3.619300957726676e-05
4.200725880681001e-05,3.547157606619349e-05
4.200736618906667e-05,3.463491834663316e-05
4.2007487087645e-05,3.368966889981699e-05
4.200763682078852e-05,3.251427080193904e-05
4.200781454612038e-05,3.111253624250723e-05
4.200801997126899e-05,2.948388478590887e-05
4.200828000308931e-05,2.740987929117123e-05
4.200855943899286e-05,2.516701038545111e-05
4.200885864371248e-05,2.275026496041901e-05
4.200920179405936e-05,1.996182664490764e-05
4.200959131867636e-05,1.677695018709952e-05
4.201010385535141e-05,1.256190993522559e-05
4.201072659919833e-05,7.411100648092648e-06
4.201154401685734e-05,6.297144255559256e-07
4.201260532103824e-05,-8.172323688146781e-06
4.201395006579029e-05,-1.919376564038812e-05
4.201521925511939e-05,-2.938448761211748e-05
4.201645357384217e-05,-3.894896649754068e-05
4.201795347601211e-05,-4.999550996906136e-05
4.202070721456023e-05,-6.782432079038596e-05
4.202461551663178e-05,-8.621395944556814e-05
4.202674865897892e-05,-9.194718473330323e-05
4.202873348714007e-05,-9.43547319901196e-05
4.203019427625273e-05,-9.419445425425587e-05
4.203040574567516e-05,-9.403571289045252e-05
4.203047547350972e-05,-9.397596272497525e-05
4.203061492917883e-05,-9.384555456861948e-05
4.203089384051705e-05,-9.354325264250151e-05
4.203118465701339e-05,-9.31745109388136e-05
4.203147547350972e-05,-9.276965918945163e-05
4.203159120956519e-05,-9.259914688478629e-05
4.203182268167613e-05,-9.225513609483346e-05
4.203214152415673e-05,-9.177603565758002e-05
4.203277920911792e-05,-9.081185763652948e-05
4.203331000362186e-05,-9.000993603361918e-05
4.203407266484885e-05,-8.885897711325071e-05
4.203557028336221e-05,-8.660369619369094e-05
4.203856552038893e-05,-8.211232752779695e-05
4.204349955458129e-05,-7.477222142927133e-05
4.205336762296602e-05,-6.032950481174856e-05
4.206708770062209e-05,-4.089445346830064e-05
4.208317270291085e-05,-1.936525357222139e-05
4.2099536964632e-05,-7.554904936778348e-07
4.210237928565881e-05,2.083268366309113e-06
4.21050068981573e-05,4.479884362531329e-06
4.211026212315427e-05,8.193847852366563e-06
4.212077257314823e-05,1.003367721679861e-05
4.212682275679403e-05,7.579843941045425e-06
4.21333293529111e-05,2.671833509862856e-06
4.213920226556864e-05,-2.309737343540328e-06
4.214573262044747e-05,-7.288264520848927e-06
4.214883978061929e-05,-8.87457617780205e-06
4.215505410096295e-05,-1.003920557435639e-05
4.215635780012273e-05,-9.898041393581218e-06
4.215896519844228e-05,-9.216856321732825e-06
4.216417999508139e-05,-6.529660082483141e-06
4.216861295430347e-05,-3.280782901675277e-06
4.217043517827182e-05,-1.770500195490553e-06
4.217101566971843e-05,-1.272298230600251e-06
4.217189067450069e-05,-5.205134600085773e-07
4.217364068406523e-05,9.707201805702901e-07
4.217714070319429e-05,3.761576664455031e-06
4.218401627504513e-05,7.831115558131925e-06
4.219133904689734e-05,9.027163962180445e-06
4.219814518613498e-05,7.099527907380593e-06
4.220405145941212e-05,3.545127018143066e-06
4.221010199465201e-05,-1.16532779518064e-06
4.22170795030533e-05,-5.833322936070733e-06
4.221986680242762e-05,-7.322955930537138e-06
4.222544140117627e-05,-8.829098350293998e-06
4.223175820149396e-05,-8.04534718743277e-06
4.223316289631838e-05,-7.508202259609228e-06
4.223597228596722e-05,-6.086329552558614e-06
4.224113455868804e-05,-2.704624733681173e-06
4.224458134290755e-05,-6.940831190790028e-08
4.225020274564785e-05,3.922705423938831e-06
4.226144555112846e-05,8.306816160349349e-06
4.226819747955491e-05,7.571571022817635e-06
4.22752949005385e-05,4.248160029089237e-06
4.228149256729614e-05,1.912079676921252e-07
4.228797404851452e-05,-4.25601202981522e-06
4.229801832867365e-05,-7.865934302210642e-06
4.230015270750064e-05,-8.060019092083075e-06
4.230442146515463e-05,-7.577005780664835e-06
4.230928817431462e-05,-5.726025605029207e-06
4.231509893763363e-05,-2.366666108212776e-06
4.232103651920317e-05,1.713793276259621e-06
4.232970724290357e-05,6.186360168952941e-06
4.23411945879094e-05,7.287451432166721e-06
4.234760071641921e-05,5.038322126515107e-06
4.235460358866803e-05,8.680303109672042e-07
4.236127107292537e-05,-3.183960102660461e-06
4.236909315066983e-05,-6.728434206190541e-06
4.237138749468774e-05,-7.227058395019271e-06
4.237597618272357e-05,-7.348686253798344e-06
4.237752006381428e-05,-7.108899210417833e-06
4.238060782599569e-05,-6.22897635938731e-06
4.238517229664063e-05,-4.154844008904569e-06
4.239137116172276e-05,-3.833131026241689e-07
4.23972633204556e-05,3.125591890435118e-06
4.240895853698017e-05,7.114518370988222e-06
4.241446394322261e-05,6.755679666877564e-06
4.24221811363864e-05,3.941736806780813e-06
4.242866014314102e-05,3.730815590198881e-07
4.243555713614121e-05,-3.681247294915498e-06
4.244562717176343e-05,-6.747363723437468e-06
4.2447946996167e-05,-6.912480627314585e-06
4.245258664497414e-05,-6.368511573478937e-06
4.245838636287811e-05,-4.23801704539237e-06
4.246460593296798e-05,-9.613244759417873e-07
4.247131196653113e-05,2.921491888534837e-06
4.248204382805607e-05,6.381282347783686e-06
4.249154751316179e-05,5.702612949162043e-06
4.249851409458362e-05,2.965681873730317e-06
4.250555630751061e-05,-9.578529810074867e-07
4.251309309252381e-05,-4.483142557246178e-06
4.251582860156321e-05,-5.482068296105077e-06
4.252129961964201e-05,-6.429280808098869e-06
4.25283050503723e-05,-5.543467062150262e-06
4.252975200273266e-05,-5.072951373841331e-06
4.253264590745338e-05,-3.882158345816119e-06
4.253818328589658e-05,-1.077403821310388e-06
4.254527305138267e-05,2.762257786376396e-06
4.254846722945296e-05,4.205043387783102e-06
4.255485558559352e-05,6.051030377479818e-06
4.256255317177803e-05,5.843454143756005e-06
4.25694752482745e-05,3.539372454446086e-06
4.257609616825667e-05,3.226462937027462e-07
4.258329617289572e-05,-3.381282014547763e-06
4.258603233845986e-05,-4.501957960300137e-06
4.259150466958814e-05,-5.940058090424643e-06
4.25933558235357e-05,-6.118685488417244e-06
4.259705813143081e-05,-5.980197666457526e-06
4.260342665996906e-05,-4.3685885499979e-06
4.26092400380558e-05,-1.696368073534611e-06
4.26161352058884e-05,1.749113950285053e-06
4.262487763891469e-05,5.204807831650883e-06
4.263097021563024e-05,5.938192381844933e-06
4.26394299864565e-05,4.471945842751199e-06
4.264626021007373e-05,1.700740475759718e-06
4.265346301246109e-05,-1.938343441181981e-06
4.266206048117999e-05,-4.965795311204267e-06
4.266635921553944e-05,-5.714847517780581e-06
4.266832387546941e-05,-5.77875674193302e-06
4.267225319532935e-05,-5.379169499676927e-06
4.267869684758488e-05,-3.477200393331433e-06
4.268515324666054e-05,-4.716357837360011e-07
4.269271193979643e-05,2.911878053238827e-06
4.270347125655268e-05,5.594960715973595e-06
4.27094947461937e-05,5.178246552700702e-06
4.271763403731258e-05,2.624791145525441e-06
4.272467054469518e-05,-4.592788323979398e-07
4.273243328319642e-05,-3.778306907842499e-06
4.273609811807721e-05,-4.80610803847442e-06
4.274342778783878e-05,-5.389737501521422e-06
4.274522239151155e-05,-5.188226911879978e-06
4.274881159885709e-05,-4.39787563587836e-06
4.275546454358572e-05,-1.98260716628215e-06
4.27624698995522e-05,1.268892643635128e-06
4.277155984185763e-05,4.370638708418376e-06
4.277962799148448e-05,5.273787522725476e-06
4.278767319782209e-05,3.839363451260794e-06
4.279516737560058e-05,8.763974540205881e-07
4.28025885530766e-05,-2.200629390289468e-06
4.281148985289828e-05,-4.825589562942852e-06
4.281410174361408e-05,-5.100528669687019e-06
4.281932552504568e-05,-4.867991084368583e-06
4.282106981969759e-05,-4.549256285885034e-06
4.282455840900142e-05,-3.589685932697383e-06
4.283145356903539e-05,-9.523926293836132e-07
4.283918159126768e-05,2.368941767701658e-06
4.285077694797612e-05,4.880884977643839e-06
4.286116827172013e-05,3.864236980103833e-06
4.286885106961137e-05,1.34534563812353e-06
4.28767609954813e-05,-1.939211474492134e-06
4.288592442045176e-05,-4.354447078473794e-06
4.289050613293699e-05,-4.794045921031223e-06
4.289255271255427e-05,-4.73229465258041e-06
4.289664587178882e-05,-4.145337599841102e-06
4.290353611332219e-05,-2.129481543874806e-06
4.291095073054267e-05,8.650204819645521e-07
4.291986823515183e-05,3.655683342669815e-06
4.292805475513686e-05,4.665130096003471e-06
4.293666782990888e-05,3.445160185562317e-06
4.294454305405743e-05,7.312022165374935e-07
4.295229799163386e-05,-2.056922019341099e-06
4.296163774355946e-05,-4.332452827781936e-06
4.296431119180117e-05,-4.508913760472777e-06
4.296965808828459e-05,-4.143683104752173e-06
4.297147576335846e-05,-3.798119288965002e-06
4.297511111350621e-05,-2.817068579342275e-06
4.298238181380169e-05,-2.671571935392998e-07
4.299084899773105e-05,2.779738406332101e-06
4.299785057208477e-05,4.175978579717398e-06
4.30090697031333e-05,3.591249884872016e-06
4.301687197425345e-05,1.436079489651872e-06
4.302518018166089e-05,-1.594538773116686e-06
4.30344828703764e-05,-3.792037066881313e-06
4.303913421473415e-05,-4.218400783684165e-06
4.304130438496811e-05,-4.170032631724267e-06
4.304564472543601e-05,-3.616023489652749e-06
4.305284520663021e-05,-1.728226451885248e-06
4.306065036751222e-05,1.048873343885601e-06
4.307018312395006e-05,3.472590362323587e-06
4.307855009851615e-05,4.050663717376344e-06
4.308731131674885e-05,2.646373460363621e-06
4.30954943825491e-05,1.273786382690736e-08
4.310385033548014e-05,-2.461668736707588e-06
4.310657447997675e-05,-3.146908324411564e-06
4.311202276896997e-05,-3.905540630555306e-06
4.312088156757904e-05,-3.315298656562884e-06
4.312273737899845e-05,-2.912355374315152e-06
4.312644900183726e-05,-1.876150724683449e-06
4.313387224751489e-05,5.223564528513381e-07
4.314310113918649e-05,3.129501057800888e-06
4.31501134209702e-05,3.852684540236323e-06
4.316034967128319e-05,2.70558673540946e-06
4.316836037977617e-05,5.408538802522629e-07
4.317702844317952e-05,-2.14947014757215e-06
4.318821431128758e-05,-3.670699199542958e-06
4.319134998457158e-05,-3.641541610594635e-06
4.31976213311396e-05,-2.80025804846216e-06
4.320528842889512e-05,-7.16398244470183e-07
4.321363157905297e-05,1.657957700475487e-06
4.322507857225034e-05,3.578621649883461e-06
4.32322814044072e-05,3.209681159578219e-06
4.324187706489223e-05,1.095357523481822e-06
4.325023981211431e-05,-1.177142101809051e-06
4.326000688719226e-05,-3.201451005951242e-06
4.326372355068689e-05,-3.432342439308838e-06
4.327115687767615e-05,-2.882394775917679e-06
4.327317419274206e-05,-2.501870540571095e-06
4.327720882287388e-05,-1.509778608558714e-06
4.328527808313751e-05,7.400357301546726e-07
4.329562075970254e-05,3.01945474513102e-06
4.330316049916251e-05,3.307123389103109e-06
4.33134848357656e-05,1.793268287745515e-06
4.332193633208034e-05,-3.054122406637051e-07
4.333135270383825e-05,-2.549252191383163e-06
4.333559132373704e-05,-3.075337601029797e-06
4.334406856353461e-05,-2.940315381323374e-06
4.334618435426323e-05,-2.639837722867822e-06
4.335041593572049e-05,-1.771712728211396e-06
4.335863449528736e-05,3.225374853389964e-07
4.336830356402897e-05,2.547150947898807e-06
4.337556425511834e-05,3.130059215073288e-06
4.338685703841456e-05,1.975700440549958e-06
4.339550212702648e-05,4.042076713705134e-08
4.340510476542533e-05,-2.201019448906869e-06
4.340857511155857e-05,-2.706868678299082e-06
4.341551580382504e-05,-2.992787893961804e-06
4.34177407271546e-05,-2.845997315780453e-06
4.342219057381372e-05,-2.231404076847926e-06
4.343036236859786e-05,-4.566219973960672e-07
4.343947191677012e-05,1.76019456451224e-06
4.345352480363128e-05,2.891662375560175e-06
4.346542007530893e-05,1.422935096465527e-06
4.347469555074789e-05,-5.355387208259257e-07
4.348483537064402e-05,-2.433852744423052e-06
4.348990528059209e-05,-2.758830953760157e-06
4.349244023556612e-05,-2.744713381463449e-06
4.349751014551419e-05,-2.31515648875262e-06
4.350524775608178e-05,-8.647913356169524e-07
4.351418310967884e-05,1.041258504887065e-06
4.352642265917931e-05,2.674642751870461e-06
4.353454450675398e-05,2.356869238511847e-06
4.354534426378583e-05,5.080284075663593e-07
4.355475050202505e-05,-1.291307039442143e-06
4.356624257669062e-05,-2.551109428358154e-06
4.356955502204803e-05,-2.492187342112259e-06
4.357617991276286e-05,-1.800527826160953e-06
4.358507921533243e-05,-1.79017046137571e-07
4.359481061302194e-05,1.723041938758358e-06
4.360488893298031e-05,2.442570809067227e-06
4.361818613141305e-05,1.223791345490361e-06
4.362784831129535e-05,-4.563383269424147e-07
4.363883899135564e-05,-2.107157254201843e-06
4.364433433138579e-05,-2.310002823761185e-06
4.364708200140087e-05,-2.237272080576965e-06
4.365257734143102e-05,-1.719804414366419e-06
4.366084447268037e-05,-2.903380934766207e-07
4.367079593573093e-05,1.363898596626517e-06
4.368664911741252e-05,2.133585198585111e-06
4.369828324669446e-05,8.801798189662505e-07
4.370970070167037e-05,-1.053755473089306e-06
4.372162008641644e-05,-1.992062859423586e-06
4.372757977878947e-05,-1.901593045864701e-06
4.373030798000832e-05,-1.680566620997367e-06
4.373576438244603e-05,-9.653631256673691e-07
4.37455060327077e-05,5.6299156732373e-07
4.375815620064727e-05,1.932951311720643e-06
4.376746792226573e-05,1.72426012248021e-06
4.377966892742197e-05,1.922279747251547e-07
4.379031374129203e-05,-1.172031095496631e-06
4.379371583074637e-05,-1.547197982243288e-06
4.380052000965504e-05,-1.842664175055241e-06
4.380351606014397e-05,-1.772700702715447e-06
4.380950816112184e-05,-1.289401400244508e-06
4.38190095133925e-05,6.309115693095869e-08
4.383016560025866e-05,1.369304319976838e-06
4.384314474552523e-05,1.662305646201983e-06
4.385536267679155e-05,5.572493144519212e-07
4.386720431855987e-05,-1.024051621887575e-06
4.388066171238828e-05,-1.614040289901089e-06
4.388603106576835e-05,-1.414409570165345e-06
4.388871574245838e-05,-1.191366117503395e-06
4.389408509583845e-05,-5.605412587924824e-07
4.39048238025986e-05,7.596179613451636e-07
4.392108987048053e-05,1.556801244481204e-06
4.39345699865209e-05,6.619356616682892e-07
4.394760972964827e-05,-8.245163670415648e-07
4.396129396874859e-05,-1.381999704198138e-06
4.396813608829875e-05,-1.160309706002089e-06
4.397123432804516e-05,-9.16025644473555e-07
4.397743080753797e-05,-2.473327736535623e-07
4.398927322430766e-05,9.092833554091644e-07
4.400431112983629e-05,1.26555290749077e-06
4.401770013451506e-05,3.719676127702884e-07
4.403115133047507e-05,-8.990051504691037e-07
4.404670779875363e-05,-1.139356289941642e-06
4.405194819162434e-05,-8.845419439759343e-07
4.40545683880597e-05,-6.824256830771656e-07
4.405980878093041e-05,-1.805245248965173e-07
4.407028956667184e-05,7.330418867967947e-07
4.409125113815469e-05,9.340982042306553e-07
4.410444603235506e-05,8.054793256366255e-08
4.411981963183556e-05,-9.362541911412324e-07
4.412476567373005e-05,-1.010121673876093e-06
4.413465775751905e-05,-6.934221675839696e-07
4.414752748923902e-05,1.705860435621387e-07
4.416188762887681e-05,9.44742847963283e-07
4.41690676986957e-05,8.960145628306839e-07
4.418342783833349e-05,9.192781493980083e-08
4.419697887505422e-05,-6.487147211401443e-07
4.420184846317903e-05,-8.390574295978161e-07
4.421158763942865e-05,-7.76249389367275e-07
4.422634038965153e-05,7.591430345506239e-08
4.424021300401039e-05,6.940437983019233e-07
4.426391781848414e-05,3.707859926194258e-07
4.428055188273023e-05,-3.331984874746384e-07
4.43000937859752e-05,-6.330030888139424e-07
4.430706792622424e-05,-3.956597593539556e-07
4.432101620672231e-05,2.968631776310161e-07
4.433810969324616e-05,6.004458672031411e-07
4.434555153056503e-05,4.792852792877981e-07
4.436043520520277e-05,-8.700576991969776e-08
4.437702871247856e-05,-5.802796283732688e-07
4.438532546611646e-05,-4.931328504070397e-07
4.440191897339225e-05,1.146117386926678e-07
4.44189461469356e-05,4.782547134828584e-07
4.442745973370728e-05,4.552651550576992e-07
4.444448690725064e-05,-1.212829129353609e-08
4.446266045331255e-05,-4.773384068909131e-07
4.44717472263435e-05,-4.012062040390807e-07
4.44899207724054e-05,1.346388935664056e-07
4.450864232175782e-05,3.933571176054383e-07
4.454608542046266e-05,-1.331895368589652e-07
4.456787670138698e-05,-2.777935623873227e-07
4.457767706045879e-05,-2.184874988706135e-07
4.459727777860243e-05,9.483919370492522e-08
4.462184297945227e-05,2.371554026701847e-07
4.465486722941449e-05,-5.802312370779196e-08
4.468581904679138e-05,-1.626953381692051e-07
4.470129495547982e-05,-6.282267833705873e-09
4.47322467728567e-05,1.535096117104447e-07
4.474736920562704e-05,4.768091924686792e-08
4.477761407116772e-05,-1.30054247075594e-07
4.482110187209723e-05,-1.42248846804543e-08
4.486830435889783e-05,7.354728625548587e-08
4.494549558703292e-05,-2.10323987027636e-08
4.502732617020611e-05,5.009351658928839e-11
4.514151416792846e-05,1.167413892676196e-08
4.532200059276684e-05,-1.200402202835426e-08
4.551850572289418e-05,-8.751859899090708e-10
4.591151598314886e-05,3.337564934186053e-10
4.669753650365821e-05,-4.632251670385016e-10
4.826957754467691e-05,-2.668572739421555e-10
5.124588582537947e-05,-3.639679691391703e-10
5.4504944980536e-05,-3.653467194750645e-10
5.784726020135588e-05,-3.646348027715133e-10
6.303878984357181e-05,-3.646596703045869e-10
6.875307555785753e-05,-3.646472940826913e-10
7.018164698642896e-05,-3.646472287675683e-10
7.303878984357181e-05,-3.646472627585628e-10
7.385902524517453e-05,-3.646472610804643e-10
7.415737455837402e-05,-3.64647261195144e-10
7.430654921497377e-05,-3.646472627182289e-10
7.460489852817326e-05,-3.646472619935185e-10
7.471786433175169e-05,-3.646472610498497e-10
7.477434723354091e-05,-3.646472618895191e-10
7.488731303711935e-05,-3.64647262119014e-10
7.492851045359667e-05,-3.646472619062853e-10
7.499080657831264e-05,-3.646472610700495e-10
7.502341522852573e-05,-3.646472615906464e-10
7.505310270302862e-05,-3.646472617912804e-10
7.506429717748313e-05,-3.646472617399605e-10
7.508668612639214e-05,-3.646472614700889e-10
7.510763457530743e-05,-3.646472615374211e-10
7.511573235764479e-05,-3.646472617108857e-10
7.512805774644488e-05,-3.646472621044989e-10
7.514081114762009e-05,-3.646472623602766e-10
7.515333432392699e-05,-3.646472618906828e-10
7.516807899144434e-05,-3.646472612651114e-10
7.518710257564399e-05,-3.646472611301241e-10
7.519261055572256e-05,-3.646472612535496e-10
7.519876047055074e-05,-3.646472615354271e-10
7.520168653788974e-05,-3.646472616892229e-10
7.520399966386418e-05,-3.646472618049304e-10
7.520718064968639e-05,-3.646472619461161e-10
7.520969979219085e-05,-3.646472620409457e-10
7.521056650262417e-05,-3.646472620700972e-10
7.521134699454094e-05,-3.646472620955148e-10
7.521236889411782e-05,-3.646472621279393e-10
7.521291474840353e-05,-3.646472621451355e-10
7.52131348437456e-05,-3.646472621520002e-10
7.521354058024212e-05,-3.646472621645299e-10
7.521396287968325e-05,-3.64647262177369e-10
7.521437035049374e-05,-3.646472621894785e-10
7.521487525727227e-05,-3.646472622039501e-10
7.521515232962707e-05,-3.646472622114353e-10
7.521542210903238e-05,-3.646472622170843e-10
7.521565708703988e-05,-3.646472622188401e-10
7.521581813364992e-05,-3.646472622233665e-10
7.521589683380369e-05,-3.646472621322541e-10
7.521601338309928e-05,-3.646472644317712e-10
7.521609649243795e-05,-3.646472720414114e-10
7.521611826776875e-05,-3.646472816280428e-10
7.521615530507908e-05,-3.646473277812851e-10
7.521617523810807e-05,-3.646473691274137e-10
7.521619143991228e-05,-3.646474331139536e-10
7.521620694963581e-05,-3.646475146320706e-10
7.521622051935573e-05,-3.646475719378618e-10
7.521623809966042e-05,-3.646476347345905e-10
7.521624826962061e-05,-3.646477275274848e-10
7.521625863075922e-05,-3.646478540376209e-10
7.52162688424519e-05,-3.646478931940055e-10
7.521627938603173e-05,-3.646478536220558e-10
7.52162908250092e-05,-3.646478676826488e-10
7.52163043252087e-05,-3.646476573097604e-10
7.521631754957407e-05,-3.646470453889703e-10
7.521632986183009e-05,-3.646460415168645e-10
7.521633654271066e-05,-3.64645514157534e-10
7.521634471459214e-05,-3.6464519122262e-10
7.521635207264817e-05,-3.64645483697326e-10
7.52163590555698e-05,-3.646460284784e-10
7.521636606836513e-05,-3.646462082122399e-10
7.521637265431683e-05,-3.646460044178519e-10
7.52163787071922e-05,-3.646456218047002e-10
7.521638512298018e-05,-3.646451996101552e-10
7.521639125909354e-05,-3.646451019758412e-10
7.521639885430365e-05,-3.646454796230762e-10
7.52164066849692e-05,-3.64646269568496e-10
7.52164156698764e-05,-3.646473423475722e-10
7.521642722789081e-05,-3.64648284386328e-10
7.521644041576563e-05,-3.646486762505151e-10
7.52164585898873e-05,-3.646484879589826e-10
7.521648070315182e-05,-3.646478484832168e-10
7.521651254469072e-05,-3.646473704811388e-10
7.521655386291052e-05,-3.646472763515237e-10
7.521661304084359e-05,-3.64647268064499e-10
7.521669379733922e-05,-3.646472673396361e-10
7.521679078373308e-05,-3.646472566911913e-10
7.521690473249332e-05,-3.64647262067093e-10
7.52170277355698e-05,-3.646472639123614e-10
7.52171715132456e-05,-3.64647261855249e-10
7.521731390493778e-05,-3.646472619154595e-10
7.521749243735509e-05,-3.646472625254521e-10
7.52176942905432e-05,-3.646472623841423e-10
7.521791843163177e-05,-3.646472622174027e-10
7.521818272007862e-05,-3.646472622586596e-10
7.521848582763517e-05,-3.646472622867776e-10
7.521887297518541e-05,-3.646472622763296e-10
7.521934191088594e-05,-3.646472622736226e-10
7.521996956168784e-05,-3.64647262276543e-10
7.522059505107263e-05,-3.646472622776636e-10
7.522123894748036e-05,-3.646472622783143e-10
7.522204658947511e-05,-3.646472622778639e-10
7.522340887816388e-05,-3.646472622683016e-10
7.522613345554142e-05,-3.646472622268131e-10
7.522988886325995e-05,-3.6464726214283e-10
7.523504529637858e-05,-3.646472619957577e-10
7.5239402541012e-05,-3.646472618668417e-10
7.524481455129883e-05,-3.6464726167269e-10
7.52511338990357e-05,-3.646472614705239e-10
7.525383369661015e-05,-3.646472614054587e-10
7.525923329175906e-05,-3.646472613685509e-10
7.526597234304913e-05,-3.646472615089844e-10
7.527704097686e-05,-3.646472620149874e-10
7.528822938009042e-05,-3.646472625632722e-10
7.529993929120369e-05,-3.646472626372944e-10
7.530428761580399e-05,-3.646472625269288e-10
7.531298426500457e-05,-3.646472621621835e-10
7.532411674812104e-05,-3.646472614828378e-10
7.532803461448301e-05,-3.646472612827237e-10
7.533587034720695e-05,-3.64647261112386e-10
7.53472572054769e-05,-3.646472614771825e-10
7.536379122969033e-05,-3.646472627653545e-10
7.53968592781172e-05,-3.64647262927108e-10
7.546299537497094e-05,-3.646472607702e-10
7.558058430610321e-05,-3.646472618832187e-10
7.561462914781955e-05,-3.646472623465068e-10
7.567642752118345e-05,-3.646472618830928e-10
7.569469729631231e-05,-3.646472617097363e-10
7.573123684657002e-05,-3.646472619637748e-10
7.579818820592846e-05,-3.64647261835697e-10
7.587970407573673e-05,-3.646472618568488e-10
7.599937805323298e-05,-3.646472620389204e-10
7.620510390762502e-05,-3.646472619505047e-10
7.658788744049075e-05,-3.646472619342272e-10
7.723985324607495e-05,-3.646472618106488e-10
7.810283996691363e-05,-3.646472619119408e-10
7.931399613720409e-05,-3.646472617820351e-10
8.09003111459413e-05,-3.646472618838998e-10
8.337128453560962e-05,-3.646472608496147e-10
8.643558299122975e-05,-3.646472616728386e-10
8.985849743384099e-05,-3.646472614972004e-10
9.438485645030115e-05,-3.646472605689914e-10
0.0001000991421645869,-3.646472613774646e-10
0.0001058134278788726,-3.646472592140746e-10
0.0001072024088255808,-3.646472611863532e-10
0.0001078968992989349,-3.646472610662689e-10
0.0001082270273265618,-3.646472611794901e-10
0.0001083920913403753,-3.646472610578188e-10
0.0001087222193680022,-3.646472611813592e-10
0.0001088466255302246,-3.646472602093413e-10
0.0001089088286113358,-3.646472610727361e-10
0.0001090332347735582,-3.646472603886531e-10
0.0001090861037587946,-3.646472610138344e-10
0.0001091918417292673,-3.646472613905339e-10
0.000109217338085835,-3.646472611716883e-10
0.0001092683307989704,-3.646472596292331e-10
0.0001092879009770227,-3.646472602291692e-10
0.0001093049228839805,-3.646472613810256e-10
0.0001093157447736773,-3.646472619013532e-10
0.0001093302940274011,-3.646472618373172e-10
0.0001093337185757082,-3.646472616442932e-10
0.0001093405676723226,-3.646472611496331e-10
0.0001093429485330001,-3.646472609699009e-10
0.000109347456979464,-3.646472606549296e-10
0.000109350315347573,-3.646472604990936e-10
0.0001093510352362421,-3.646472604654733e-10
0.0001093523410668707,-3.646472604094767e-10
0.0001093538031104059,-3.646472603558567e-10
0.0001093544794799889,-3.646472603356757e-10
0.0001093551301158962,-3.646472603186136e-10
0.0001093556423766618,-3.646472603068927e-10
0.0001093557757739584,-3.646472603052247e-10
0.000109355976537338,-3.646472602986652e-10
0.000109356163198037,-3.646472602931337e-10
0.0001093562924248434,-3.6464726028466e-10
0.0001093564029757685,-3.646472601512846e-10
0.0001093564582606791,-3.646472603068443e-10
0.0001093565174656996,-3.646472581707272e-10
0.0001093565530594763,-3.646472570706077e-10
0.0001093565748199073,-3.646472325648143e-10
0.0001093565872288939,-3.64647214597634e-10
0.0001093566056906686,-3.646471844788754e-10
0.0001093566201900449,-3.646472109107307e-10
0.0001093566303967992,-3.64647458356937e-10
0.000109356639145296,-3.646479446591205e-10
0.0001093566484732401,-3.646484246648495e-10
0.0001093566580872509,-3.646483667805783e-10
0.0001093566699156429,-3.646478222876061e-10
0.0001093566765910552,-3.646475824068009e-10
0.0001093566852271232,-3.646474307643211e-10
0.000109356699698461,-3.646468384266297e-10
0.0001093567115757842,-3.646452809989141e-10
0.0001093567158116489,-3.646443068275122e-10
0.0001093567219868044,-3.646424866463811e-10
0.0001093567286237284,-3.646399442477233e-10
0.0001093567381918032,-3.646349757724278e-10
0.0001093567437713128,-3.646312584356052e-10
0.0001093567512599603,-3.646257973896285e-10
0.0001093567617288588,-3.646220677017129e-10
0.0001093567735115599,-3.646254619788819e-10
0.0001093567867608692,-3.646460721265863e-10
0.0001093568008917473,-3.64712156825008e-10
0.0001093568154133117,-3.648415806098507e-10
0.000109356831305938,-3.650596432138175e-10
0.0001093568463990437,-3.653631684609932e-10
0.0001093568623822613,-3.65049461394013e-10
0.0001093568735407394,-3.627658270238779e-10
0.0001093568867937577,-3.549731698147167e-10
0.0001093568957688633,-3.434085981599614e-10
0.0001093569050684728,-3.27650615785516e-10
0.0001093569113970815,-3.219721880915496e-10
0.0001093569195446887,-3.333893708041582e-10
0.0001093569272963853,-3.888141662951989e-10
0.0001093569349151275,-4.995857389438983e-10
0.0001093569418181573,-6.625467582344241e-10
0.0001093569485321501,-8.785876781522766e-10
0.0001093569566359189,-1.21712193543291e-09
0.0001093569643117761,-1.622035042941893e-09
0.0001093569725552181,-2.179018965163024e-09
0.00010935698214258,-3.004779800572821e-09
0.0001093569876367776,-3.552801328057473e-09
0.0001093569959644553,-4.448097514819726e-09
0.0001093570007661814,-4.97667783120547e-09
0.0001093570103696335,-6.038608471017969e-09
0.0001093570169610235,-6.762068440058349e-09
0.0001093570249934076,-7.639084622197695e-09
0.0001093570330183092,-8.516439401441327e-09
0.0001093570411606359,-9.413546187402923e-09
0.0001093570507504028,-1.049782314171795e-08
0.0001093570608001276,-1.168303121433439e-08
0.0001093570673035813,-1.249516249157531e-08
0.0001093570749352023,-1.350431838260157e-08
0.0001093570798865282,-1.419312229137876e-08
0.0001093570853290534,-1.495337267305485e-08
0.0001093570885748799,-1.537470787253812e-08
0.0001093570896102454,-1.549679196676643e-08
0.0001093570916809765,-1.57072381531851e-08
0.0001093570958224386,-1.592905301092924e-08
0.0001093571023199155,-1.533193989385598e-08
0.0001093571100062007,-1.263746600633194e-08
0.0001093571155800115,-8.924224739479038e-09
0.0001093571221233187,-2.679281518982839e-09
0.0001093571294634655,6.281096293719523e-09
0.0001093571378105457,1.836119161802608e-08
0.0001093571454291608,3.026265390307976e-08
0.0001093571536689876,4.375802578084203e-08
0.0001093571612552704,5.640532427710772e-08
0.0001093571708541671,7.261235507072351e-08
0.0001093571748150689,7.933426509062633e-08
0.0001093571762311188,8.174151918322941e-08
0.0001093571790632186,8.656108052500082e-08
0.0001093571847274181,9.621493249383867e-08
0.0001093571915377491,1.078439562296079e-07
0.000109357198032492,1.18949609178481e-07
0.0001093572058677273,1.32363823991054e-07
0.0001093572097946995,1.390918944727926e-07
0.0001093572150572319,1.481126676886606e-07
0.0001093572209554754,1.582280400915586e-07
0.0001093572261109437,1.670734535077371e-07
0.0001093572315901369,1.764775944794503e-07
0.0001093572373433465,1.863554344441529e-07
0.0001093572433686154,1.967036055844058e-07
0.0001093572503320812,2.086669199451809e-07
0.0001093572575158851,2.210125524847668e-07
0.0001093572669895801,2.372988781725535e-07
0.0001093572783882572,2.569015754216924e-07
0.0001093572904803821,2.777046693821357e-07
0.0001093573028792087,2.990425931864207e-07
0.0001093573172640049,3.238066789902728e-07
0.0001093573355821845,3.553532165683064e-07
0.0001093573572770598,3.927291655705594e-07
0.0001093573894006282,4.48093906551024e-07
0.0001093574310749561,5.199525478471184e-07
0.0001093574958969225,6.317741888554738e-07
0.0001093575724456877,7.638841111859872e-07
0.0001093576547786014,9.060143947793663e-07
0.0001093577518042005,1.073542973450412e-06
0.0001093578611828026,1.26241842651268e-06
0.0001093579837254231,1.474038300350864e-06
0.0001093580896102454,1.656892947942326e-06
0.000109358174807989,1.804021573718606e-06
0.0001093583452034763,2.098275121050969e-06
0.00010935846397254,2.303370895902252e-06
0.0001093587015106672,2.713549315481849e-06
0.0001093589446291667,3.133344674866694e-06
0.0001093592319835302,3.629497371537335e-06
0.0001093595680858381,4.209784563405128e-06
0.0001093599678839808,4.899994968747888e-06
0.0001093605242051447,5.860337928113563e-06
0.0001093612374047418,7.091340069327238e-06
0.0001093622608529198,8.85754462669191e-06
0.0001093635762284268,1.112702875949111e-05
0.0001093655453224083,1.452333304524346e-05
0.0001093681306988962,1.898065091393402e-05
0.0001093720192462448,2.568052588653135e-05
0.0001093731086150949,2.755658353169768e-05
0.0001093752873527952,3.130751919828995e-05
0.0001093774907054353,3.509923299453141e-05
0.0001093793154860135,3.82382514349702e-05
0.0001093810669550355,4.125012142203798e-05
0.0001093821209402599,4.306209162203526e-05
0.0001093825415041621,4.378500605678309e-05
0.000109383342138713,4.516106869060817e-05
0.000109384222901128,4.66746034045185e-05
0.0001093852295494668,4.840415103761725e-05
0.0001093864177642252,5.044522137166499e-05
0.0001093875872452341,5.245365593029707e-05
0.0001093890869630191,5.502856866770775e-05
0.0001093920863985893,6.017616561776835e-05
0.0001093980852697295,7.04624512226002e-05
0.0001094069441463951,8.563110747350882e-05
0.0001094154051754091,0.0001000944216633122
0.0001094237252271384,0.0001142938129995315
0.0001094259077618938,0.0001180148651249387
0.0001094302728314046,0.0001254522842220656
0.0001094361816288056,0.0001355100376166656
0.0001094404767766475,0.0001428139197495857
0.0001094464696381629,0.0001529946764226921
0.0001094561567412475,0.0001694264706326868
0.0001094694881108699,0.0001919898594818813
0.0001094945964885634,0.0002343292277893491
0.0001095315019729155,0.000296191706515938
0.0001095790954299508,0.0003753254332819103
0.0001096071718421583,0.0004216689549144112
0.0001096256576121697,0.0004520457411247338
0.0001096548688981495,0.0004998276544090526
0.0001096725455424033,0.0005286119843998781
0.0001096779451549915,0.0005373850970470497
0.0001096806449612857,0.0005417682405947637
0.0001096860445738739,0.0005505277075512473
0.0001096929021857344,0.0005616393074108692
0.0001097024935201108,0.0005771558976355496
0.0001097098891148153,0.0005891007732167583
0.000109719976063119,0.0006053651976984634
0.0001097401499597264,0.0006377996924772417
0.0001097510924316155,0.0006553398461132626
0.000109757210739433,0.0006651310815093296
0.0001097635166611133,0.0006752105165084428
0.000109767651472241,0.0006818130061553351
0.0001097733951895686,0.0006909759059280387
0.000109777356023844,0.0006972887013306717
0.0001097812560081084,0.0007034998208789749
0.0001097822804334298,0.0007051305502220906
0.0001097833408291565,0.000706818200916692
0.0001097842796646462,0.0007083120980396491
0.0001097852285903002,0.000709821777077395
0.0001097859740667022,0.0007110075885629589
0.0001097868667897547,0.000712427398328101
0.0001097875514850689,0.0007135161904266307
0.0001097883916207574,0.0007148519657789912
0.0001097889452193911,0.0007157320431607851
0.0001097891266471219,0.0007160204455500533
0.0001097894570583424,0.0007165456502698091
0.0001097895258983259,0.0007166550705781315
0.0001097896068490651,0.0007167837389323108
0.0001097897133823772,0.000716953066836698
0.0001097897535926755,0.0007170169776397014
0.0001097897976262887,0.0007170869647056705
0.0001097898339729438,0.0007171447336669089
0.000109789881755492,0.0007172206780929158
0.0001097899107045843,0.0007172666887403608
0.0001097899390999578,0.0007173118190784003
0.0001097899660936534,0.0007173547214239972
0.0001097899998733369,0.0007174084087443153
0.0001097900369063591,0.0007174672663172282
0.0001097900859489783,0.0007175452104186178
0.0001097901195702786,0.0007175986447834237
0.0001097901516976006,0.0007176497044437823
0.0001097901700623138,0.000717678891173354
0.0001097901973654334,0.0007177222833704042
0.0001097902180958346,0.0007177552295497111
0.0001097902377587787,0.0007177864791298573
0.0001097902537800797,0.0007178119410899635
0.0001097902620821655,0.0007178251352018502
0.0001097902689762067,0.0007178360915551439
0.0001097902769776627,0.0007178488078412629
0.0001097902848272547,0.000717861282742777
0.0001097902941302209,0.0007178760673519904
0.0001097903039796618,0.0007178917203715886
0.0001097903161927837,0.0007179111298093398
0.0001097903280736215,0.0007179300116183165
0.0001097903400331708,0.0007179490194544416
0.0001097903478376366,0.0007179614244894041
0.0001097903584602763,0.0007179783106301624
0.0001097903661583891,0.0007179905491271949
0.0001097903762697988,0.0007180066258272193
0.0001097903853521109,0.0007180210669849001
0.0001097903941173695,0.0007180350033408109
0.0001097904026653125,0.000718048592736783
0.0001097904109808889,0.0007180618147803405
0.0001097904181394502,0.0007180732088334859
0.0001097904249068752,0.0007180839951359905
0.0001097904297968664,0.0007180917983044316
0.0001097904353098169,0.0007181005815547354
0.0001097904396846917,0.0007181074714556779
0.0001097904449034772,0.0007181155126359513
0.0001097904488202473,0.0007181213236637816
0.0001097904528049445,0.0007181270012542916
0.0001097904553030122,0.0007181304143644164
0.0001097904592407056,0.0007181355507384329
0.0001097904622965513,0.0007181393166983055
0.0001097904653768012,0.0007181429117030393
0.0001097904688646802,0.0007181467216675351
0.0001097904735633542,0.0007181513914237498
0.0001097904771997107,0.0007181546026629642
0.0001097904815552852,0.0007181579533366755
0.0001097904863531744,0.0007181609602292439
0.0001097904920047585,0.0007181635840433369
0.0001097905012793568,0.000718166135650253
0.0001097905113537285,0.0007181670449935419
0.0001097905184871652,0.0007181670545002212
0.0001097905262320015,0.0007181665868033456
0.0001097905317337797,0.0007181660069500971
0.0001097905396881914,0.0007181647844280954
0.0001097905477972312,0.0007181630505602351
0.0001097905563691908,0.0007181606841165291
0.0001097905657293701,0.0007181574864373018
0.000109790576834721,0.000718152876732052
0.0001097905945251161,0.0007181437679155091
0.0001097906129403799,0.0007181320186587838
0.0001097906303647922,0.0007181188295168156
0.0001097906557475831,0.0007180960593748875
0.0001097906740056215,0.0007180771156040675
0.0001097906940550319,0.0007180538599080552
0.0001097907166061446,0.0007180246733931988
0.0001097907466468667,0.0007179808464492054
0.0001097907588869922,0.0007179613813305744
0.0001097907731118724,0.0007179375938139509
0.0001097907822272842,0.0007179216933033747
0.000109790794260038,0.0007178999173736922
0.0001097908055648323,0.0007178786415172776
0.0001097908176387605,0.000717855041018628
0.0001097908267405705,0.0007178366466714976
0.0001097908349170628,0.0007178196777053354
0.0001097908396957762,0.0007178095633085005
0.0001097908462979633,0.0007177953486234973
0.0001097908516124493,0.0007177837012125785
0.0001097908588950138,0.0007177674411666831
0.0001097908652245612,0.0007177530252757429
0.0001097908721727029,0.0007177368965409507
0.0001097908793178316,0.0007177199825589815
0.0001097908878965541,0.0007176992453021999
0.0001097909001787746,0.0007176688027954653
0.0001097909136049981,0.000717634584830201
0.0001097909249731819,0.0007176048809615661
0.0001097909375927679,0.0007175710012951044
0.0001097909443980479,0.0007175521391414477
0.0001097909531395679,0.0007175269582930729
0.0001097909649119793,0.000717489553017848
0.0001097909777574683,0.0007174424752384644
0.0001097909870817736,0.0007174027239357556
0.0001097909981047788,0.0007173494220126911
0.0001097910092301721,0.00071728905572796
0.0001097910206739199,0.0007172208240496615
0.0001097910319017459,0.0007171493784967079
0.0001097910460866373,0.0007170540119684933
0.0001097910649443411,0.0007169219615915057
0.0001097910850993194,0.0007167760109595045
0.0001097911060211291,0.0007166220679274925
0.0001097911302973581,0.0007164413431927522
0.0001097911610926342,0.0007162107856271154
0.0001097911977814469,0.0007159348623731402
0.0001097912515966844,0.0007155291504143943
0.0001097913200611903,0.0007150117782049365
0.0001097913902259764,0.0007144807578557401
0.000109791464782805,0.0007139157945423136
0.0001097915473601877,0.0007132895561517091
0.0001097916362680391,0.000712614862599823
0.0001097917459062678,0.0007117825166997801
0.0001097918718665638,0.0007108259388245757
0.0001097920377082234,0.0007095662968634926
0.0001097922398119753,0.0007080310890878998
0.0001097924881190113,0.0007061449857728158
0.0001097927900833313,0.0007038515031350009
0.0001097931450620982,0.0007011557518342426
0.0001097935716043442,0.0006979171046272167
0.0001097941197882282,0.0006937557786902124
0.0001097948053398743,0.000688553134952342
0.0001097956641661617,0.0006820377942216211
0.0001097966400961308,0.0006746371471665933
0.0001097978981178452,0.0006651021834066991
0.0001097993723007275,0.0006539357889759662
0.0001098008502791918,0.0006427481442201593
0.0001098026495025389,0.0006291389493012399
0.0001098047691028465,0.0006131207094667239
0.000109806900554046,0.000597028462917391
0.0001098074196265957,0.0005931118767215558
0.0001098084577716949,0.0005852814771178206
0.0001098097210792291,0.0005757577336663841
0.0001098113624890019,0.0005633917496394373
0.0001098125311140482,0.0005545932380165205
0.0001098141885269259,0.0005421226933772116
0.00010981558779377,0.0005316017882407134
0.0001098173548337176,0.0005183252201428282
0.0001098196165573757,0.0005013474534527456
0.0001098220550220489,0.0004830625621224197
0.0001098241643422648,0.0004672621543849348
0.0001098274870573651,0.0004424033097066333
0.0001098296234509364,0.00042643980518651
0.0001098317140105258,0.0004108338458999049
0.0001098341388999496,0.0003927507763140121
0.0001098348849874027,0.000387191025563151
0.0001098359220825544,0.0003794658691799293
0.0001098369397050108,0.0003718893198634796
0.0001098376822327569,0.0003663631686153706
0.0001098378826490578,0.00036487192185734
0.0001098381674718032,0.0003627528632425683
0.0001098382614867865,0.0003620534598003637
0.0001098383208379271,0.0003616119457420624
0.0001098384033716255,0.0003609979961885867
0.0001098384697544264,0.000360504206326492
0.0001098384826928252,0.0003604079655197819
0.0001098385085696228,0.0003602154856146222
0.000109838537826819,0.000359997863965288
0.0001098385638847378,0.0003598040417163789
0.0001098385967043326,0.0003595599285109661
0.0001098386422472153,0.000359221185148745
0.0001098387084300826,0.0003587289362387538
0.000109838730794399,0.0003585626003285382
0.0001098387618402998,0.0003583316974494484
0.0001098387753684845,0.0003582310830427548
0.0001098387896032501,0.0003581252141926674
0.0001098387967684817,0.0003580719241616748
0.0001098388091035806,0.0003579801846518497
0.0001098388168634979,0.0003579224722902066
0.000109838827858547,0.0003578406998339819
0.0001098388357956268,0.0003577816703846212
0.0001098388446291994,0.0003577159738132539
0.0001098388517372693,0.0003576631102454725
0.000109838859015806,0.0003576089790697438
0.0001098388653679892,0.0003575617374178661
0.0001098388730615479,0.000357504520037977
0.0001098388807360483,0.0003574474445928574
0.0001098388890323221,0.0003573857452268021
0.0001098388987065048,0.0003573137986497287
0.0001098389096812032,0.0003572321805639775
0.0001098389244146759,0.0003571226093748807
0.0001098389432189603,0.0003569827650880078
0.0001098389737472968,0.0003567557335745453
0.000109839013019113,0.0003564636836865899
0.0001098390701580824,0.0003560387718033815
0.000109839142658824,0.0003554996386442707
0.0001098392260202509,0.0003548797648793656
0.0001098393247553121,0.000354145603672488
0.0001098394342476591,0.0003533314936149095
0.000109839554117258,0.0003524402721667617
0.0001098396769735247,0.0003515268957608609
0.0001098398072436389,0.0003505584570662219
0.0001098399515316113,0.0003494858758013501
0.0001098401292307587,0.0003481650259716455
0.0001098403034006066,0.0003468705138278402
0.0001098405319552044,0.0003451719451077097
0.0001098408391320231,0.0003428893525800635
0.0001098411988998089,0.0003402163708991074
0.0001098416436336104,0.0003369127216000873
0.0001098421865849284,0.0003328803868820145
0.0001098428813796672,0.0003277218179261935
0.0001098436644375302,0.000321909896561994
0.0001098444962583122,0.0003157383335477865
0.0001098454466575447,0.0003086898719945084
0.0001098462111169712,0.0003030226238231876
0.0001098474165627428,0.0002940901940744482
0.000109848265700236,0.0002878009907272024
0.0001098493080690418,0.0002800839483954763
0.000109850749498029,0.0002694185852194419
0.0001098526371048101,0.000255462531069953
0.0001098553324180073,0.0002355556053238921
0.0001098595658690065,0.0002043380141635385
0.0001098667106236745,0.0001517897588833076
0.0001098746736663764,9.342620373562221e-05
0.000109875713371823,8.582166408444042e-05
0.0001098777927827163,7.062350737180123e-05
0.0001098781917026791,6.770951482213955e-05
0.0001098789895426047,6.188313642650082e-05
0.0001098792922439263,5.967316269850014e-05
0.0001098797287529587,5.648682317654444e-05
0.000109880312101278,5.22296168553989e-05
0.0001098809451880426,4.76107204655248e-05
0.0001098810282871361,4.700454329439244e-05
0.0001098811944853231,4.579225862109931e-05
0.0001098813835176884,4.441352954137223e-05
0.0001098815545734951,4.316601814618611e-05
0.0001098815806699922,4.297570484432666e-05
0.0001098816328629864,4.259508516643422e-05
0.0001098816589544442,4.240481554802595e-05
0.0001098816923457732,4.216131535100495e-05
0.0001098817082468706,4.20453603908333e-05
0.0001098817307057128,4.188158514214792e-05
0.0001098817476019384,4.175837355260405e-05
0.0001098817638225808,4.164008786097871e-05
0.0001098817748117932,4.155995065407736e-05
0.00010988178935028,4.145393041544346e-05
0.0001098817946012091,4.141563851924892e-05
0.0001098818027124167,4.135648812523431e-05
0.0001098818100129192,4.130324943759369e-05
0.0001098818179598489,4.124529631866272e-05
0.0001098818254810252,4.119044754664497e-05
0.0001098818356979822,4.111593879293201e-05
0.0001098818458918452,4.104159779197573e-05
0.0001098818555739352,4.097098902641735e-05
0.0001098818640318938,4.090931014923003e-05
0.0001098818725986412,4.08468432422394e-05
0.0001098818811497048,4.078450223974351e-05
0.0001098818926733833,4.070051469343786e-05
0.0001098819037465657,4.061985032489721e-05
0.0001098819169918726,4.052341392716828e-05
0.0001098819290339608,4.043574725366159e-05
0.0001098819414136284,4.03455649120975e-05
0.0001098819530443643,4.026059619515283e-05
0.0001098819639853158,4.018034216255122e-05
0.0001098819723991935,4.011828912503154e-05
0.0001098819827235015,4.004168821152453e-05
0.0001098819934325841,3.996157705636095e-05
0.0001098820039250765,3.988240576375069e-05
0.0001098820158244778,3.979199727814522e-05
0.0001098820262948167,3.971203957596673e-05
0.0001098820326081331,3.966373985217407e-05
0.0001098820452347658,3.956702387310003e-05
0.0001098820548246706,3.949352144341104e-05
0.00010988206608019,3.940721978048787e-05
0.0001098820789763839,3.930831879076037e-05
0.0001098820941752781,3.919173501742949e-05
0.0001098821172265167,3.901487401541789e-05
0.000109882146369648,3.879118599217961e-05
0.0001098821884711422,3.846782436021499e-05
0.0001098822376501998,3.808974704425715e-05
0.000109882288072678,3.770164070546551e-05
0.0001098823491687642,3.723069639775753e-05
0.0001098824155862286,3.671780561039478e-05
0.0001098824952045217,3.610165979021497e-05
0.0001098825853811427,3.54020072130724e-05
0.0001098826861880426,3.46176013426316e-05
0.0001098828050035035,3.368998642703286e-05
0.000109882940893171,3.262503406043241e-05
0.0001098831030269264,3.134896379607977e-05
0.0001098833138241441,2.968130367526893e-05
0.0001098835467890119,2.782771678670885e-05
0.0001098838280256374,2.557604441902497e-05
0.0001098841196240722,2.322689768091414e-05
0.0001098844404177011,2.062668816812429e-05
0.0001098848281034013,1.746565560175419e-05
0.0001098852767945394,1.378483710998144e-05
0.000109885885818941,8.762166126914507e-06
0.0001098866117651152,2.747699894055396e-06
0.0001098876094082761,-5.516607705480788e-06
0.0001098889518829443,-1.656229714239985e-05
0.0001098900346270062,-2.530615271628317e-05
0.0001098913529017788,-3.566974995376708e-05
0.0001098928156663416,-4.660664670903391e-05
0.0001098946587262446,-5.934207653571622e-05
0.0001098983448460506,-7.963945932501749e-05
0.0001099019603965677,-9.162018353531922e-05
0.0001099040762709625,-9.421047826931062e-05
0.0001099055582187719,-9.403673413615865e-05
0.0001099057532616876,-9.388827669776353e-05
0.00010990581761292,-9.383299905694766e-05
0.0001099059463153849,-9.371316276326115e-05
0.0001099062037203145,-9.343792555938691e-05
0.0001099065106666173,-9.305339873486284e-05
0.00010990681761292,-9.262790657616988e-05
0.0001099069349582072,-9.245511466165881e-05
0.0001099071696487814,-9.210643916929261e-05
0.0001099074955807215,-9.161676159116626e-05
0.0001099081474446017,-9.063125307493095e-05
0.0001099086819818381,-8.982383749526602e-05
0.0001099094524086235,-8.86614357899306e-05
0.0001099109915242749,-8.634431950754985e-05
0.0001099140697555777,-8.173040321693768e-05
0.0001099191619475083,-7.416026550531239e-05
0.0001099293463313695,-5.927491270486046e-05
0.0001099429397935428,-4.005886074955522e-05
0.0001099590321820073,-1.858549876384961e-05
0.0001099753336811852,-2.506548110773577e-07
0.000109977783688659,2.166899969263551e-06
0.0001099802411725452,4.399041543389866e-06
0.0001099851561403176,7.939713579809697e-06
0.0001099949860758624,1.017935556562755e-05
0.0001100014036017964,7.943568974151004e-06
0.0001100078495879967,3.275255781504301e-06
0.0001100136732037063,-1.64973403310326e-06
0.0001100200556433014,-6.705884912374514e-06
0.000110023246863099,-8.498719736610555e-06
0.0001100296293026941,-1.003863354167654e-05
0.000110031043867832,-9.951330082508252e-06
0.0001100338729981077,-9.306408291638925e-06
0.0001100392142778618,-6.650758608197805e-06
0.0001100438406737139,-3.298011755533037e-06
0.0001100458598739296,-1.631753597836606e-06
0.0001100465401654205,-1.048737093699241e-06
0.0001100479007484023,1.147261908163002e-07
0.000110050621914366,2.37862072176938e-06
0.0001100560642462934,6.172679065605092e-06
0.0001100633387535435,8.939225944206865e-06
0.0001100702221673766,8.376919794795478e-06
0.0001100766612269324,5.244725869260306e-06
0.0001100825200451702,1.119742979415578e-06
0.0001100887574911111,-3.704487396951684e-06
0.0001100974512037092,-8.040566008429925e-06
0.0001100998265525423,-8.651312971037506e-06
0.0001101045772502086,-8.689106884239353e-06
0.0001101096174663483,-7.07773313212802e-06
0.0001101110099283508,-6.362798450812876e-06
0.0001101137948523558,-4.648227082382426e-06
0.0001101181493716368,-1.5478814071827e-06
0.0001101224246653519,1.708258345432467e-06
0.000110130975252782,6.660020865383218e-06
0.0001101393903170508,8.327516324158194e-06
0.0001101461966453523,6.639661841216474e-06
0.0001101527495000843,2.870534048904877e-06
0.0001101589465494493,-1.355977199546671e-06
0.000110165839128112,-5.715344250034362e-06
0.0001101692854174433,-7.171345487809381e-06
0.000110176177996106,-8.107639353562576e-06
0.0001101777294003873,-7.903550493666462e-06
0.00011018083220895,-7.049523883739619e-06
0.0001101865906812041,-4.249178406060913e-06
0.0001101920614245057,-5.759892365030225e-07
0.0001101990405202472,3.866196432478267e-06
0.0001102019750422723,5.507932678624227e-06
0.0001102078440863224,7.502274910967564e-06
0.000110215088695601,7.306899022359012e-06
0.000110221168310678,5.020808708013016e-06
0.000110227596047696,1.066758019690607e-06
0.0001102341982675798,-3.091255605335486e-06
0.0001102423329842644,-6.904815008074004e-06
0.0001102445879930921,-7.409526292523892e-06
0.0001102490980107473,-7.554089402225e-06
0.0001102506336766153,-7.320438823229732e-06
0.0001102537050083513,-6.444929900015413e-06
0.0001102595952861507,-3.636945038394833e-06
0.0001102658024001171,3.315204301090997e-07
0.000110273325889147,4.575963723925228e-06
0.0001102807664955878,7.131088119639767e-06
0.0001102863144754551,7.140118090240035e-06
0.000110293409594728,4.87403326420073e-06
0.0001102996485513255,1.501203836189508e-06
0.0001103063559829722,-2.701681102862164e-06
0.0001103149497316463,-6.319768840221256e-06
0.0001103179398412174,-6.988189793766832e-06
0.000110319434896003,-7.133727358678659e-06
0.000110322425005574,-7.039094118341517e-06
0.0001103283816651627,-5.478360990774625e-06
0.0001103344921174378,-2.359581751112905e-06
0.0001103361159537046,-1.374013331079723e-06
0.0001103393636262381,6.70279579137133e-07
0.0001103458589713053,4.246988849150638e-06
0.0001103565100930635,6.937738309220592e-06
0.0001103636172665518,5.786681207799551e-06
0.0001103708919482854,2.502571894126847e-06
0.0001103775424881077,-1.181939034128246e-06
0.0001103848167023329,-4.899161827278662e-06
0.0001103884538094456,-6.071226123043394e-06
0.0001103957280236708,-6.581737382040384e-06
0.0001103973746739384,-6.316096249059284e-06
0.0001104006679744736,-5.385688100062001e-06
0.0001104059526491077,-3.064495898316286e-06
0.0001104109114679707,-2.539421853168592e-07
0.0001104186581975046,3.742869205739994e-06
0.0001104270046981068,6.342279000033911e-06
0.0001104351965940232,5.876109795337779e-06
0.0001104425154934119,3.134425460096934e-06
0.0001104491905562041,-2.845725018142533e-07
0.000110456404696443,-3.988924113409767e-06
0.0001104595989046513,-5.183144432434127e-06
0.0001104659873210681,-6.330029749385683e-06
0.0001104677331290929,-6.297959394708239e-06
0.0001104712247451427,-5.784251306506082e-06
0.0001104775035634142,-3.641201773377828e-06
0.000110482872949044,-8.835262412121113e-07
0.0001104901775936174,2.802735509296238e-06
0.0001105002679401774,5.993511753323409e-06
0.0001105061781719418,5.916406715042214e-06
0.0001105141541112324,3.600080325641466e-06
0.0001105209207859821,4.515968036453569e-07
0.0001105282005783734,-3.212576184696285e-06
0.0001105385586351676,-5.818894999384477e-06
0.0001105410343262147,-5.927968353206254e-06
0.0001105459857083089,-5.302865112527276e-06
0.0001105524746969544,-3.036627395487784e-06
0.0001105584793666534,-2.137624252429169e-07
0.0001105664510476234,3.546433470831635e-06
0.0001105728689797097,5.336044787743793e-06
0.000110583218680004,5.047480346086624e-06
0.0001105903355097474,2.719747625036134e-06
0.0001105977906411333,-8.373750243166245e-07
0.0001106056574816597,-3.956704448800764e-06
0.0001106084962042366,-4.818692219163126e-06
0.0001106141736493906,-5.556958005066565e-06
0.000110621514485252,-4.548605627829207e-06
0.0001106231632100284,-4.032714706878815e-06
0.0001106264606595812,-2.746271835704473e-06
0.0001106330555586867,2.478089716276795e-07
0.0001106412326497237,3.747593741281308e-06
0.0001106471802648016,5.143177570786423e-06
0.0001106569992444225,4.699072042275469e-06
0.0001106642131092225,2.419488366266023e-06
0.0001106717511069333,-9.889254684641641e-07
0.0001106798861040385,-3.933599992634516e-06
0.0001106830423253305,-4.749757473279556e-06
0.0001106893547679145,-5.211551706271462e-06
0.0001106966946231884,-3.84556915333607e-06
0.0001106983874277966,-3.269443502505417e-06
0.000110701773037013,-1.900605997742958e-06
0.0001107085442554458,1.056532875807909e-06
0.0001107178619862618,4.35295390516788e-06
0.0001107244018218676,5.088725358292054e-06
0.0001107334023833958,3.737997692320101e-06
0.0001107406581571724,1.182966133385838e-06
0.000110748328605173,-2.093988799187195e-06
0.0001107577442898156,-4.558854018264065e-06
0.0001107613559771383,-4.920687024771506e-06
0.0001107631618207997,-4.908499594638594e-06
0.0001107667735081225,-4.504112147370573e-06
0.0001107735541590327,-2.674222234525074e-06
0.0001107807687633993,2.620634488672674e-07
0.000110789086620951,3.205210796970504e-06
0.0001108031850618123,4.601224962792723e-06
0.0001108110597414604,2.886935017465343e-06
0.0001108196228721861,-3.294227338934467e-07
0.0001108277716678753,-3.031552186299019e-06
0.0001108303620018362,-3.740991965598903e-06
0.0001108355426697579,-4.508476619942542e-06
0.0001108437740519913,-3.874841524605579e-06
0.0001108455363243533,-3.450962055619166e-06
0.0001108490608690773,-2.355558928124389e-06
0.0001108561099585252,2.473155190218329e-07
0.0001108646787359807,3.215070884550106e-06
0.0001108711044676098,4.319647255776578e-06
0.0001108814600942811,3.585249814417631e-06
0.0001108891394795537,1.403162959586324e-06
0.0001108973097937342,-1.624423262550242e-06
0.0001109066514368573,-3.856983454108033e-06
0.0001109113222584188,-4.280244442066668e-06
0.0001109134737851209,-4.226369943926595e-06
0.0001109177768385252,-3.662987726627679e-06
0.0001109249436687747,-1.753583177622185e-06
0.0001109327083240156,1.050031304216775e-06
0.0001109421960671723,3.509599105054989e-06
0.0001109505210638793,4.115719131902029e-06
0.0001109592513268292,2.719980763512834e-06
0.0001109673925482063,7.238096646471819e-08
0.0001109756811118092,-2.438244631493859e-06
0.0001109783602328553,-3.136846554453516e-06
0.0001109837184749473,-3.940651148979413e-06
0.0001109926292239359,-3.421929723004763e-06
0.0001109944762878713,-3.028454631978654e-06
0.0001109981704157423,-2.004169699379976e-06
0.0001110055586714843,4.070268452535908e-07
0.0001110145798176773,3.06028534958086e-06
0.0001110214043387622,3.88991640475952e-06
0.0001110318184474329,2.87606248521524e-06
0.0001110397986170595,7.370738739798402e-07
0.0001110484086393363,-2.008994564822595e-06
0.0001110590776758819,-3.682284823125456e-06
0.0001110624802496534,-3.734379243236631e-06
0.0001110692853971963,-2.895489536577649e-06
0.0001110769651689422,-7.99270690035034e-07
0.0001110851936609438,1.594439942829456e-06
0.0001110961398592772,3.598374576261308e-06
0.0001111033112776924,3.358470587035426e-06
0.0001111128870308907,1.336031145821411e-06
0.0001111211437251642,-9.559810232476181e-07
0.0001111306531943795,-3.124380930153164e-06
0.0001111351556878905,-3.482017893454025e-06
0.0001111374069346461,-3.480910894362185e-06
0.0001111419094281571,-3.069735660830735e-06
0.0001111489610824953,-1.533714995553302e-06
0.0001111570335534496,6.863183443171504e-07
0.0001111674320441642,3.0321290853012e-06
0.0001111746280810754,3.36315059850289e-06
0.0001111852659724259,1.859414590833497e-06
0.0001111936805698043,-2.444817525504783e-07
0.0001112030867346264,-2.536684888357862e-06
0.0001112070562935958,-3.06872400888689e-06
0.0001112149954115344,-3.07912501041593e-06
0.0001112171129414854,-2.819950775430695e-06
0.0001112213480013873,-2.014747839358398e-06
0.0001112294447322975,2.666337461068261e-08
0.000111238750083024,2.327320356109999e-06
0.0001112463859733864,3.138894298161488e-06
0.0001112581969217997,2.134551530023059e-06
0.0001112668714144617,2.159076934221606e-07
0.0001112764260422486,-2.091131980607906e-06
0.0001112796288687579,-2.614555455519221e-06
0.0001112860345217766,-3.057213349536039e-06
0.000111288299237444,-2.981097023034707e-06
0.0001112928286687788,-2.478372621343475e-06
0.0001113009140335666,-8.25283974819527e-07
0.0001113097432043863,1.409141276736427e-06
0.0001113217152636608,2.895850492233443e-06
0.0001113354330088044,1.777656124786318e-06
0.0001113445481945013,-1.057332361597107e-07
0.0001113546926534605,-2.212889981091424e-06
0.0001113583538750272,-2.629291727240413e-06
0.0001113656763181607,-2.693651672419763e-06
0.0001113679233299062,-2.483574543901263e-06
0.0001113724173533971,-1.779990378510854e-06
0.0001113809123124791,3.759177582154679e-08
0.0001113907636491549,2.086734893748357e-06
0.0001113988255461845,2.711023390607932e-06
0.0001114111304459762,1.601719657673715e-06
0.0001114203038454408,-1.738992866300513e-07
0.0001114306136620008,-2.119119950023894e-06
0.0001114347257807607,-2.499606113279142e-06
0.0001114429500182805,-2.360828553005403e-06
0.0001114452345414027,-2.09301900807206e-06
0.0001114498035876471,-1.313113871570992e-06
0.0001114587024923861,5.132779849111324e-07
0.0001114695944993956,2.306107608473299e-06
0.0001114779271085083,2.456848810525485e-06
0.0001114893768689417,1.006969287536184e-06
0.0001114988040272445,-7.280734170152958e-07
0.0001115097662413126,-2.282373642532796e-06
0.0001115148375719034,-2.389236106806897e-06
0.0001115173732371987,-2.28427204937625e-06
0.0001115224445677894,-1.750203465749509e-06
0.0001115304848801609,-2.937489480405468e-07
0.0001115403937539874,1.420772854280716e-06
0.0001115567174716781,2.192247562675922e-06
0.0001115680980709509,8.851782233774627e-07
0.0001115794340041957,-1.107854583140274e-06
0.0001115912512059139,-2.068689566876495e-06
0.000111597159806773,-1.974581399349318e-06
0.0001115998474805232,-1.749789076482673e-06
0.0001116052228280237,-1.02330524041318e-06
0.0001116148303948464,5.442237157984231e-07
0.0001116272082554975,1.986024881492813e-06
0.0001116363638390436,1.833564747810065e-06
0.0001116484664556072,3.065594135383998e-07
0.0001116589014058508,-1.12114676608377e-06
0.0001116719747470171,-1.908513901017999e-06
0.0001116754472388567,-1.744510251613302e-06
0.0001116823922225358,-9.908729168649995e-07
0.0001116923410704499,4.426279575676542e-07
0.0001117040183633248,1.751880237713493e-06
0.0001117133840695457,1.702933987859128e-06
0.0001117261279718511,3.045080010616178e-07
0.000111736889160746,-1.010912919004335e-06
0.0001117504772110925,-1.714255108689284e-06
0.0001117541159344488,-1.538703174981689e-06
0.0001117613933811613,-7.832834585343962e-07
0.0001117717751777536,5.581000403712899e-07
0.0001117843243571916,1.649861115586634e-06
0.0001117942833546063,1.387672284997244e-06
0.00011180713441598,-4.633957978037955e-08
0.0001118185994662528,-1.169561531768753e-06
0.0001118225291819646,-1.44610161474348e-06
0.0001118303886133882,-1.471471130493124e-06
0.0001118421794228673,-4.401880154138989e-07
0.0001118529416828156,7.173246206804587e-07
0.0001118674333545032,1.469373521181068e-06
0.0001118780334881983,9.092294450584989e-07
0.0001118914029575828,-5.255712041755499e-07
0.0001119043485273075,-1.272141531267368e-06
0.0001119108213121698,-1.268854783185595e-06
0.000111914057704601,-1.111287546168332e-06
0.0001119205304894633,-5.504348051312529e-07
0.0001119318136301843,5.61112242757966e-07
0.000111947428681145,1.288410374367951e-06
0.0001119629261229005,5.283382614423955e-07
0.0001119769879646669,-7.408566620402147e-07
0.0001119919707385263,-1.100961202754841e-06
0.0001119994621254559,-8.061257874585687e-07
0.0001120027983450391,-5.553183488502672e-07
0.0001120094707842055,6.367867474036376e-08
0.0001120228156625382,9.412928680880357e-07
0.0001120385916321939,8.033104330197507e-07
0.0001120521207971093,-6.938478921562399e-08
0.0001120669686662676,-9.465159535142305e-07
0.0001120731535339842,-9.556739575978722e-07
0.0001120855232694174,-3.55124051314902e-07
0.0001120986521407861,4.782695508605312e-07
0.000112115338958905,8.846573208536424e-07
0.0001121342358852601,1.410780806281993e-07
0.0001121507908933513,-7.337277640184347e-07
0.0001121558992744992,-7.977721911676787e-07
0.0001121661160367948,-5.424608698983126e-07
0.0001121802341277549,1.883081497500812e-07
0.0001121961006787979,7.622464722730412e-07
0.0001122034553007296,6.49602226225139e-07
0.0001122181645445929,-7.066299017310147e-08
0.0001122332864982499,-6.044026491629097e-07
0.0001122398405813102,-6.772260613001925e-07
0.0001122529487474307,-3.130532668889975e-07
0.0001122684902518216,4.503120680636988e-07
0.0001122872329389224,5.751119508615653e-07
0.0001123122004469757,-2.501836736694583e-07
0.0001123306342283745,-4.913926749778573e-07
0.0001123385596930407,-4.116868612381552e-07
0.0001123425224253737,-2.960853331475235e-07
0.0001123504478900398,2.042441393132012e-08
0.0001123662988193721,4.367368046460853e-07
0.0001123980006780365,2.63439531001714e-08
0.0001124161474781988,-2.975460987083013e-07
0.0001124231150693965,-3.679603743039045e-07
0.0001124370502517919,-1.924331619064556e-07
0.0001124584009131344,2.977851664660066e-07
0.0001124832704650945,2.319959137617782e-07
0.0001125134552545245,-2.423160963457346e-07
0.0001125406946768408,-1.715825795812319e-07
0.000112554314387999,3.363498926228178e-08
0.0001125815538103154,1.892092770911682e-07
0.0001126229654485688,-1.102292881990899e-07
0.0001126542641049929,-1.119537181370966e-07
0.0001126699134332049,-5.968647854500364e-09
0.0001127012120896289,9.941659074822359e-08
0.000112749752941599,-5.652339020814845e-08
0.0001127914797264814,-4.98887653264336e-08
0.0001128123431189226,1.560183174510376e-08
0.000112854069903805,3.865496176333878e-08
0.0001129375234735697,-4.057023281938045e-08
0.0001130110654845828,-4.718669950943829e-09
0.000113158149506609,7.546617320274897e-09
0.0001133993775843335,-2.183101334646986e-09
0.0001137555413173954,1.279075736208987e-09
0.0001143344892877072,-2.600823250546275e-10
0.0001154923852283309,-4.732326063100166e-10
0.0001178081771095782,-3.623165541206955e-10
0.0001210143145091483,-3.669468001418988e-10
0.0001241469376002178,-3.646670624211132e-10
0.000128625721945361,-3.646272675370574e-10
0.0001343400076596468,-3.64647375125877e-10
0.0001400542933739325,-3.646471495329783e-10
0.0001412521533862098,-3.646472603043008e-10
0.0001418510833923485,-3.646472640177429e-10
0.0001421505483954178,-3.646472619047275e-10
0.0001423002808969525,-3.646472612670615e-10
0.0001425997459000219,-3.646472619679107e-10
0.00014267612465949,-3.646472618864361e-10
0.0001427143140392241,-3.646472620208689e-10
0.0001427906927986922,-3.646472626264612e-10
0.000142812433656105,-3.646472622049535e-10
0.0001428455449422243,-3.646472616139725e-10
0.0001428621005852839,-3.646472612443733e-10
0.0001428786562283435,-3.646472614159544e-10
0.0001428895004229298,-3.646472619289921e-10
0.0001429111619030908,-3.646472624854477e-10
0.0001429267275037781,-3.64647262199331e-10
0.0001429415517810451,-3.646472616350418e-10
0.0001429475627696744,-3.646472615092732e-10
0.000142959584746933,-3.646472613975502e-10
0.0001429761244791295,-3.646472616562572e-10
0.0001429967530140467,-3.64647262259131e-10
0.0001430014765327776,-3.646472623648794e-10
0.0001430050914115409,-3.646472624146907e-10
0.0001430081107259034,-3.646472624543431e-10
0.0001430089554792282,-3.646472624627089e-10
0.0001430097592865838,-3.646472624677713e-10
0.0001430108040395397,-3.646472624679107e-10
0.0001430113179040769,-3.646472624656006e-10
0.0001430115271032754,-3.646472624644014e-10
0.000143011933176117,-3.646472624619346e-10
0.0001430123599420764,-3.646472624593788e-10
0.0001430127672559991,-3.646472624569018e-10
0.0001430132775473228,-3.646472624533825e-10
0.0001430135513284876,-3.646472624512626e-10
0.0001430138217299012,-3.646472624472755e-10
0.0001430140572722308,-3.646472624403065e-10
0.0001430142187243305,-3.646472624387372e-10
0.000143014297456907,-3.646472623458639e-10
0.000143014414067537,-3.646472646676992e-10
0.0001430144975498107,-3.646472722782991e-10
0.0001430145192780289,-3.646472819337817e-10
0.000143014556232864,-3.646473282156068e-10
0.0001430145761498566,-3.646473697100507e-10
0.0001430145922876453,-3.646474334265513e-10
0.0001430146078336313,-3.646475146993213e-10
0.0001430146214341805,-3.646475713183306e-10
0.0001430146389741386,-3.646476336258571e-10
0.0001430146491442843,-3.646477264338878e-10
0.0001430146595217231,-3.646478524951154e-10
0.0001430146697136803,-3.646478903748468e-10
0.0001430146802458353,-3.646478496686498e-10
0.0001430146917070065,-3.646478642892529e-10
0.0001430147052298013,-3.646476571260485e-10
0.0001430147184850668,-3.64647048358807e-10
0.0001430147308048459,-3.646460463427572e-10
0.0001430147374833269,-3.646455195447773e-10
0.0001430147456627126,-3.646451970445265e-10
0.0001430147530172965,-3.64645489995504e-10
0.0001430147600018867,-3.646460337171529e-10
0.0001430147670116049,-3.646462104462912e-10
0.0001430147735978441,-3.646460038258635e-10
0.0001430147796534648,-3.646456196414178e-10
0.0001430147860733944,-3.6464519715683e-10
0.0001430147922198273,-3.646451007523029e-10
0.0001430147998140567,-3.646454807083218e-10
0.0001430148076505552,-3.64646272515213e-10
0.0001430148166422685,-3.64647345938057e-10
0.0001430148282125124,-3.646482869751364e-10
0.0001430148414172323,-3.646486762174732e-10
0.0001430148596172955,-3.646484855105363e-10
0.0001430148817662442,-3.646478455264337e-10
0.0001430149136598315,-3.646473689530609e-10
0.0001430149550528285,-3.646472765662178e-10
0.0001430150143370071,-3.646472684741387e-10
0.0001430150952463165,-3.646472673138964e-10
0.0001430151923208294,-3.646472568305744e-10
0.0001430153063832041,-3.646472623166221e-10
0.0001430154295261291,-3.646472641046585e-10
0.0001430155733970517,-3.646472620237613e-10
0.000143015716102825,-3.646472620928394e-10
0.0001430158947455427,-3.646472627015091e-10
0.0001430160967747241,-3.646472625550591e-10
0.0001430163211214152,-3.646472623850674e-10
0.0001430165857422895,-3.646472624223019e-10
0.0001430168892830389,-3.646472624455588e-10
0.0001430172770959919,-3.646472624293778e-10
0.0001430177469637769,-3.646472624194433e-10
0.0001430183695082823,-3.646472624124095e-10
0.0001430189993070113,-3.64647262403289e-10
0.0001430196432935247,-3.64647262391927e-10
0.0001430204503327754,-3.646472623747131e-10
0.0001430218925916194,-3.646472623362926e-10
0.0001430247771093074,-3.646472622092052e-10
0.0001430283617649631,-3.646472619868524e-10
0.0001430335640293224,-3.646472615854117e-10
0.0001430379433267498,-3.64647261268802e-10
0.0001430433982263774,-3.646472609275477e-10
0.000143049742480234,-3.646472607536738e-10
0.0001430524772602484,-3.646472607654464e-10
0.0001430579468202773,-3.646472609820578e-10
0.000143064735150411,-3.646472615467532e-10
0.00014307553976279,-3.646472624804357e-10
0.0001430867201622796,-3.646472630227927e-10
0.0001430985518546716,-3.646472624546453e-10
0.0001431029537136904,-3.646472619766794e-10
0.000143111757431728,-3.64647261095831e-10
0.0001431229246151095,-3.64647260486689e-10
0.0001431267213781073,-3.646472605151696e-10
0.0001431343149041029,-3.646472609840922e-10
0.0001431458450544195,-3.646472621891135e-10
0.0001431626502962765,-3.646472633897923e-10
0.0001431962607799904,-3.646472621458586e-10
0.0001432634817474182,-3.646472600820994e-10
0.0001433817327419929,-3.646472621301685e-10
0.000143415066155942,-3.646472623720322e-10
0.0001434763761004922,-3.646472609289019e-10
0.0001434947551164934,-3.646472609435187e-10
0.0001435315131484957,-3.6464726216412e-10
0.0001435982265587402,-3.646472620329624e-10
0.0001436805424989989,-3.646472625472031e-10
0.0001438021741383544,-3.646472611913071e-10
0.0001440014161947995,-3.646472618756355e-10
0.0001443999003076897,-3.646472619063055e-10
0.0001450540586265254,-3.64647261927e-10
0.0001459265235459222,-3.646472616825034e-10
0.0001471445680510282,-3.646472627762086e-10
0.0001487400061091058,-3.646472616289354e-10
0.0001512314373117213,-3.646472617181363e-10
0.0001543075647131804,-3.646472616750036e-10
0.0001577324440243528,-3.646472616304939e-10
0.0001622880853364341,-3.646472613131208e-10
0.0001680023710507198,-3.646472612528506e-10
0.0001737166567650055,-3.646472611931154e-10
0.0001750629072194273,-3.646472611871853e-10
0.0001757360324466382,-3.646472610579459e-10
0.0001760560106765223,-3.646472610564242e-10
0.0001762159997914643,-3.646472612979857e-10
0.0001765359780213484,-3.64647261057998e-10
0.0001766535600915324,-3.646472612827842e-10
0.0001767123511266244,-3.646472612121463e-10
0.0001768299331968084,-3.646472611307613e-10
0.0001768780899633926,-3.646472610641417e-10
0.0001769744034965608,-3.646472604428968e-10
0.0001769981698822145,-3.646472608446816e-10
0.0001770343194606949,-3.646472614415699e-10
0.0001770704690391753,-3.646472611861716e-10
0.0001770788349958952,-3.64647261036681e-10
0.0001770955669093349,-3.646472608921127e-10
0.0001771101832287684,-3.646472609771653e-10
0.0001771152386237809,-3.646472610062766e-10
0.0001771180574056169,-3.646472609802467e-10
0.0001771222896292546,-3.646472609032073e-10
0.0001771230390437867,-3.64647260888214e-10
0.0001771234137510528,-3.646472608807915e-10
0.000177124163165585,-3.646472608666362e-10
0.0001771251738469621,-3.646472608467519e-10
0.0001771262698017857,-3.646472608223001e-10
0.0001771276123233152,-3.646472607910417e-10
0.0001771281952089209,-3.646472607775258e-10
0.0001771288392648784,-3.646472607620417e-10
0.0001771293454081939,-3.646472607496204e-10
0.0001771294765889005,-3.646472607474665e-10
0.000177129676251924,-3.646472607398399e-10
0.0001771298620626098,-3.646472607332627e-10
0.0001771299926453856,-3.64647260724163e-10
0.0001771301054181808,-3.646472606014146e-10
0.0001771301611933054,-3.646472607351956e-10
0.0001771302208281914,-3.646472586666279e-10
0.0001771302567009889,-3.64647257615157e-10
0.0001771302786786368,-3.646472335678839e-10
0.0001771302911731328,-3.64647215983904e-10
0.0001771303097991638,-3.646471862623739e-10
0.0001771303243888245,-3.646472124945607e-10
0.0001771303346734894,-3.646474595915377e-10
0.0001771303434787726,-3.646479423335409e-10
0.0001771303528633525,-3.646484140368143e-10
0.0001771303625044619,-3.646483485182783e-10
0.0001771303743791646,-3.646478034839022e-10
0.0001771303810872756,-3.646475674674745e-10
0.0001771303897866662,-3.646474229227405e-10
0.0001771304032261004,-3.64646923690865e-10
0.0001771304152907849,-3.646454506853358e-10
0.0001771304194548384,-3.646445512331523e-10
0.0001771304256960524,-3.646428228692523e-10
0.0001771304317330612,-3.646406614700306e-10
0.0001771304384177929,-3.64637589626753e-10
0.0001771304440339998,-3.646343443326416e-10
0.0001771304507541974,-3.646296312362878e-10
0.0001771304598451933,-3.646239839222177e-10
0.0001771304709915209,-3.646221618378262e-10
0.0001771304828721593,-3.646292185322565e-10
0.0001771304975472989,-3.646669967657704e-10
0.000177130510825605,-3.647523425881624e-10
0.0001771305267932764,-3.649206648894707e-10
0.0001771305424212191,-3.651789094381731e-10
0.0001771305574644475,-3.654221481161891e-10
0.0001771305682234763,-3.649053387148974e-10
0.0001771305821356634,-3.615365709536855e-10
0.0001771305892304902,-3.571221251872842e-10
0.0001771305991906503,-3.459999567883138e-10
0.0001771306076511868,-3.320147966354916e-10
0.0001771306201175482,-3.251075871445842e-10
0.0001771306268643517,-3.490295820319118e-10
0.000177130635217113,-4.250323368131991e-10
0.0001771306405380221,-5.145141795256104e-10
0.0001771306474304875,-6.819586158776485e-10
0.0001771306536711359,-8.85803846070934e-10
0.0001771306623835691,-1.254370022127895e-09
0.0001771306697070964,-1.650183347673662e-09
0.0001771306781651653,-2.225082277522514e-09
0.0001771306887969786,-3.154663903459543e-09
0.0001771306984325375,-4.153978220370046e-09
0.0001771307044667137,-4.810460069526494e-09
0.0001771307113860231,-5.574707447485558e-09
0.0001771307179610479,-6.296340747563068e-09
0.0001771307249940631,-7.063434630851799e-09
0.0001771307332955838,-7.966629482641349e-09
0.0001771307413686993,-8.847338257903573e-09
0.0001771307499169898,-9.795210915972741e-09
0.0001771307597159175,-1.091390815267547e-08
0.0001771307675051641,-1.184824869166108e-08
0.0001771307748998182,-1.278315784955018e-08
0.000177130778998302,-1.332862413577331e-08
0.0001771307844285325,-1.408106226001874e-08
0.000177130789649086,-1.479960170807399e-08
0.0001771307932851365,-1.526987567086169e-08
0.000177130794427685,-1.540204536763462e-08
0.0001771307967127822,-1.562982055199392e-08
0.0001771308012829766,-1.581294551717844e-08
0.0001771308075345389,-1.520283404575068e-08
0.0001771308138695885,-1.301313315418304e-08
0.0001771308203480311,-8.899910731692143e-09
0.000177130826375743,-3.264887247492623e-09
0.0001771308334256049,5.257720076952933e-09
0.0001771308417069239,1.695184165652818e-08
0.0001771308513775894,3.215409843300612e-08
0.0001771308589149141,4.447680298785097e-08
0.000177130866919055,5.786361990065319e-08
0.0001771308730286711,6.816727227267789e-08
0.0001771308775527039,7.583258058745062e-08
0.0001771308802266321,8.037438641126539e-08
0.0001771308811232806,8.189901816102089e-08
0.0001771308829165774,8.495027726828555e-08
0.0001771308865031711,9.105915354262562e-08
0.0001771308934219015,1.028635454397796e-07
0.000177130899841661,1.138342916963002e-07
0.0001771309076406858,1.271804906796108e-07
0.0001771309116840115,1.34105417354808e-07
0.0001771309173943781,1.438911348591175e-07
0.0001771309221658719,1.520720134451062e-07
0.0001771309278737799,1.618627943350536e-07
0.0001771309327826316,1.702861634310391e-07
0.000177130938936545,1.808498328393767e-07
0.0001771309444106356,1.902496291094351e-07
0.0001771309512249735,2.019545853687788e-07
0.0001771309580565534,2.136928281787503e-07
0.0001771309665754662,2.283350789810269e-07
0.0001771309775198151,2.471529028366422e-07
0.000177130989546186,2.678392441857611e-07
0.0001771310012987496,2.880616269861941e-07
0.0001771310148244316,3.113428747553942e-07
0.0001771310312063799,3.395500924975861e-07
0.0001771310503554859,3.725339974045675e-07
0.0001771310778266001,4.198705805711989e-07
0.0001771311124134544,4.79494822937852e-07
0.0001771311741009874,5.858877967062661e-07
0.0001771312467000364,7.111628084831016e-07
0.0001771313241671729,8.448796272442523e-07
0.0001771314180746286,1.00701417546771e-06
0.0001771315223040321,1.186991764920314e-06
0.0001771316382493495,1.387216128756564e-06
0.0001771317163385173,1.522069601044746e-06
0.000177131794427685,1.656923805550016e-06
0.0001771318806660994,1.805849394524489e-06
0.0001771320531429283,2.103696876117966e-06
0.0001771321705363439,2.306416977414099e-06
0.0001771324053231751,2.711844432144172e-06
0.0001771326481849653,3.131196611183515e-06
0.0001771329348441752,3.626149192406898e-06
0.0001771332704683472,4.205611116471236e-06
0.0001771336696623319,4.894778865594981e-06
0.0001771342239652674,5.851638623838381e-06
0.000177134934214742,7.077550309339928e-06
0.0001771359545076318,8.838312904681978e-06
0.0001771372653499008,1.109998144942476e-05
0.000177139227042549,1.44835324926891e-05
0.0001771418026516724,1.892403483461098e-05
0.0001771456765609457,2.559874033879711e-05
0.0001771467731209619,2.748719820851557e-05
0.0001771489662409942,3.1262918690565e-05
0.0001771510951338258,3.49265403223936e-05
0.000177152737445886,3.775177748509301e-05
0.0001771545618045916,4.088913916031315e-05
0.0001771556631387728,4.278257771129533e-05
0.0001771561046330452,4.354149193338402e-05
0.00017715698762159,4.505912696460304e-05
0.0001771578902387679,4.661023215539114e-05
0.0001771590415969602,4.858839612108173e-05
0.0001771602855939602,5.072523150962864e-05
0.00017716145372142,5.27312788469313e-05
0.0001771629218093041,5.525181446060346e-05
0.0001771658579850721,6.02907502191304e-05
0.0001771717303366083,7.036008530508848e-05
0.0001771807790969709,8.585376612450794e-05
0.0001771892024598647,0.0001002523852629119
0.0001771975063463181,0.0001144239579816939
0.0001771996677362097,0.000118108913142784
0.0001772039905159929,0.0001254742286896699
0.0001772091986540356,0.0001343399188470986
0.0001772134867411689,0.0001416327639619492
0.0001772189890739926,0.0001509818941115211
0.0001772282163148911,0.0001666379056053152
0.0001772405878131658,0.000187585268084358
0.0001772610585285697,0.0002221369697559772
0.0001772919384546944,0.0002740012578407507
0.0001773536983069439,0.0003768124455083344
0.0001773841677237028,0.0004270856914971266
0.0001774032158209127,0.0004583650505050085
0.0001774326518524458,0.0005064778967524142
0.0001774503538736765,0.0005352808933200137
0.0001774569755788746,0.0005460298775454113
0.0001774592193180205,0.0005496690274017954
0.0001774637067963123,0.0005569426206446245
0.0001774726817528959,0.0005714710084670068
0.0001774802478566854,0.0005836993330053355
0.0001774885776820907,0.0005971414427057176
0.000177499893051398,0.0006153669856571311
0.0001775178205438501,0.0006441616499023781
0.0001775262929214235,0.0006577352562204241
0.0001775328024561707,0.0006681491924983696
0.0001775393148193848,0.0006785546249785981
0.0001775433710907584,0.0006850291456520183
0.0001775490202598979,0.0006940378066419722
0.0001775529253017101,0.0007002594167724836
0.0001775568144651766,0.0007064510907023692
0.0001775577625011251,0.00070795969336989
0.0001775588451842609,0.0007096822230311431
0.0001775597277042914,0.0007110860317221649
0.0001775607779908701,0.000712756393477088
0.0001775615512350914,0.0007139859353786932
0.00017756177550574,0.0007143425157827447
0.0001775622240470372,0.0007150556305028732
0.0001775627548271264,0.0007158994134328654
0.0001775631915897946,0.0007165936720199995
0.0001775638138441167,0.0007175826793090615
0.000177564190125039,0.0007181806805908541
0.000177564344873947,0.000718426601442601
0.0001775646543717629,0.0007189184212137202
0.0001775647872157541,0.0007191295132533505
0.0001775648596000344,0.0007192445312078189
0.0001775649733862356,0.0007194253331988339
0.0001775650082078799,0.0007194806626908012
0.0001775650722477423,0.0007195824172019338
0.0001775651085733033,0.0007196401352216877
0.0001775651347315123,0.000719681697992252
0.0001775651590637737,0.000719720359327575
0.0001775651840751888,0.0007197600995763559
0.0001775652092900821,0.0007198001629350871
0.0001775652385102177,0.0007198465898875353
0.0001775652841255502,0.00071991906612961
0.0001775653353342124,0.0007200004286154287
0.0001775653680964789,0.0007200524822679783
0.0001775653990085615,0.000720101595992879
0.0001775654171171085,0.0007201303670725016
0.0001775654436197757,0.0007201724746512326
0.000177565464252176,0.0007202052553691119
0.000177565483729939,0.000720236201480515
0.0001775654997243847,0.0007202616132328877
0.0001775655081046053,0.0007202749275764599
0.000177565514987475,0.000720285862935293
0.0001775655231259244,0.0007202987931059006
0.0001775655311374203,0.0007203115215379116
0.0001775655404253604,0.0007203262778897829
0.0001775655505876787,0.0007203424233574772
0.0001775655627574556,0.0007203617582017972
0.0001775655748745925,0.0007203810099561727
0.0001775655866280731,0.0007203996849456097
0.0001775655938478903,0.0007204111574297735
0.0001775656039429802,0.0007204272003332574
0.0001775656116942803,0.0007204395198003973
0.0001775656216456246,0.0007204553373918797
0.0001775656306495381,0.0007204696496925715
0.0001775656393833333,0.0007204835319192083
0.0001775656479258683,0.0007204971087244186
0.0001775656562018004,0.0007205102639074068
0.0001775656633460395,0.000720521631911882
0.0001775656701028735,0.0007205323982678987
0.0001775656749933698,0.0007205401999201782
0.0001775656805088281,0.0007205489840598169
0.0001775656848786833,0.0007205558627500733
0.0001775656900821247,0.0007205638757505147
0.0001775656939968835,0.0007205696801701655
0.0001775656979801335,0.0007205753516958785
0.0001775657004525449,0.0007205787278063868
0.0001775657043782632,0.0007205838468196734
0.0001775657074388594,0.0007205876175162028
0.0001775657105169672,0.000720591208836613
0.0001775657140025715,0.000720595015195931
0.0001775657186931593,0.000720599676132681
0.0001775657223289319,0.0007206028868257662
0.0001775657266820311,0.0007206062359500692
0.0001775657314747434,0.0007206092406484995
0.00017756573711953,0.0007206118633193069
0.0001775657463972849,0.0007206144167162392
0.0001775657564681795,0.0007206153219710254
0.0001775657636115381,0.0007206153261581583
0.0001775657713507556,0.0007206148510253998
0.0001775657768558954,0.0007206142645497279
0.0001775657847856662,0.0007206130362881285
0.0001775657929032954,0.0007206112898739434
0.0001775658014716351,0.0007206089113355259
0.0001775658108215547,0.0007206057013866891
0.0001775658219120215,0.00072060107750011
0.0001775658395590793,0.000720591956267858
0.0001775658579908865,0.000720580154265238
0.0001775658753973203,0.0007205669319079192
0.0001775659006668605,0.0007205441940535759
0.0001775659189465825,0.0007205251742137854
0.0001775659389752229,0.0007205018753696624
0.0001775659614553874,0.0007204727012383196
0.0001775659913541496,0.0007204289785439211
0.0001775660038056374,0.0007204091261270635
0.0001775660179461319,0.0007203854120191515
0.0001775660270760477,0.0007203694422464331
0.0001775660391313667,0.0007203475634094329
0.0001775660504246539,0.000720326248002558
0.000177566062467139,0.0007203026425052178
0.0001775660718560184,0.0007202836066524817
0.0001775660800385227,0.0007202665627808718
0.0001775660848403632,0.0007202563617184153
0.0001775660914671925,0.0007202420401384548
0.0001775660967802587,0.0007202303516220108
0.0001775661040631957,0.0007202140292149799
0.0001775661103941343,0.0007201995557492405
0.0001775661173425715,0.0007201833656389472
0.0001775661244893486,0.0007201663842835242
0.0001775661330703727,0.0007201455638226289
0.0001775661453554128,0.0007201150006016632
0.0001775661587834818,0.0007200806512091221
0.0001775661701432538,0.00072005086386717
0.0001775661827653376,0.0007200168647097684
0.0001775661895716621,0.0007199979415353631
0.0001775661983131837,0.0007199726885373087
0.0001775662100776331,0.0007199352167198304
0.0001775662229072057,0.0007198881092454502
0.0001775662322285586,0.0007198483155500863
0.0001775662432522614,0.0007197949508703095
0.000177566254375589,0.0007197345426248059
0.0001775662658164279,0.0007196662818612369
0.0001775662770473113,0.0007195947780558149
0.0001775662912377128,0.0007194993325626462
0.0001775663100859084,0.0007193673040600324
0.000177566330238878,0.0007192213316529344
0.000177566351169315,0.0007190672924737469
0.0001775663754569353,0.0007188864490290632
0.0001775664062741027,0.0007186556872192759
0.0001775664429939697,0.0007183794847842106
0.0001775664968685329,0.0007179732602722463
0.000177566565330761,0.0007174558244358286
0.0001775666355407777,0.0007169243802342655
0.000177566710098715,0.0007163593230482604
0.0001775667926953374,0.0007157328449875902
0.000177566881627057,0.0007150578701458663
0.0001775669913083113,0.0007142250746979527
0.000177567117327546,0.0007132679086324463
0.0001775672832602106,0.0007120073908699198
0.0001775674854355491,0.000710471415015234
0.0001775677338506886,0.0007085842153791511
0.0001775680359035217,0.0007062897262538023
0.0001775683910187613,0.0007035925458784797
0.0001775688177334563,0.000700352117762294
0.0001775693662049854,0.0006961880027093225
0.0001775700521626454,0.0006909815213226649
0.0001775709114166822,0.0006844619894818876
0.0001775718874102984,0.0006770597862993474
0.0001775731454749256,0.0006675231142438809
0.0001775746215371027,0.0006563408676697322
0.000177576105740685,0.0006451044967900855
0.0001775779098537333,0.000631456401293453
0.0001775800271613015,0.0006154532511469965
0.0001775821604195867,0.0005993451070336255
0.0001775826799022909,0.0005954248793169414
0.0001775837188676992,0.0005875872012997402
0.0001775849833668724,0.0005780531512655997
0.0001775866272601769,0.0005656667478641163
0.0001775877978420421,0.0005568522958782193
0.0001775894560968138,0.0005443737147053531
0.0001775908578583863,0.000533832621885582
0.0001775926055324837,0.000520699725464956
0.000177595128217302,0.0005017614356785009
0.0001775973497800879,0.0004851017467870527
0.0001775995552535455,0.0004685793910436501
0.0001776028202486066,0.0004441500962296255
0.000177604997993921,0.0004278760225938873
0.0001776070784407244,0.0004123441555848761
0.0001776096857657049,0.0003928996258664706
0.0001776103854660231,0.0003876854434411645
0.0001776112204277247,0.0003814654711185023
0.0001776124141622058,0.000372576974178329
0.0001776128277649376,0.0003694984365827595
0.0001776130218064745,0.0003680543426288541
0.0001776132226189892,0.0003665599926382421
0.0001776133999152701,0.0003652407531493723
0.0001776134609025529,0.0003647869791083139
0.0001776135398539558,0.0003641995623620592
0.0001776135898082954,0.0003638279014423818
0.0001776136547327906,0.000363344875058692
0.0001776136734962671,0.0003632052808921561
0.00017761371102322,0.000362926096151935
0.0001776137390127854,0.0003627178686804597
0.0001776137745768623,0.0003624532947183977
0.0001776138067344027,0.0003622140669099805
0.0001776138443142244,0.0003619345058805459
0.0001776138924573163,0.000361576370370408
0.0001776139551211389,0.0003611102272411924
0.0001776139742238174,0.0003609681290498705
0.0001776140124291745,0.000360683936397734
0.0001776140188856253,0.000360635910225043
0.0001776140317985268,0.0003605398583079381
0.0001776140378802198,0.00036049462016422
0.0001776140466277153,0.0003604295529026101
0.000177614055905202,0.0003603605436503076
0.0001776140657797217,0.0003602870937783973
0.0001776140730254923,0.0003602331976032217
0.0001776140810034347,0.0003601738555224006
0.0001776140880745402,0.0003601212589145745
0.0001776140945836091,0.0003600728430193729
0.0001776141014509108,0.0003600217626612457
0.0001776141110249439,0.0003599505493594751
0.0001776141188184036,0.0003598925804950739
0.0001776141278393204,0.0003598254818859001
0.000177614138479944,0.0003597463360659391
0.0001776141507582119,0.0003596550097944808
0.0001776141686453993,0.000359521965062688
0.000177614192684989,0.0003593431605400186
0.0001776142288263862,0.0003590743474602761
0.0001776142771883076,0.0003587146473250206
0.0001776143411623028,0.0003582388419244644
0.0001776144216296672,0.000357640387165487
0.0001776145129563182,0.0003569611960103566
0.0001776146186768983,0.0003561749934390753
0.0001776147345601258,0.0003553132589006616
0.0001776148587853807,0.0003543895418263885
0.0001776149837379199,0.0003534604697241583
0.0001776151198091623,0.0003524487859934859
0.0001776152888123382,0.0003511923424229652
0.0001776154785392997,0.0003497819448537162
0.0001776156714613272,0.0003483479211920688
0.0001776159348621253,0.0003463902206155572
0.0001776162772501518,0.0003438458077202201
0.0001776166849349086,0.0003408166701730426
0.0001776171938176399,0.0003370364143170657
0.0001776178252052139,0.0003323473494772462
0.000177618551880141,0.0003269522995935334
0.0001776193790844228,0.0003208130730356555
0.0001776200309036896,0.0003159771308303528
0.0001776208353196135,0.0003100110404818209
0.0001776216966869253,0.0003036249955409582
0.0001776229149931043,0.0002945969599697702
0.00017762378635392,0.0002881429884780615
0.0001776248618659913,0.000280180466263067
0.0001776265283047265,0.0002678507817827638
0.0001776285116252165,0.00025318881276978
0.0001776316415721441,0.0002300773516480787
0.0001776368774174854,0.0001914900961176235
0.0001776440870564485,0.0001385078981606782
0.0001776483806448409,0.000107038543815889
0.0001776494685581837,9.907467834442755e-05
0.0001776516443848693,8.315891002838134e-05
0.0001776521635302037,7.936381415828554e-05
0.0001776532018208724,7.177634457306463e-05
0.0001776534650447409,6.985337205315912e-05
0.0001776539914924779,6.600812659283522e-05
0.0001776543773190476,6.319058938792511e-05
0.0001776546921189048,6.08921029530765e-05
0.000177654922964375,5.920681478164348e-05
0.0001776553591931136,5.602261483441289e-05
0.0001776556910850694,5.360043765511045e-05
0.00017765630203118,4.914266706035861e-05
0.0001776564076654914,4.837203320525091e-05
0.0001776566189341142,4.683087807784523e-05
0.0001776567590806186,4.580862496040485e-05
0.0001776569452893702,4.445048794750735e-05
0.0001776570129940681,4.395670411125157e-05
0.0001776570669792902,4.356299020117109e-05
0.0001776571018639184,4.330858203873803e-05
0.0001776571382553023,4.304318973317286e-05
0.0001776571715234142,4.28005785288293e-05
0.0001776572027359639,4.257296095809955e-05
0.0001776572189879175,4.2454444513426e-05
0.0001776572417765854,4.228826008218322e-05
0.0001776572591886315,4.216128405917858e-05
0.0001776572755108665,4.20422548822012e-05
0.000177657286493281,4.196216545361063e-05
0.0001776573021383322,4.184807310780647e-05
0.000177657307366408,4.180994699178912e-05
0.0001776573161582886,4.174583137101886e-05
0.0001776573229524247,4.169628422583668e-05
0.0001776573310727639,4.163706520607411e-05
0.0001776573381509691,4.158544572225487e-05
0.0001776573480035079,4.151359303523714e-05
0.0001776573581393491,4.143967353486684e-05
0.0001776573685655901,4.136363592733177e-05
0.0001776573768983663,4.13028676446749e-05
0.0001776573854632324,4.124041108234847e-05
0.0001776573947920928,4.117239539526418e-05
0.000177657405504945,4.109431059979165e-05
0.00017765741616122,4.101667296293242e-05
0.0001776574287703612,4.09248558138694e-05
0.0001776574383887822,4.085483864662183e-05
0.000177657450322742,4.0767948805826e-05
0.0001776574625344828,4.067886800470538e-05
0.0001776574742220719,4.059332763492238e-05
0.0001776574847711943,4.051568386340379e-05
0.0001776574959420669,4.043292725123903e-05
0.0001776575068662283,4.035131380978937e-05
0.0001776575174894965,4.027125254122771e-05
0.0001776575291178452,4.018297543443392e-05
0.0001776575407632929,4.009407398065577e-05
0.0001776575468154384,4.004777424604842e-05
0.0001776575589197294,3.99550583589614e-05
0.0001776575683817651,3.988253323397396e-05
0.0001776575793465527,3.979845535205465e-05
0.0001776575919727117,3.970161786891249e-05
0.0001776576067515623,3.958824660879284e-05
0.0001776576286796728,3.941998987760077e-05
0.0001776576562755463,3.920816542976896e-05
0.0001776576981005978,3.888691414714463e-05
0.000177657746715117,3.851316564305618e-05
0.000177657796257414,3.813182875872464e-05
0.0001776578564784374,3.766763159636992e-05
0.0001776579217202214,3.716383137471841e-05
0.0001776579999395866,3.655853939755299e-05
0.0001776580883435323,3.587268883645166e-05
0.0001776581876116773,3.510032647099912e-05
0.0001776583041826397,3.419033141376594e-05
0.0001776584371193687,3.314865802216298e-05
0.0001776585941083563,3.191330076592105e-05
0.0001776587979690873,3.030092643738284e-05
0.0001776590261788532,2.84856871219609e-05
0.0001776593048502395,2.625505565872876e-05
0.0001776595934209739,2.393056201802864e-05
0.0001776599093756325,2.136958130962161e-05
0.0001776602870283806,1.829002670080319e-05
0.0001776607224884456,1.471693648484785e-05
0.0001776613097521441,9.871399797766669e-06
0.0001776620145782632,4.026509988060029e-06
0.0001776629939258244,-4.101205491686409e-06
0.0001776642797465203,-1.471858364085406e-05
0.0001776653785235508,-2.364174681528139e-05
0.0001776666916440582,-3.404242068471181e-05
0.0001776680993440203,-4.468895841132389e-05
0.0001776698593209611,-5.708807421908064e-05
0.0001776732811854147,-7.68906745851791e-05
0.0001776770276501504,-9.070978265663459e-05
0.0001776794711827773,-9.427937177007773e-05
0.0001776810489017201,-9.423640442920585e-05
0.0001776812943544079,-9.405744272316989e-05
0.0001776813759493289,-9.398783920529348e-05
0.0001776815391391708,-9.383377082944175e-05
0.0001776818655188546,-9.346910124228009e-05
0.0001776821207340917,-9.313979869684003e-05
0.0001776823759493289,-9.277978018902498e-05
0.0001776824897759541,-9.261203506100907e-05
0.0001776827174292044,-9.227366884143222e-05
0.0001776830134827752,-9.182888085817026e-05
0.0001776836055899167,-9.093403138804981e-05
0.0001776841280715608,-9.014481641770271e-05
0.0001776848604455321,-8.903944521113948e-05
0.0001776862599579315,-8.69312417096363e-05
0.0001776890589827304,-8.273148725385776e-05
0.0001776940696280319,-7.527170229166677e-05
0.0001777040909186349,-6.059605173721995e-05
0.0001777236191229784,-3.322917720378813e-05
0.0001777394261689772,-1.272213262371742e-05
0.0001777437054463267,-7.586148014747206e-06
0.0001777522640010259,1.67166752318501e-06
0.0001777545615572333,3.809345889705544e-06
0.0001777554110019832,4.55400268780369e-06
0.000177757109891483,5.949052229629453e-06
0.0001777605076704825,8.239149324256866e-06
0.0001777673032284817,1.038246335811493e-05
0.0001777736331339893,9.209653656778797e-06
0.0001777797149235734,5.497100131618583e-06
0.0001777853067037038,8.773656562012849e-07
0.000177791341493212,-4.455982709675145e-06
0.0001778001446292191,-9.349897541802394e-06
0.0001778022712926426,-9.938742714699738e-06
0.0001778065246194895,-1.002089480402563e-05
0.0001778109280215679,-8.614719492860494e-06
0.0001778159302796626,-5.596171436725424e-06
0.0001778188500826364,-3.328285095838374e-06
0.0001778200542405938,-2.316016388951311e-06
0.0001778205609180448,-1.880903980660481e-06
0.0001778215609180448,-1.014735943710076e-06
0.00017782197128496,-6.585283883536626e-07
0.000177822887165724,1.340180052387926e-07
0.0001778247189272521,1.688068127137958e-06
0.0001778283824503082,4.554892201107947e-06
0.0001778353776993655,8.245045882552194e-06
0.0001778427030037991,8.984517499646807e-06
0.0001778489236920308,6.887432498596589e-06
0.0001778550926494323,2.810737625023924e-06
0.0001778611187028847,-1.745270099168572e-06
0.0001778679816032193,-6.453253200004268e-06
0.0001778714130533867,-7.993155290790944e-06
0.0001778782759537213,-8.894310442397724e-06
0.0001778796420514615,-8.681147372275901e-06
0.0001778823742469418,-7.872718697915339e-06
0.0001778878386379026,-5.050022443594637e-06
0.0001778918242461554,-2.193878999834374e-06
0.0001778953805586957,5.077729499707093e-07
0.0001779024931837762,5.384198892619087e-06
0.0001779109368444962,8.210778150718477e-06
0.0001779183527049006,7.505775269124736e-06
0.0001779246806767697,4.600266507213521e-06
0.0001779309219114292,3.002543703546444e-07
0.0001779375673658277,-4.09357986084184e-06
0.0001779460878564541,-7.816664707106454e-06
0.0001779480693894957,-8.121106262705607e-06
0.0001779520324555787,-7.998834338362752e-06
0.0001779573539810401,-6.369584818150538e-06
0.0001779630755007076,-3.104966505766712e-06
0.0001779680907774203,2.671732570523186e-07
0.0001779753915379584,4.914121730615189e-06
0.0001779784770976984,6.346070169622555e-06
0.0001779846482171784,7.78804884974204e-06
0.0001779914113701346,6.860951662385305e-06
0.0001779977196662908,3.895081415654745e-06
0.0001780038785947763,5.246525336688785e-08
0.000178010663387983,-4.287497020129e-06
0.0001780134728991597,-5.706106676953607e-06
0.0001780190919215131,-7.46347059025119e-06
0.0001780207853013712,-7.640540065952296e-06
0.0001780241720610873,-7.475870052752765e-06
0.0001780299142549713,-5.764470723605572e-06
0.0001780358072568897,-2.517027823768326e-06
0.0001780373967486279,-1.485730859117206e-06
0.0001780405757321043,6.50179078406402e-07
0.0001780469336990571,4.410954985762556e-06
0.0001780569948204506,7.364187711358139e-06
0.0001780641514825557,6.374275284325661e-06
0.0001780712491374392,3.136060166325791e-06
0.000178077708940032,-6.626514628964428e-07
0.0001780846729303146,-4.657218476035956e-06
0.0001780881549254559,-6.060686042331982e-06
0.0001780951189157384,-7.152700851070553e-06
0.0001780967652401192,-7.019409340146961e-06
0.0001781000578888807,-6.308146230552334e-06
0.0001781051972311041,-4.230241870270833e-06
0.0001781112818362773,-7.199389718051681e-07
0.0001781172801523643,2.747876347465069e-06
0.0001781275493268493,6.638919770212983e-06
0.0001781331992623087,6.74328450659524e-06
0.0001781409859413205,4.492457228409317e-06
0.000178147494253658,1.195317235908321e-06
0.0001781543622784903,-2.802071664302811e-06
0.000178163281536191,-6.097072697787171e-06
0.0001781661809409033,-6.600128460680949e-06
0.000178171979750328,-6.297389478140864e-06
0.0001781783483123828,-4.14794550386506e-06
0.0001781799191545569,-3.380468681378586e-06
0.000178183060838905,-1.654899079210718e-06
0.0001781893442076012,1.867795225036558e-06
0.0001781997251293869,6.004234714578361e-06
0.0001782056836935867,6.407147404372364e-06
0.0001782138113985518,4.497313276126702e-06
0.0001782205004974024,1.414539888895121e-06
0.0001782274937004376,-2.414881250826774e-06
0.0001782362453104712,-5.585049337301424e-06
0.0001782396348367168,-6.185135132206758e-06
0.0001782413295998397,-6.27140014612581e-06
0.0001782447191260853,-6.012239401175536e-06
0.0001782509564563168,-4.253907946193743e-06
0.0001782564898094227,-1.601697122618916e-06
0.0001782633623625805,1.909028278260015e-06
0.0001782722732231023,5.411143177818904e-06
0.000178278334139213,6.055578038970005e-06
0.0001782866539525757,4.477810318039628e-06
0.0001782934340454944,1.634375222708008e-06
0.000178300582707077,-2.051434489825057e-06
0.0001783092188899263,-5.115378429227151e-06
0.0001783134611364471,-5.84106198111126e-06
0.0001783154011215745,-5.895154376518949e-06
0.0001783192810918294,-5.478482147291909e-06
0.000178325678450375,-3.54222894253605e-06
0.0001783318903570703,-5.932177259081983e-07
0.0001783393734391255,2.85509631915312e-06
0.0001783498831831653,5.675585590979331e-06
0.0001783558873831832,5.370022171665396e-06
0.00017836399422106,2.901611732445318e-06
0.000178370960529623,-1.902907470780965e-07
0.0001783785842762979,-3.604803195983168e-06
0.0001783817637035874,-4.621963213794269e-06
0.0001783881225581664,-5.568401891286241e-06
0.0001783899462192036,-5.519413976017222e-06
0.000178393593541278,-4.992643228049321e-06
0.0001784001568035588,-2.917736469028089e-06
0.0001784069391678672,2.160408240919227e-07
0.0001784149714318369,3.486068143465097e-06
0.0001784284756573662,5.28901972347455e-06
0.0001784360922529241,3.605986907220464e-06
0.0001784442731963161,2.295922751067109e-07
0.0001784519151028727,-2.830028640557529e-06
0.0001784610682610938,-5.073262745384337e-06
0.0001784634362405851,-5.170550696319556e-06
0.0001784681721995676,-4.712709517513077e-06
0.0001784698941058948,-4.330843229681552e-06
0.0001784733379185491,-3.269368941271175e-06
0.0001784802255438579,-5.138127539456931e-07
0.0001784882900270585,2.878623247645753e-06
0.0001784918843153369,4.006765108809877e-06
0.0001784990728918937,5.063228629495768e-06
0.0001785068851466981,4.118504836635267e-06
0.0001785142590305357,1.5656076539926e-06
0.0001785215936697989,-1.392042956026274e-06
0.0001785301110157129,-4.224605953563589e-06
0.0001785334711915773,-4.767945237631578e-06
0.000178540191543306,-4.656600482455342e-06
0.000178541988263271,-4.338171171233601e-06
0.0001785455817032008,-3.376949059054966e-06
0.0001785525712552573,-7.963198091510155e-07
0.0001785603243534848,2.380786196871256e-06
0.0001785633446312376,3.389525234363097e-06
0.0001785693851867431,4.67357549734363e-06
0.0001785777146510617,4.381247168021861e-06
0.0001785851443553294,2.298301837772291e-06
0.0001785924192896068,-4.625324672737182e-07
0.0001786005872918255,-3.423687216668344e-06
0.0001786046712929349,-4.317463244574654e-06
0.0001786128392951536,-4.505173649852302e-06
0.0001786147066218684,-4.213143540736047e-06
0.0001786184412752981,-3.291419090496131e-06
0.0001786255189132855,-8.202877878102007e-07
0.0001786332270617181,2.208318309803067e-06
0.0001786450476060552,4.488393974281947e-06
0.0001786557213113318,3.408245820320765e-06
0.0001786636183870534,9.829611948277657e-07
0.00017867182720122,-2.096748411214894e-06
0.0001786816359242381,-4.164023968451804e-06
0.0001786853679946733,-4.372179923140027e-06
0.0001786872340298909,-4.292801959959699e-06
0.0001786909661003261,-3.781818255075587e-06
0.0001786980604002284,-1.873672082624988e-06
0.0001787057582981528,9.637399957994546e-07
0.0001787150990551284,3.505197278716334e-06
0.0001787234316230552,4.228193499779318e-06
0.0001787321740105696,2.886076452969354e-06
0.0001787402743237648,2.297071425654427e-07
0.0001787484350680748,-2.340454927336045e-06
0.0001787587556549708,-4.107347754867592e-06
0.0001787612369748984,-4.080102351341249e-06
0.0001787661996147538,-3.470142572298668e-06
0.0001787680643483206,-3.057301194854123e-06
0.0001787717938154544,-1.989182923490064e-06
0.000178779252749722,5.018635298455735e-07
0.0001787889768391318,3.310231067510067e-06
0.0001787959127758629,3.993033416676705e-06
0.0001788060790911614,2.756720785573876e-06
0.0001788140148800189,5.191273748528346e-07
0.0001788225790357476,-2.233611628679723e-06
0.0001788337151725236,-3.803625428211611e-06
0.0001788367842461182,-3.77675395110044e-06
0.0001788429223933076,-2.941174847765688e-06
0.0001788504868211379,-8.33142583277949e-07
0.0001788586907597959,1.605924632751358e-06
0.0001788698103594296,3.674322236662014e-06
0.0001788769266580048,3.420769818717091e-06
0.0001788864658157656,1.364243701907599e-06
0.0001788946737509894,-9.617258735907e-07
0.0001789041055339106,-3.16950127200552e-06
0.000178908647291138,-3.548131851954316e-06
0.0001789109181697518,-3.55106032368953e-06
0.0001789154599269792,-3.132481007622833e-06
0.0001789224813685537,-1.576331032868642e-06
0.0001789304953760135,6.72596520737363e-07
0.0001789407790343449,3.064472347499995e-06
0.0001789478904870268,3.437404764586923e-06
0.0001789585091126313,1.963498464054282e-06
0.0001789668590396376,-1.574170692936756e-07
0.0001789761595108531,-2.511522896979287e-06
0.0001789798758633713,-3.065413610129253e-06
0.0001789873085684076,-3.237223667583194e-06
0.0001789894280015267,-3.0275723708459e-06
0.0001789936668677649,-2.298391877739122e-06
0.0001790016237735212,-3.234695812021994e-07
0.0001790105569884118,2.048856620587448e-06
0.0001790194169502194,3.173001944844814e-06
0.0001790316972413347,2.215622505479049e-06
0.0001790404270253957,2.682809470005133e-07
0.0001790499450992981,-2.085141659399569e-06
0.0001790530536591728,-2.617677294093418e-06
0.0001790592707789223,-3.110917619409525e-06
0.0001790615394403573,-3.05916737278956e-06
0.0001790660767632275,-2.593747502207227e-06
0.0001790741011011604,-9.73368461161744e-07
0.0001790828033360984,1.281874244797602e-06
0.000179094216896731,2.892094415587777e-06
0.0001791089735078184,1.861433701363191e-06
0.000179117751494937,2.615292503216423e-08
0.0001791279414336948,-2.170511802319294e-06
0.0001791313523397467,-2.605598160486461e-06
0.0001791381741518505,-2.807645349008296e-06
0.0001791404380975807,-2.647833618948453e-06
0.0001791449659890411,-2.019857973565272e-06
0.0001791533273888087,-2.711879708417728e-07
0.0001791627925293542,1.845725958605869e-06
0.0001791720989337776,2.736891408965905e-06
0.0001791849167366057,1.667426165868872e-06
0.0001791941557837936,-1.291459127781019e-07
0.0001792044245912002,-2.112748979529762e-06
0.0001792083228221796,-2.503136444459074e-06
0.0001792161192841383,-2.46470957484398e-06
0.0001792184036085721,-2.226356387467717e-06
0.0001792229722574397,-1.488847531629471e-06
0.0001792317414410444,3.120522530483854e-07
0.0001792422068958497,2.195120048189304e-06
0.0001792501877154563,2.541719131550862e-06
0.0001792620617200069,1.258201027885229e-06
0.0001792714101079011,-4.734597565069182e-07
0.0001792821269538272,-2.189777556130016e-06
0.0001792874853767903,-2.428959380777904e-06
0.0001792901645882718,-2.374666032287791e-06
0.0001792955230112348,-1.886418539090917e-06
0.0001793036349111704,-4.523731570345416e-07
0.0001793132590957754,1.27737480346518e-06
0.0001793276883922896,2.342809768553793e-06
0.0001793396035251961,1.217500367259075e-06
0.0001793506699531205,-7.76240830060154e-07
0.0001793617732995422,-1.995434000454338e-06
0.0001793662821390147,-2.158089304021224e-06
0.0001793685365587509,-2.108649136528981e-06
0.0001793730453982233,-1.761651307248341e-06
0.0001793820630771681,-4.590226275922011e-07
0.000179392247976401,1.288883528693971e-06
0.0001794069411736,2.040746701615455e-06
0.0001794207827537105,6.922557460066621e-07
0.0001794313926698023,-8.113140415758807e-07
0.000179443553217663,-1.931826543592685e-06
0.0001794481457331731,-1.867873897405275e-06
0.0001794573307641932,-9.82200702392062e-07
0.0001794673306332904,4.363194476435667e-07
0.0001794791666299482,1.760170452737151e-06
0.0001794883217238086,1.710942364917614e-06
0.000179501296867654,2.895468919768572e-07
0.000179512062009891,-1.021936131061917e-06
0.00017952574324537,-1.711923339041306e-06
0.0001795293753326815,-1.529971033316407e-06
0.0001795366395073045,-7.660310346403369e-07
0.0001795470301474125,5.781435027701613e-07
0.000179559637958258,1.656322370808527e-06
0.0001795696020836475,1.374384165381528e-06
0.0001795824110730965,-6.809124274191435e-08
0.0001795938965502393,-1.18521819597201e-06
0.000179597860683146,-1.456503841246469e-06
0.0001796057889489594,-1.461401161158508e-06
0.0001796175087719054,-4.14006856287972e-07
0.0001796282955034202,7.435172261727853e-07
0.0001796428976640729,1.466131278071244e-06
0.0001796535005704538,8.808881979793273e-07
0.0001796668350673895,-5.566440442240555e-07
0.00017967986396229,-1.282208171607657e-06
0.0001796863784097402,-1.25617779182481e-06
0.0001796896356334653,-1.086576166913017e-06
0.0001796961500809156,-5.054798927129316e-07
0.0001797075107330176,6.092906851341049e-07
0.0001797236262191938,1.274713968977856e-06
0.0001797386793931712,4.76377095178125e-07
0.000179752764382524,-7.832834231507132e-07
0.0001797680298403177,-1.088095032007758e-06
0.000179774862808311,-7.975831571357423e-07
0.0001797781900278034,-5.463449248245072e-07
0.0001797848444667882,7.013331025323557e-08
0.0001797981533447578,9.406418183448544e-07
0.0001798210167415142,4.884235336779247e-07
0.0001798337935402533,-3.345125571275392e-07
0.0001798505799706213,-9.429896708464647e-07
0.0001798589731858053,-6.798605325958713e-07
0.0001798631697933973,-4.145075701336094e-07
0.0001798715630085812,1.965608891664117e-07
0.000179884646671548,8.593039259356812e-07
0.0001798976166386207,6.855070479049008e-07
0.0001799131768794561,-2.384817570254357e-07
0.0001799281987494199,-7.427585029603429e-07
0.000179934613421484,-7.506593447158673e-07
0.000179937820757516,-6.64078011890207e-07
0.00017994423542958,-3.458728505357409e-07
0.0001799570647737081,3.719118360812029e-07
0.0001799761979958101,7.089065761104018e-07
0.000179994059388516,9.240153996742466e-08
0.0001800118579009681,-6.224594047629765e-07
0.0001800176422634055,-6.393472157083625e-07
0.0001800292109882805,-3.08315249398179e-07
0.0001800445158900152,3.118047973362483e-07
0.0001800633656317784,5.633121652299809e-07
0.0001800852652838891,-6.467199014974429e-09
0.000180105348007137,-5.177599142272161e-07
0.0001801129896966594,-4.335866462578993e-07
0.0001801282730757042,6.353993937093664e-08
0.0001801460420810469,4.199379571096342e-07
0.0001801545868596958,4.096050491133048e-07
0.0001801716764169935,1.22465708424267e-09
0.0001801906604475854,-4.247326774177635e-07
0.0001802001524628813,-3.465474494308031e-07
0.0001802191364934732,1.47948522403108e-07
0.0001802390319788269,3.452469335763991e-07
0.0001802489797215038,2.424689261083963e-07
0.0001802688752068575,-1.538779909266024e-07
0.0001802911915599185,-2.886680524503019e-07
0.0001802983945582439,-1.571650563183699e-07
0.0001803128005548946,1.800040974287506e-07
0.000180335742483251,2.60548015240804e-07
0.0001803663869746031,-1.731210215851458e-07
0.0001803919491308489,-1.929184927265516e-07
0.0001804047302089719,-4.57416636047851e-08
0.0001804302923652177,1.687407649249445e-07
0.0001804641186468489,-4.36206142231797e-09
0.0001804945503754788,-1.184003237851079e-07
0.0001805059324157064,-9.671142333135479e-08
0.0001805286964961618,4.855974285025762e-08
0.000180564083544175,7.086966304202032e-08
0.0001806069351792219,-4.822460273165929e-08
0.0001806574613199912,-5.547848618280044e-09
0.0001807220677258521,3.184415176497751e-08
0.0001808168933234531,-2.709991385809973e-08
0.0001809137723489233,-6.14228671032062e-09
0.0001811075303998638,6.844861158202286e-09
0.0001813630372764845,-1.082142507365957e-09
0.0001818325666091882,2.611728624438581e-10
0.000182732981117926,-3.124044410592865e-10
0.0001845338101354014,-4.175182911898295e-10
0.000187560432030012,-3.642268516988753e-10
0.0001908863530862867,-3.650580467430005e-10
0.0001944172680976042,-3.646531999764298e-10
0.0002001315538118899,-3.646412988792582e-10
0.0002058458395261756,-3.646472778742837e-10
0.0002072744109547471,-3.646472474562489e-10
0.0002079886966690328,-3.646472613414574e-10
0.0002094172680976042,-3.646472617624194e-10
0.0002097648987084242,-3.646472620832994e-10
0.0002099387140138341,-3.646472619891312e-10
0.0002101999369719491,-3.646472612273471e-10
0.0002102652427114778,-3.646472624124851e-10
0.0002103632013207709,-3.646472622486412e-10
0.000210461159930064,-3.646472615219026e-10
0.0002105015078529885,-3.646472620507592e-10
0.0002105625297373752,-3.646472612205549e-10
0.0002105947050754229,-3.646472616104488e-10
0.0002106235516217619,-3.646472622770404e-10
0.0002106309497913187,-3.646472623133714e-10
0.0002106457461304323,-3.646472621389009e-10
0.0002106753388086594,-3.646472616069887e-10
0.000210691796428511,-3.646472613180501e-10
0.0002107054052881252,-3.646472614991087e-10
0.0002107210984681071,-3.646472621791335e-10
0.0002107341050543919,-3.646472625576291e-10
0.0002107514718620347,-3.646472623386369e-10
0.0002107723994668846,-3.646472611376288e-10
0.0002107770417869577,-3.646472608054971e-10
0.00021077795139227,-3.646472607560659e-10
0.0002107797706028946,-3.646472606785879e-10
0.0002107805205612302,-3.646472606541635e-10
0.0002107820204779014,-3.646472606208141e-10
0.0002107827322302028,-3.646472606135445e-10
0.000210783750092596,-3.646472606122195e-10
0.0002107839981248382,-3.646472606132756e-10
0.0002107844941893228,-3.646472606173041e-10
0.0002107849162347038,-3.646472606231897e-10
0.0002107854595741297,-3.646472606343428e-10
0.0002107859189250561,-3.646472606464782e-10
0.0002107865356823584,-3.646472606657454e-10
0.0002107867416019871,-3.646472606699159e-10
0.0002107869370952907,-3.646472606654884e-10
0.0002107870223460269,-3.646472606299335e-10
0.0002107871605763443,-3.646472612990641e-10
0.000210787240991849,-3.646472663059032e-10
0.0002107872882963185,-3.646472832006463e-10
0.0002107873144614698,-3.646473042752936e-10
0.000210787336521566,-3.646473285979089e-10
0.0002107873488520776,-3.646473511530839e-10
0.0002107873671740095,-3.646474167018589e-10
0.0002107873805583322,-3.646474894833865e-10
0.0002107874038683491,-3.646475912614117e-10
0.0002107874121478381,-3.646476179778063e-10
0.0002107874251476482,-3.646477146523038e-10
0.0002107874342672255,-3.646478170476461e-10
0.0002107874480926489,-3.646479068730607e-10
0.0002107874573674583,-3.64647887703285e-10
0.0002107874715951663,-3.646478220083827e-10
0.000210787484602742,-3.646475712002344e-10
0.0002107875005410955,-3.646466403020424e-10
0.0002107875059928185,-3.646461669685729e-10
0.0002107875142160945,-3.646455106949512e-10
0.0002107875220309102,-3.646452441821245e-10
0.00021078753043478,-3.646455506715968e-10
0.0002107875366908138,-3.646459780565059e-10
0.0002107875438825707,-3.646462497204134e-10
0.0002107875502309828,-3.646460458524587e-10
0.0002107875562623591,-3.646455959538821e-10
0.0002107875631153684,-3.646451872404994e-10
0.0002107875718937486,-3.646451561684349e-10
0.0002107875791389514,-3.646456708373468e-10
0.0002107875873579234,-3.646466279917252e-10
0.0002107875971218195,-3.646476694456287e-10
0.0002107876084104013,-3.646484630696847e-10
0.0002107876238385948,-3.646487105703809e-10
0.0002107876422527041,-3.64648270024571e-10
0.0002107876684550081,-3.646476782562048e-10
0.0002107877018026448,-3.646473110978564e-10
0.0002107877496881356,-3.646472299392392e-10
0.0002107878141824137,-3.646472937269478e-10
0.000210787905363005,-3.646472673978154e-10
0.0002107880111342308,-3.646472501177882e-10
0.0002107881237242727,-3.646472593565164e-10
0.0002107882573075866,-3.646472628734104e-10
0.0002107884026274271,-3.646472608956539e-10
0.0002107885696837711,-3.646472605587428e-10
0.0002107887565274827,-3.646472608702317e-10
0.0002107889635717354,-3.646472608102909e-10
0.0002107892062006883,-3.64647260792214e-10
0.0002107894810862047,-3.646472608381825e-10
0.0002107898242519146,-3.646472608516428e-10
0.0002107902325523642,-3.646472608697958e-10
0.0002107907623250007,-3.646472609090935e-10
0.0002107914338956373,-3.64647260959068e-10
0.0002107919783164452,-3.646472610000548e-10
0.0002107927137343921,-3.646472610580985e-10
0.0002107938268520499,-3.646472611525331e-10
0.0002107957414222126,-3.646472613256315e-10
0.000210798799859063,-3.646472615956611e-10
0.000210803612706144,-3.646472620378544e-10
0.0002108082303718116,-3.646472624423795e-10
0.0002108133432748593,-3.646472628034299e-10
0.0002108192128964002,-3.646472629874163e-10
0.0002108272576606503,-3.64647262853728e-10
0.0002108337200150621,-3.646472624762818e-10
0.000210841973380691,-3.646472618028591e-10
0.00021085282243757,-3.646472612143758e-10
0.0002108645643507391,-3.646472612251483e-10
0.0002108788582451769,-3.646472619192458e-10
0.0002108960502064546,-3.646472627907076e-10
0.0002109101934421418,-3.646472626414944e-10
0.0002109147895348827,-3.646472623796974e-10
0.0002109239817203647,-3.646472616665355e-10
0.0002109374837121947,-3.64647260694628e-10
0.0002109559512228182,-3.646472604919612e-10
0.0002109848688647337,-3.646472631504129e-10
0.0002110427041485648,-3.646472631227826e-10
0.0002111583747162269,-3.646472606179371e-10
0.0002111849309260671,-3.646472617751869e-10
0.0002112380433457476,-3.646472626266487e-10
0.0002113110370037786,-3.646472610322229e-10
0.00021133085952996,-3.646472613117906e-10
0.0002113705045823228,-3.646472624773425e-10
0.0002114440385575384,-3.646472617627435e-10
0.0002115911065079698,-3.646472617471556e-10
0.0002118852424088325,-3.646472621592486e-10
0.0002124211254133709,-3.646472619359314e-10
0.0002131307343898254,-3.646472619332187e-10
0.0002141081561245479,-3.646472617943648e-10
0.0002153904565140731,-3.646472618994384e-10
0.0002173886385017412,-3.646472616160172e-10
0.0002199874149251978,-3.646472627040083e-10
0.0002232341297995776,-3.646472616605121e-10
0.0002271283239313774,-3.64647261215739e-10
0.0002320964363810629,-3.646472614158703e-10
0.0002378107220953486,-3.646472602372889e-10
0.00023923929352392,-3.646472612155861e-10
0.0002420964363810629,-3.646472609437012e-10
0.000242997957507387,-3.646472611863792e-10
0.000243448718070549,-3.646472603254199e-10
0.00024367409835213,-3.646472611743674e-10
0.000244124858915292,-3.646472602000272e-10
0.0002442850716419759,-3.646472611575028e-10
0.0002443651780053179,-3.646472612437076e-10
0.0002445253907320019,-3.64647261032527e-10
0.0002445929206640149,-3.646472612729739e-10
0.0002446266856300214,-3.646472611347194e-10
0.0002446942155620343,-3.646472611703108e-10
0.0002447269148980554,-3.646472612163908e-10
0.0002447923135700977,-3.646472603693287e-10
0.0002448235924421379,-3.646472607727428e-10
0.0002448749437841011,-3.646472616135976e-10
0.000244887036766568,-3.646472614308101e-10
0.0002449031277965281,-3.646472609976694e-10
0.0002449170930424019,-3.646472604275295e-10
0.0002449204425877234,-3.646472602863113e-10
0.0002449232138302983,-3.646472601861704e-10
0.0002449267566650137,-3.646472600764135e-10
0.0002449274821623456,-3.646472600600515e-10
0.0002449289331570095,-3.646472600339079e-10
0.0002449303953190424,-3.646472600232397e-10
0.0002449322060171244,-3.646472600331401e-10
0.0002449324801855435,-3.646472600371966e-10
0.0002449330285223815,-3.646472600473494e-10
0.0002449332231233172,-3.646472600512818e-10
0.0002449334309246816,-3.64647260055914e-10
0.0002449335642553406,-3.646472600583087e-10
0.00024493373657158,-3.646472600562966e-10
0.0002449338649706008,-3.646472600592669e-10
0.0002449340385452973,-3.646472600209409e-10
0.0002449340821582574,-3.646472593656814e-10
0.000244934138758709,-3.646472559331211e-10
0.0002449341542472812,-3.64647250073153e-10
0.0002449341748319402,-3.646472193481455e-10
0.000244934186194698,-3.646471992799291e-10
0.0002449342020186624,-3.646471807358339e-10
0.0002449342171165655,-3.64647329179376e-10
0.0002449342276090685,-3.646477590275217e-10
0.0002449342358763925,-3.646482118468802e-10
0.0002449342461034405,-3.646484350573604e-10
0.0002449342562713345,-3.646480997366162e-10
0.0002449342677475106,-3.646475630297615e-10
0.0002449342754599735,-3.646474123447974e-10
0.0002449342860814554,-3.646471289598796e-10
0.0002449342960798483,-3.646462091791147e-10
0.0002449343024847924,-3.6464518969076e-10
0.0002449343078529503,-3.646439645464454e-10
0.0002449343132100746,-3.646423851983031e-10
0.000244934319409991,-3.646400627521968e-10
0.0002449343272619872,-3.646362120099614e-10
0.0002449343331914421,-3.646325066153397e-10
0.0002449343404693745,-3.646272054176083e-10
0.0002449343509368218,-3.646224939690614e-10
0.0002449343626004939,-3.646242208525344e-10
0.0002449343757000639,-3.646402436199014e-10
0.0002449343899557019,-3.646983606977114e-10
0.0002449344040056987,-3.648148748514223e-10
0.0002449344198785028,-3.650169850265139e-10
0.0002449344353573973,-3.653214053567447e-10
0.0002449344506031513,-3.652651915904518e-10
0.0002449344623404319,-3.63460704085469e-10
0.0002449344761784287,-3.565570501111714e-10
0.0002449344855096653,-3.455047351226279e-10
0.0002449344946831181,-3.301157785015266e-10
0.000244934501002608,-3.225071065825346e-10
0.0002449345095004854,-3.292347058230739e-10
0.0002449345172652283,-3.771539085052291e-10
0.0002449345248986137,-4.777759795383344e-10
0.0002449345317718787,-6.29853522705436e-10
0.0002449345384303255,-8.336713295820456e-10
0.0002449345464214049,-1.153498499092073e-09
0.0002449345542387723,-1.550569236663859e-09
0.0002449345621901319,-2.065318883532688e-09
0.0002449345714867687,-2.834038558685409e-09
0.0002449345779812688,-3.467759324548633e-09
0.000244934583498516,-4.053835940178594e-09
0.0002449345879693331,-4.541979661371734e-09
0.0002449345968788206,-5.527319395562231e-09
0.0002449346031714352,-6.220747294480775e-09
0.0002449346106574914,-7.041251393756941e-09
0.00024493461912681,-7.966342563770482e-09
0.0002449346272403089,-8.854315079527194e-09
0.0002449346357062144,-9.795335023116951e-09
0.00024493464529517,-1.089089095004989e-08
0.0002449346532628541,-1.184596175150383e-08
0.0002449346606013486,-1.277221938704971e-08
0.0002449346665450669,-1.356821587387418e-08
0.000244934671985516,-1.433003576788566e-08
0.0002449346773090449,-1.504921422692544e-08
0.0002449346798989974,-1.537504827794617e-08
0.0002449346807367926,-1.547190050627059e-08
0.000244934682412383,-1.564456576609482e-08
0.0002449346857635639,-1.587235039254421e-08
0.0002449346916316884,-1.56117424629493e-08
0.000244934699118161,-1.360056119987541e-08
0.0002449347047280863,-1.041027931295213e-08
0.0002449347111905013,-4.867035625265299e-09
0.0002449347181560493,3.073384952626326e-09
0.0002449347260997499,1.408537719932639e-08
0.0002449347344916257,2.690699385855386e-08
0.0002449347431528205,4.099221480113435e-08
0.0002449347504753499,5.315462014352197e-08
0.0002449347593125747,6.804191877846813e-08
0.0002449347637530816,7.556530229496934e-08
0.0002449347665439058,8.030528577101961e-08
0.0002449347674784746,8.189432901571793e-08
0.0002449347693476121,8.507458089068736e-08
0.0002449347730858872,9.144198988021855e-08
0.0002449347799753379,1.031969876315922e-07
0.0002449347864464002,1.142558441543006e-07
0.0002449347942462934,1.276040111775512e-07
0.0002449347982514324,1.344637280835709e-07
0.0002449348038949652,1.441350933958808e-07
0.0002449348087195593,1.524071410532207e-07
0.0002449348143473173,1.620605638102459e-07
0.0002449348192725803,1.70512171561042e-07
0.0002449348253525537,1.809489857612562e-07
0.0002449348308831488,1.904458592382865e-07
0.0002449348376851334,2.021296667077313e-07
0.0002449348445063096,2.13850092188534e-07
0.0002449348530598137,2.2855187148062e-07
0.0002449348640645374,2.47473619590243e-07
0.0002449348760891698,2.681571035381875e-07
0.0002449348878591316,2.88409543188374e-07
0.0002449349014111406,3.117362423804117e-07
0.0002449349178702411,3.400764794064273e-07
0.0002449349371152206,3.732257549196949e-07
0.0002449349647541391,4.208518566869888e-07
0.0002449349995941705,4.809130755938141e-07
0.000244935061724362,5.880704754868853e-07
0.0002449351344843995,7.136242618517157e-07
0.0002449352121458626,8.476772338524057e-07
0.0002449353061668119,1.010008261127786e-06
0.0002449354106341192,1.190396979758467e-06
0.0002449355268839855,1.391147413918191e-06
0.0002449356038103891,1.523992924037142e-06
0.0002449356807367926,1.656839120162179e-06
0.0002449357668720383,1.805586548819952e-06
0.0002449359391425297,2.103077720556667e-06
0.000244936056287612,2.305369005878867e-06
0.0002449362905777765,2.709938885954034e-06
0.0002449365333588934,3.129151856838032e-06
0.0002449368198631202,3.623836960876042e-06
0.0002449371552544127,4.202896975773825e-06
0.0002449375541464592,4.891543687873708e-06
0.0002449381077729638,5.84723617112498e-06
0.0002449388170142019,7.071408330162464e-06
0.0002449398360994198,8.830088203836462e-06
0.0002449411452616647,1.108886054733955e-05
0.0002449431042841084,1.446781104984096e-05
0.0002449456763587764,1.890222906976972e-05
0.0002449495450023507,2.556788143306552e-05
0.0002449506452639163,2.746271984224572e-05
0.0002449528457870474,3.12511933174105e-05
0.000244954986766207,3.493561491379316e-05
0.0002449566643493424,3.782151549380555e-05
0.0002449584887163058,4.095886688807965e-05
0.0002449595835109048,4.284104893728693e-05
0.0002449600259502626,4.360158268286725e-05
0.0002449609108289781,4.512245593349016e-05
0.0002449618145738718,4.667548786946633e-05
0.000244962972637859,4.866515732721697e-05
0.0002449642190287517,5.080608584499296e-05
0.0002449653885548772,5.281451667232369e-05
0.0002449668581492989,5.5337614933571e-05
0.0002449697973381422,6.038167162376912e-05
0.000244975675715829,7.046123113586341e-05
0.0002449847463608155,8.599217472137276e-05
0.0002449931736168689,0.0001003972190610901
0.0002450014750470719,0.0001145643720959114
0.0002450036663553829,0.0001183002652547746
0.0002450080489720048,0.0001257673288371664
0.0002450131457599658,0.0001344432760064741
0.0002450177816476243,0.0001423272774536017
0.0002450232884886798,0.0001516833281933586
0.0002450310605846865,0.0001648711672333244
0.0002450431658018893,0.0001853722974654643
0.0002450617732344753,0.0002167925582187193
0.0002450904077304078,0.0002649252484925049
0.0002451472398878795,0.0003596764112432564
0.0002451809116840618,0.000415326974627481
0.0002452002238051946,0.0004470826809992271
0.0002452224544341863,0.0004834915975490471
0.0002452423440531975,0.0005159349295740152
0.000245260978209264,0.0005462179769444929
0.0002452645709991508,0.0005520442873855316
0.0002452717565789244,0.0005636848416573339
0.0002452804239484996,0.0005777045125127285
0.0002452900902783584,0.0005933125008517292
0.0002452984378280796,0.000606767783597201
0.0002453119186377655,0.0006284517623275344
0.0002453296117347105,0.0006568261842103561
0.0002453363281019097,0.0006675719656087026
0.0002453421732431286,0.000676912561497252
0.0002453497744809207,0.0006890437358826667
0.000245352829092582,0.0006939137469810461
0.0002453574212279658,0.0007012296773966023
0.0002453610613663406,0.0007070243562392539
0.0002453621881878636,0.0007088173041522308
0.0002453629686139382,0.0007100588556721336
0.0002453641135517103,0.0007118799587807245
0.0002453650015829841,0.0007132921584484916
0.0002453659517213151,0.0007148028576426374
0.000245366768703992,0.0007161016217835112
0.0002453676632433649,0.0007175234446698107
0.0002453683620736926,0.0007186340284205896
0.0002453690690293803,0.0007197573733186081
0.0002453692061552266,0.0007199752471308155
0.0002453694804069193,0.0007204109775365763
0.0002453695425767841,0.0007205097496708154
0.0002453696669165138,0.0007207072903994872
0.0002453697139022787,0.0007207819362866689
0.0002453697361445923,0.0007208172722269899
0.0002453697735105732,0.0007208766345097189
0.0002453698066366431,0.0007209292606085646
0.0002453698418408095,0.0007209851877312155
0.0002453698793954357,0.0007210448484962095
0.0002453699016270567,0.0007210801663259233
0.0002453699353501929,0.0007211337396384763
0.0002453699623735255,0.0007211766692456578
0.0002453699975141705,0.0007212324937839633
0.0002453700545289467,0.0007213230668325354
0.0002453701039868726,0.0007214016343468112
0.0002453701257009846,0.0007214361285574359
0.0002453701518724881,0.0007214777034183153
0.0002453701680754885,0.0007215034426631952
0.0002453701898727194,0.0007215380684846812
0.000245370203173018,0.0007215591964984928
0.0002453702213530288,0.0007215880760245881
0.0002453702276828129,0.0007215981310631119
0.0002453702357697831,0.0007216109774208382
0.0002453702426052829,0.0007216218357664381
0.0002453702511396911,0.0007216353928379511
0.0002453702593951878,0.0007216485068138249
0.0002453702690028216,0.0007216637686191824
0.0002453702788720828,0.0007216794459551277
0.0002453702911455098,0.0007216989423061581
0.000245370303129861,0.0007217179799416004
0.0002453703150128674,0.0007217368575504841
0.0002453703225857187,0.0007217488889804691
0.0002453703330272892,0.0007217654797428368
0.0002453703407327855,0.0007217777244024403
0.0002453703507852035,0.0007217937000366603
0.0002453703598384281,0.0007218080883920797
0.0002453703685925301,0.0007218220006720516
0.0002453703771387569,0.0007218355811680502
0.0002453703854399459,0.0007218487743585652
0.0002453703925938147,0.0007218601558019036
0.000245370399357805,0.0007218709317611433
0.0002453704042469623,0.0007218787300297313
0.0002453704097611223,0.0007218875109943619
0.0002453704141345115,0.0007218943949067773
0.0002453704193628269,0.0007219024457201453
0.0002453704232809685,0.0007219082544142096
0.0002453704272668211,0.0007219139289168176
0.0002453704297812352,0.0007219173608985068
0.0002453704337265879,0.0007219225008772575
0.0002453704367789942,0.0007219262575351927
0.0002453704398607859,0.0007219298493134533
0.00024537044335049,0.000721933655501044
0.000245370448055176,0.0007219383230515941
0.0002453704516917171,0.0007219415278196768
0.0002453704560489379,0.0007219448716629611
0.0002453704608504702,0.0007219478715830111
0.0002453704665068893,0.0007219504862849273
0.0002453704757837344,0.0007219530205093845
0.000245370485864107,0.0007219539114737646
0.0002453704929925096,0.0007219539068359972
0.0002453705007426261,0.0007219534221419039
0.0002453705062414527,0.0007219528294407937
0.000245370514222214,0.0007219515811798915
0.000245370522324405,0.0007219498239362718
0.0002453705309017055,0.0007219474273618203
0.0002453705402734297,0.0007219441910667664
0.0002453705513952912,0.0007219395284757675
0.0002453705691340656,0.0007219303089175063
0.0002453705875327408,0.0007219184682224225
0.0002453706049786324,0.0007219051555252207
0.0002453706304920458,0.0007218820807469658
0.0002453706487279572,0.0007218630065919448
0.0002453706688029871,0.0007218395397125218
0.0002453706914372573,0.0007218100176997876
0.0002453707216439766,0.0007217655954932563
0.0002453707336454471,0.0007217463642186404
0.0002453707479666122,0.0007217222421589767
0.0002453707570662165,0.0007217062532625846
0.0002453707690741331,0.0007216843666655963
0.0002453707803941044,0.0007216629115687377
0.0002453707925082734,0.0007216390643931313
0.0002453708010786338,0.0007216216355584303
0.000245370809257394,0.0007216045697165362
0.0002453708140236016,0.0007215944272884678
0.0002453708206329252,0.0007215801206288408
0.0002453708259301531,0.0007215684488606868
0.000245370833138199,0.0007215522713908408
0.0002453708395010244,0.0007215377052662619
0.0002453708464467013,0.0007215214988157532
0.0002453708535502968,0.0007215045970640342
0.0002453708620728937,0.0007214838922651011
0.0002453708743312416,0.0007214533575705881
0.0002453708877417603,0.0007214190092356074
0.0002453708991745541,0.0007213889934037992
0.0002453709116899207,0.0007213552540005772
0.0002453709184440538,0.0007213364814976826
0.0002453709271400241,0.0007213114022568294
0.0002453709389274801,0.0007212739975999404
0.0002453709516732381,0.0007212274703545474
0.0002453709610476839,0.0007211876944699829
0.0002453709719434522,0.0007211352659932781
0.0002453709830346071,0.0007210753603145881
0.0002453709945288244,0.0007210070601566818
0.0002453710056223455,0.0007209366472825
0.0002453710196116938,0.0007208428001229608
0.0002453710385472485,0.0007207103936910449
0.0002453710586795167,0.000720564695339871
0.0002453710794751303,0.0007204117230061557
0.0002453711035972773,0.0007202321563207748
0.0002453711341168456,0.000720003653172933
0.0002453711704314783,0.0007197305123152263
0.0002453712235558229,0.0007193299528944551
0.000245371292060503,0.0007188121916602619
0.0002453713620037689,0.0007182827513849231
0.0002453714364618968,0.0007177184261854848
0.0002453715187171085,0.0007170945045652389
0.0002453716071618558,0.0007164231851372485
0.000245371716122561,0.0007155958062490445
0.000245371841149823,0.0007146461072939099
0.0002453720055354683,0.0007133972478737054
0.0002453722064464109,0.0007118707572122696
0.0002453724529460167,0.0007099979563681669
0.0002453727530063062,0.0007077184110919728
0.0002453731056609665,0.0007050396898511316
0.0002453735291957509,0.0007018231292911436
0.0002453740725788702,0.0006976972792098598
0.0002453747510191127,0.0006925473824465992
0.0002453756048060167,0.0006860687175714772
0.0002453765741027238,0.0006787165877994995
0.0002453778199971335,0.0006692712084934321
0.0002453792859665572,0.0006581642333920875
0.0002453807698203576,0.0006469292814725605
0.0002453825676806662,0.000633326978981277
0.0002453846630107431,0.0006174880812201549
0.0002453868198573331,0.0006011999161811697
0.0002453873440828345,0.0005972434596324686
0.0002453883925338371,0.0005893333750859537
0.0002453896099881912,0.0005801529680236594
0.0002453912254698539,0.0005679790193106162
0.0002453924086296356,0.0005590686368817959
0.0002453940594695158,0.0005466441681035954
0.0002453954908964214,0.0005358785887959417
0.000245397214712169,0.0005229233001389077
0.0002453996529363199,0.0005046162527828644
0.0002454018820061606,0.000487897397794697
0.0002454040183559313,0.0004718899100964896
0.0002454076711395717,0.0004445560142995229
0.0002454097185904194,0.0004292547841495556
0.0002454118447318861,0.0004133806050919706
0.0002454144828014884,0.0003937056825508833
0.0002454151698195918,0.0003885857404812213
0.000245415975881182,0.0003825806857786253
0.0002454163007215845,0.0003801612919990994
0.0002454168874612334,0.0003757921968656029
0.000245417425696363,0.0003717853157417802
0.0002454176943098052,0.0003697859968016997
0.0002454178178374917,0.0003688666492555037
0.0002454180486893481,0.0003671486870343707
0.00024541817247964,0.0003662275343510914
0.0002454182341448865,0.0003657686881948376
0.0002454183314682176,0.0003650445394063977
0.0002454183949289922,0.0003645723673822154
0.0002454184162819535,0.0003644134964017895
0.0002454184470890773,0.0003641842869947733
0.000245418476386205,0.0003639663151688559
0.0002454185091087649,0.0003637228614389831
0.0002454185443451402,0.00036346070915757
0.000245418583055574,0.0003631727153740802
0.0002454186391062449,0.0003627557245651448
0.0002454186713427334,0.0003625159049896081
0.0002454187072688536,0.0003622486409977132
0.0002454187231214441,0.0003621307107466767
0.0002454187432048716,0.0003619813077746724
0.0002454187507686487,0.0003619250403077453
0.0002454187607737094,0.0003618506122623027
0.0002454187699630978,0.0003617822523398459
0.0002454187783934963,0.0003617195388043786
0.0002454187881474653,0.0003616469795645051
0.0002454187966884661,0.0003615834437950262
0.0002454188044911342,0.0003615254006327957
0.0002454188118018499,0.0003614710172327192
0.0002454188181745085,0.0003614236120540366
0.0002454188246233141,0.000361375640567086
0.0002454188314528554,0.0003613248370085179
0.0002454188395559329,0.0003612645600776257
0.0002454188478396263,0.0003612029398146831
0.000245418857386939,0.0003611319200999347
0.0002454188690837004,0.0003610449116768462
0.0002454188830911402,0.0003609407154764152
0.0002454189039004528,0.0003607859238785809
0.0002454189328142395,0.0003605708490065761
0.0002454189744134515,0.000360261418743282
0.000245419031856657,0.000359834144705164
0.000245419102076035,0.000359311854192393
0.0002454191889579143,0.0003586656514992009
0.0002454192865758731,0.0003579396275271869
0.0002454193977081437,0.0003571131316395126
0.000245419517776664,0.0003562202236454959
0.0002454196445910128,0.0003552772024931294
0.0002454197718449268,0.0003543309675934607
0.0002454199181786052,0.0003532429274038833
0.0002454200936904853,0.0003519380334830048
0.0002454202940697075,0.0003504483841407628
0.0002454205224289079,0.0003487508938431831
0.0002454208261779066,0.0003464932740775965
0.0002454212001551451,0.0003437141124340993
0.0002454216504677531,0.0003403683055299163
0.0002454222279107949,0.0003360789323230893
0.0002454229550216886,0.0003306794050771627
0.0002454236770372065,0.0003253194932473036
0.0002454245612187135,0.0003187581473390352
0.0002454253708139097,0.0003127526206524243
0.0002454262235905006,0.0003064291835419685
0.0002454271892947407,0.0002992713549250756
0.0002454282206032509,0.0002916307598641525
0.000245429194953428,0.0002844154632275532
0.0002454304123983826,0.0002754045163853419
0.0002454321918048745,0.0002622432367462722
0.0002454345230056658,0.0002450168777097474
0.0002454391854072485,0.0002106193494150713
0.0002454462526678673,0.0001586197953663246
0.0002454533540820355,0.000106538744934452
0.0002454549536580316,9.483109686690098e-05
0.0002454566372524419,8.251780875852957e-05
0.0002454572157897559,7.828876987330025e-05
0.0002454582115258511,7.101269602876571e-05
0.0002454584634965302,6.91720171658686e-05
0.0002454588014359812,6.670366060584073e-05
0.0002454591924154028,6.384837228823437e-05
0.0002454593340306614,6.281429541429707e-05
0.0002454596081053355,6.081318945299201e-05
0.0002454598544858825,5.901450279732206e-05
0.0002454601116431996,5.713735878975805e-05
0.0002454604674018366,5.454083194581222e-05
0.0002454610785964872,5.008098322794967e-05
0.0002454613024471849,4.844787319406326e-05
0.0002454614002631765,4.773430636257618e-05
0.0002454615958951596,4.630726922936029e-05
0.0002454617815485013,4.495314030699369e-05
0.0002454619509933751,4.371733482338416e-05
0.0002454619905677444,4.342872258721315e-05
0.0002454620340352725,4.311172399658046e-05
0.0002454620692378065,4.285500478524954e-05
0.0002454620988681223,4.263892498362428e-05
0.0002454621318315482,4.23985415491951e-05
0.0002454621477334303,4.228257903879557e-05
0.0002454621697108054,4.212231214372824e-05
0.0002454621861687283,4.200229471538732e-05
0.0002454622024909953,4.188326582261013e-05
0.0002454622135805375,4.180239556530375e-05
0.0002454622276275295,4.169995772287134e-05
0.0002454622331049031,4.166001379685805e-05
0.0002454622410189075,4.160230045581728e-05
0.0002454622496048558,4.153968651013324e-05
0.0002454622577852037,4.148002998584533e-05
0.0002454622661132203,4.141929596716433e-05
0.0002454622769864793,4.133999930237765e-05
0.0002454622867198496,4.126901528334874e-05
0.000245462295833456,4.120255185723405e-05
0.0002454623043824821,4.114021030316253e-05
0.0002454623133488112,4.107483392081799e-05
0.0002454623219910037,4.101183563501848e-05
0.0002454623329835972,4.093173109207266e-05
0.0002454623449831758,4.084433558021149e-05
0.0002454623592763829,4.074028445855655e-05
0.0002454623695885601,4.066519759428493e-05
0.0002454623831019307,4.056667295252602e-05
0.0002454623942473005,4.048509660529649e-05
0.000245462405283285,4.040392791328028e-05
0.0002454624163714709,4.03217991876357e-05
0.000245462427467898,4.023895911203463e-05
0.0002454624380092083,4.015954763403025e-05
0.0002454624491681955,4.007481024910617e-05
0.0002454624543405405,4.00353681578143e-05
0.000245462461328857,3.998195983963643e-05
0.0002454624722143421,3.989863493310455e-05
0.0002454624820813886,3.982300792096366e-05
0.0002454624918728241,3.974792565990729e-05
0.0002454625027934901,3.966415611986721e-05
0.0002454625164614574,3.955929180961183e-05
0.000245462532583366,3.943557393184295e-05
0.000245462555974166,3.92560270117366e-05
0.0002454625859131425,3.902612351818605e-05
0.0002454626283275895,3.870019894947019e-05
0.0002454626779165817,3.831877440171916e-05
0.0002454627288974865,3.792615669037881e-05
0.0002454627906479993,3.744989288604935e-05
0.0002454628578967902,3.693026132531851e-05
0.0002454629385079821,3.630601653950903e-05
0.0002454630299311884,3.559618151916376e-05
0.0002454631318292326,3.48026699689102e-05
0.0002454632522492909,3.386174197397885e-05
0.0002454633902519358,3.27792458944833e-05
0.0002454635556593685,3.147610308471451e-05
0.0002454637714386033,2.976709462015169e-05
0.000245464007614516,2.788561533967782e-05
0.0002454642899340155,2.562232195798614e-05
0.0002454645839356012,2.32506381383324e-05
0.0002454649081301392,2.061920217942747e-05
0.0002454653027709581,1.739676990332572e-05
0.0002454657606373716,1.363492020249475e-05
0.000245466384744659,8.479858552666364e-06
0.0002454671257975285,2.331085691624886e-06
0.0002454681361571266,-6.048341890449552e-06
0.0002454695148502232,-1.739666163661436e-05
0.0002454705940327555,-2.610668599764916e-05
0.0002454719204608039,-3.651849471305484e-05
0.0002454734242944529,-4.77186544275045e-05
0.0002454753288342827,-6.076046915718127e-05
0.0002454791379139421,-8.118356463722723e-05
0.0002454826937882027,-9.226251871128713e-05
0.0002454846386026192,-9.438889540614951e-05
0.0002454860636453275,-9.414640059226935e-05
0.0002454862826936556,-9.397085119651542e-05
0.000245486720790312,-9.351688388712925e-05
0.0002454870017419839,-9.315895946591682e-05
0.0002454872826936557,-9.276746129322632e-05
0.0002454873978646253,-9.259786872373979e-05
0.0002454876282065645,-9.225566873985462e-05
0.0002454879437957696,-9.178154910166521e-05
0.00024548857497418,-9.082724594019002e-05
0.0002454891024021289,-9.003039920381828e-05
0.0002454898576529503,-8.889058055886605e-05
0.0002454913163030559,-8.669381517894897e-05
0.0002454942336032671,-8.23184794652942e-05
0.00024549899368347,-7.523384663913371e-05
0.0002455085138438757,-6.128425011300356e-05
0.0002455275541646873,-3.452931161104434e-05
0.0002455433026537647,-1.396835685879261e-05
0.0002455475776658194,-8.779115415742869e-06
0.0002455561276899289,6.726883737618151e-07
0.0002455579975128177,2.502389228980152e-06
0.0002455597437307163,4.104244116801042e-06
0.0002455603306996553,4.616839043037463e-06
0.0002455615046375332,5.596314930620894e-06
0.000245563852513289,7.33117247055494e-06
0.0002455685482648006,9.723496425690653e-06
0.0002455736707820397,1.039008414395519e-05
0.0002455799727642409,8.426870030755424e-06
0.0002455854209382204,4.782446067844313e-06
0.0002455912170293384,-3.558010259554914e-07
0.0002455976639434686,-5.623902613841033e-06
0.0002456067723083305,-1.004642536429728e-05
0.0002456084968337028,-1.023570891759381e-05
0.0002456119458844474,-9.916802276780491e-06
0.0002456174030192576,-7.653841147677236e-06
0.0002456225839653635,-4.077791835485034e-06
0.000245624627163023,-2.352742636748301e-06
0.000245625627163023,-1.487578040106947e-06
0.0002456266208032035,-6.208189461790732e-07
0.0002456275370348904,1.752188512700174e-07
0.000245627897383355,4.867934947301486e-07
0.0002456286180802841,1.105553917245257e-06
0.0002456300594741423,2.313813379924745e-06
0.0002456329422618587,4.55786621906234e-06
0.0002456387078372916,7.857985591836126e-06
0.0002456462214015464,9.153421977340605e-06
0.0002456524449469242,7.403468845499416e-06
0.0002456586708575037,3.50630455067181e-06
0.0002456646141625333,-9.835824115861917e-07
0.0002456712354227147,-5.785214539301998e-06
0.0002456745460528054,-7.512673483457022e-06
0.0002456811673129869,-9.025079166663275e-06
0.000245682693222932,-8.941591514402173e-06
0.0002456857450428223,-8.285060835116763e-06
0.000245691298524814,-5.699844695107999e-06
0.0002456956336514828,-2.685572815573524e-06
0.0002456988324452911,-2.526727756357224e-07
0.0002457036376730769,3.350448675144129e-06
0.000245710074326051,6.915022327941153e-06
0.0002457180077462067,8.432747994712123e-06
0.0002457246174111483,6.811355177191661e-06
0.000245731028609886,3.12888757651333e-06
0.0002457371657877405,-1.111943716510405e-06
0.0002457439873759705,-5.56712100180066e-06
0.0002457473981700855,-7.106705279567753e-06
0.0002457542197583155,-8.255750472758561e-06
0.0002457557762763306,-8.100279111084843e-06
0.0002457588893123607,-7.329085248190573e-06
0.0002457646162324952,-4.638404009513224e-06
0.0002457699762671267,-1.047091726112906e-06
0.0002457765019366489,3.265616515399254e-06
0.0002457866837986414,7.597459975138424e-06
0.0002457921002929945,7.699206577834003e-06
0.0002457995691614596,5.296029562713779e-06
0.0002458057873849781,1.741693200074353e-06
0.0002458122908806201,-2.630226605181266e-06
0.0002458204728362398,-6.514621318989521e-06
0.0002458238235837449,-7.414223410383271e-06
0.0002458254989574974,-7.614008431946544e-06
0.0002458288497050025,-7.498867845458026e-06
0.0002458346917485668,-5.824568797112919e-06
0.0002458406939092635,-2.547411509376665e-06
0.0002458422797116693,-1.521714967182247e-06
0.0002458454513164808,6.054868295046484e-07
0.000245851794526104,4.362198575780321e-06
0.0002458619982075581,7.354665879456629e-06
0.0002458691613716512,6.349366988646745e-06
0.0002458762804499929,3.095480946094424e-06
0.000245882751936389,-7.044328509757721e-07
0.000245889727358367,-4.685620853500063e-06
0.0002458932150693561,-6.07630835602256e-06
0.0002459001904913341,-7.134725216080585e-06
0.0002459018353888331,-6.993255620272679e-06
0.0002459051251838311,-6.26810624880748e-06
0.0002459102550233201,-4.180233812793919e-06
0.0002459163496117738,-6.619722669043194e-07
0.0002459225118752767,2.874199696596842e-06
0.0002459330081594468,6.695408322517448e-06
0.0002459386400689925,6.679995555972249e-06
0.0002459464131387505,4.301162842933562e-06
0.00024595293152117,9.565071423429593e-07
0.0002459598371805761,-3.029307544468032e-06
0.0002459690629520112,-6.231154899248572e-06
0.0002459717501170836,-6.619112061130573e-06
0.0002459771244472283,-6.266690703811664e-06
0.000245983451407876,-4.12331433201271e-06
0.0002459850231418862,-3.356098106515414e-06
0.0002459881666099066,-1.632330523886645e-06
0.0002459944535459474,1.882456488202007e-06
0.0002460049097922874,6.010434154555283e-06
0.0002460108672458274,6.384431864640336e-06
0.0002460189978030855,4.445398907695321e-06
0.0002460256943373419,1.354097591797013e-06
0.0002460327010958796,-2.468008340996317e-06
0.0002460415222668456,-5.610893253500044e-06
0.0002460448101958593,-6.173299500323054e-06
0.0002460464541603661,-6.253441579088853e-06
0.0002460497420893798,-6.008065355547881e-06
0.0002460559815023652,-4.273289268290612e-06
0.0002460615465038367,-1.622158214080099e-06
0.0002460684127054358,1.875725144928057e-06
0.0002460773165753148,5.380930839016244e-06
0.0002460833828592864,6.039403104713671e-06
0.0002460917264336795,4.477978221209519e-06
0.0002460985150692704,1.644459556512558e-06
0.0002461056717152555,-2.034988739283714e-06
0.0002461143017353394,-5.093845375748457e-06
0.0002461186167453813,-5.82775675619203e-06
0.0002461205584266394,-5.87757201588021e-06
0.0002461244417891556,-5.453337672276011e-06
0.0002461308474600033,-3.508653302357771e-06
0.0002461370958648719,-5.446773019020049e-07
0.0002461446058091844,2.896017906433975e-06
0.0002461552253687001,5.674984750649187e-06
0.0002461612256533721,5.320771566091329e-06
0.0002461693310240625,2.808636022622718e-06
0.000246176312849093,-2.92074380902014e-07
0.0002461839740680184,-3.683722078702792e-06
0.0002461872991134298,-4.707617103627044e-06
0.0002461939492042527,-5.550519922009742e-06
0.0002461957590785986,-5.451243101574471e-06
0.0002461993788272906,-4.836625489048754e-06
0.0002462059578512749,-2.644355741254296e-06
0.0002462127910876427,5.405219024475163e-07
0.0002462210818091216,3.784218902684599e-06
0.0002462291406919979,5.382393978341355e-06
0.0002462376277889134,4.453896891888947e-06
0.0002462452113112883,1.702577412043478e-06
0.0002462524203446182,-1.390649733341037e-06
0.000246260614406517,-4.369361961814286e-06
0.0002462641754519534,-5.032713272709809e-06
0.0002462712975428262,-4.939296241156754e-06
0.0002462730601105964,-4.603098378712831e-06
0.000246276585246137,-3.599328792530285e-06
0.0002462834269388558,-9.176548780895191e-07
0.0002462909518443294,2.381978717792894e-06
0.0002463025579274401,4.967582267821911e-06
0.0002463128369143661,3.972917206411195e-06
0.0002463204642340119,1.442911052216309e-06
0.0002463283079292922,-1.882439643235699e-06
0.0002463373430287826,-4.3782274660397e-06
0.0002463418605785278,-4.880099648297192e-06
0.000246343909993254,-4.847352269542114e-06
0.0002463480088227065,-4.304848142873429e-06
0.000246354846946697,-2.332105105745344e-06
0.00024636216832024,6.663900240157336e-07
0.0002463708329747418,3.53744194673933e-06
0.0002463791682372724,4.760905360496766e-06
0.0002463878736927385,3.64711420558767e-06
0.0002463957567266633,9.486972021061351e-07
0.0002464034123664455,-1.882441245667595e-06
0.0002464124544036054,-4.303192279644857e-06
0.0002464152759540746,-4.568201936243095e-06
0.0002464209190550131,-4.286963087976186e-06
0.0002464227331534675,-3.959541751896464e-06
0.0002464263613503763,-3.003088915692037e-06
0.0002464335734033106,-4.633186819666864e-07
0.0002464418026071776,2.611215259647639e-06
0.0002464453574176595,3.595962620079256e-06
0.0002464524670386232,4.515685067843078e-06
0.0002464605732139846,3.611687415146282e-06
0.0002464682113504484,1.205092962862886e-06
0.0002464758787452138,-1.52118409429435e-06
0.0002464849501869037,-3.992035702251622e-06
0.0002464880435442745,-4.327586310731234e-06
0.0002464942302590162,-4.081000907189325e-06
0.0002464960855741753,-3.758521573338678e-06
0.0002464997962044935,-2.814900389129448e-06
0.0002465071279032784,-3.408463062667749e-07
0.0002465154977850098,2.610467892572438e-06
0.0002465230307994635,4.070584778198738e-06
0.0002465343789421305,3.43274991077514e-06
0.0002465422839603905,1.283498639968401e-06
0.0002465506991956233,-1.685571972718502e-06
0.0002465602381384192,-3.76222277992719e-06
0.0002465650076098171,-4.090852832849463e-06
0.0002465671705473366,-3.996541753147252e-06
0.0002465714964223755,-3.374226065025349e-06
0.0002465787959349727,-1.423767457855851e-06
0.0002465867878339856,1.333604508934125e-06
0.0002465969066033663,3.587982193826917e-06
0.0002466066250012413,3.679692284290821e-06
0.0002466151917180118,1.907501148423341e-06
0.0002466235985331734,-8.346462480900787e-07
0.0002466326030884553,-3.064346868769184e-06
0.000246636172949409,-3.627483396980942e-06
0.0002466433126713166,-3.655900705556627e-06
0.0002466513879162233,-2.096310711938993e-06
0.000246653308225826,-1.529535250641703e-06
0.0002466571488450316,-2.683803555021373e-07
0.0002466648300834428,2.055908615982914e-06
0.0002466749636312027,3.725892169348093e-06
0.0002466844101515166,3.036467460887755e-06
0.0002466932886291689,7.58662934932466e-07
0.0002467016582200529,-1.594597821750322e-06
0.0002467114668995172,-3.464526167354784e-06
0.0002467145054082541,-3.584374386187043e-06
0.0002467205824257277,-3.101275635606911e-06
0.00024672255263007,-2.74032265816511e-06
0.0002467264930387544,-1.776118026931471e-06
0.0002467343738561233,4.992310548640584e-07
0.0002467443417295695,2.958226242374455e-06
0.0002467516374142736,3.481264457292791e-06
0.0002467621905909954,2.167132554676521e-06
0.0002467705197596023,6.738563001047156e-08
0.0002467796701074304,-2.355191186027029e-06
0.0002467829935095997,-2.936322025296626e-06
0.0002467896403139383,-3.366754997983224e-06
0.0002467918003843012,-3.257773641494533e-06
0.0002467961205250269,-2.690894498086988e-06
0.0002468039506003992,-8.970279446761891e-07
0.0002468124777912164,1.497961328876118e-06
0.0002468241122093655,3.178945899825306e-06
0.0002468374137510533,2.127496775811638e-06
0.000246846182245519,1.428361372564293e-07
0.0002468558550993712,-2.209640353462911e-06
0.0002468590497454532,-2.719094556058673e-06
0.0002468654390376174,-3.115381780222072e-06
0.0002468676721428208,-3.020510142334367e-06
0.0002468721383532278,-2.485437389179331e-06
0.0002468801765498692,-7.818546314962089e-07
0.0002468889899512044,1.488945804471554e-06
0.0002469011397507816,2.968874391588865e-06
0.0002469143854842562,1.816991489475699e-06
0.0002469235361330886,-1.17072145300557e-07
0.0002469335491441774,-2.249493700147611e-06
0.0002469372084015948,-2.680791226047685e-06
0.0002469445269164297,-2.758922549510865e-06
0.0002469467570003035,-2.549794615416925e-06
0.0002469512171680511,-1.84455457091056e-06
0.0002469596399149873,-8.450381628253625e-09
0.0002469693605558625,2.083272533209395e-06
0.0002469774368131757,2.766283240593402e-06
0.0002469897758957309,1.687654910094189e-06
0.0002469988875024551,-1.070530023192473e-07
0.0002470090855978831,-2.111283300647763e-06
0.000247012967094677,-2.515884386523987e-06
0.0002470207300882649,-2.506421126256633e-06
0.0002470230106604168,-2.274583576596851e-06
0.0002470275718047205,-1.545056470681732e-06
0.0002470362893548725,2.562679536419631e-07
0.0002470466176526565,2.170656184819183e-06
0.0002470544911779218,2.574798007158445e-06
0.0002470664862380247,1.34042954819143e-06
0.0002470757971063677,-3.954625720612906e-07
0.000247086428419292,-2.166114496269071e-06
0.0002470917440757541,-2.450379560954573e-06
0.0002470944019039852,-2.421721087794865e-06
0.0002470997175604474,-1.979758940564233e-06
0.0002471078080417627,-5.77347434430101e-07
0.000247117265580796,1.165922014224526e-06
0.0002471309005583279,2.396469267848787e-06
0.0002471394366066305,1.781664601349788e-06
0.0002471505543735957,-1.291286958913523e-07
0.0002471607588504204,-1.646176553777993e-06
0.0002471642357640906,-2.032759150900903e-06
0.0002471711895914308,-2.205012960171344e-06
0.0002471815025450237,-1.140129561080711e-06
0.0002471838098016541,-7.326321718530761e-07
0.0002471884243149149,1.676307562843954e-07
0.0002471976533414364,1.629364604120529e-06
0.0002472090648565027,2.146621465201739e-06
0.0002472195837722384,1.144701336567069e-06
0.0002472301783606207,-6.814824536570056e-07
0.000247241364600887,-1.884456084987701e-06
0.0002472464912189978,-2.052431977070417e-06
0.0002472490545280532,-1.976878088003984e-06
0.0002472541811461641,-1.530981602557991e-06
0.0002472634591560283,-1.794017859355601e-07
0.0002472741820763232,1.477146945920265e-06
0.0002472844615649973,1.96911108274186e-06
0.0002472985161865903,7.912899684242533e-07
0.0002473090061494672,-6.434578467508014e-07
0.0002473212935568282,-1.831241437699152e-06
0.0002473267757039333,-1.786047193039895e-06
0.0002473295167774859,-1.622322353374353e-06
0.0002473349989245911,-1.039984159645859e-06
0.0002473438659255645,2.935874210660186e-07
0.0002473559245851435,1.5580249637445e-06
0.0002473685719017322,1.535921016047334e-06
0.000247380183237042,3.404859234447078e-07
0.0002473919393825843,-1.193139408472046e-06
0.0002473955704610805,-1.491941435491663e-06
0.0002474028326180728,-1.664919485712245e-06
0.0002474056351800826,-1.550083470211716e-06
0.0002474112403041023,-1.052387480631193e-06
0.0002474213182742168,2.130193094160362e-07
0.0002474334366120227,1.500539424314913e-06
0.0002474430896938817,1.535179575147725e-06
0.0002474568026605868,2.673830593828359e-07
0.0002474681074258139,-9.143565658322414e-07
0.0002474824787959232,-1.478567562172921e-06
0.0002474862935802063,-1.280658524200707e-06
0.0002474939231487724,-5.250719229487569e-07
0.0002475049300439164,6.919468155148114e-07
0.000247518986705127,1.464505114717333e-06
0.0002475340470917254,6.764075768227664e-07
0.0002475472550564992,-7.259168454215003e-07
0.0002475610518598909,-1.284762162519686e-06
0.0002475679502615868,-1.100219133021393e-06
0.0002475711530874717,-8.722139659409211e-07
0.0002475775587392414,-2.340149969572726e-07
0.0002475896402594427,8.543092281660323e-07
0.0002476052529225704,1.155864085716026e-06
0.0002476189824574987,2.808271423230789e-07
0.0002476329135122251,-8.985159282119427e-07
0.0002476370672386797,-1.081289676922054e-06
0.000247645374691589,-1.065295825880187e-06
0.0002476485417801602,-9.077325568824328e-07
0.0002476548759573025,-4.02098528130399e-07
0.0002476668415114195,5.981703968014669e-07
0.0002476842240371668,1.061968703927806e-06
0.0002476994124051865,2.732357782828047e-07
0.0002477144160605225,-8.060188258843949e-07
0.0002477318591720461,-8.366887250849315e-07
0.0002477373494140774,-5.536750829747783e-07
0.0002477483298981401,2.04456681960752e-07
0.000247762161389337,8.888711046409904e-07
0.0002477751693300984,6.699816878580411e-07
0.0002477912296920363,-3.059734859279864e-07
0.0002478064394299143,-7.662340676122145e-07
0.0002478135615548078,-7.213337191495105e-07
0.0002478171226172546,-5.918855068477063e-07
0.0002478242447421481,-1.819464623018208e-07
0.000247838170843978,5.439888985579744e-07
0.0002478636716936178,4.51679647312126e-07
0.0002478795844148549,-1.966716281345554e-07
0.000247899153075452,-6.253414878436429e-07
0.0002479089374057506,-3.726284461369737e-07
0.0002479138295708999,-1.434080133859894e-07
0.0002479236139011984,3.057346776645978e-07
0.0002479402295918675,5.637170892831407e-07
0.0002479580306343987,1.120339080261606e-07
0.0002479764311634483,-4.836182088410501e-07
0.0002479824920886428,-5.044317045832809e-07
0.0002479946139390317,-2.366744023240699e-07
0.0002480113637835735,2.720148723388199e-07
0.0002480324369338513,3.995997592589376e-07
0.0002480555960666245,-8.078861088214963e-08
0.0002480784544404044,-3.80219102546381e-07
0.0002480898836272943,-1.864469842533958e-07
0.0002481127420010743,3.02295642759503e-07
0.0002481379592364237,2.094940166520421e-07
0.0002481691831955708,-2.442728259754345e-07
0.0002481977480454573,-1.455638976027568e-07
0.0002482107689728746,4.53444899138013e-08
0.0002482368108277094,1.77290440391402e-07
0.000248247717193726,9.606531866942064e-08
0.0002482695299257592,-1.139069420604963e-07
0.0002482995711867447,-8.317593500535136e-08
0.0002483076576715833,9.522526335449737e-09
0.0002483238306412607,1.461892791165602e-07
0.0002483561765806154,3.827060941268949e-08
0.0002483898685609824,-1.286303185510015e-07
0.0002484019045688073,-6.906382901453689e-08
0.0002484259765844571,8.822387330819421e-08
0.0002484633007772218,5.169447297597361e-08
0.0002485133399419332,-8.039853374355177e-08
0.000248569198702441,-3.834194484062903e-09
0.0002486543569822929,2.132084336181851e-08
0.0002488246735419968,-9.277356267701984e-09
0.000249000631343876,6.908394191343067e-09
0.0002492385606484338,7.330127603430438e-10
0.0002497144192575495,-1.552788173347405e-09
0.0002504838958615134,-3.156190543490041e-10
0.0002520228490694411,-4.117988215423236e-10
0.0002550794506965051,-3.656261724927131e-10
0.0002583605981163186,-3.636586023406206e-10
0.0002617848123297128,-3.646532043543432e-10
0.0002672878614235402,-3.646413859516112e-10
0.0002730021471378259,-3.646472210047696e-10
0.0002744307185663973,-3.646473042733496e-10
0.0002772878614235402,-3.646472615002811e-10
0.0002778670147978817,-3.646472626508508e-10
0.0002779146796886632,-3.646472622922753e-10
0.0002780100094702261,-3.6464726175791e-10
0.0002780576743610076,-3.646472611446277e-10
0.0002781530041425705,-3.646472619230039e-10
0.0002781914972661712,-3.646472620907632e-10
0.0002782684835133727,-3.646472619963856e-10
0.0002782880694597881,-3.646472619387348e-10
0.000278327241352619,-3.646472619363616e-10
0.0002783541097021225,-3.646472619801186e-10
0.0002783824515377338,-3.646472619878816e-10
0.0002783991605578734,-3.646472619601652e-10
0.0002784174263409289,-3.646472619285342e-10
0.0002784324581248867,-3.646472619316925e-10
0.0002784516348186114,-3.646472615497523e-10
0.0002784566964039871,-3.646472614141117e-10
0.0002784600632617389,-3.646472613420293e-10
0.0002784630393889262,-3.646472613222146e-10
0.0002784637796195977,-3.646472613233423e-10
0.0002784652600809408,-3.646472613336288e-10
0.0002784665004384867,-3.646472613511152e-10
0.0002784673544718925,-3.646472613666723e-10
0.0002784675933287215,-3.646472613715862e-10
0.0002784680219605771,-3.646472613811891e-10
0.0002784685227111406,-3.646472613927011e-10
0.0002784689264426711,-3.646472614028668e-10
0.0002784694961287708,-3.64647261417627e-10
0.0002784697014795148,-3.646472614193575e-10
0.0002784698824928075,-3.646472614128654e-10
0.0002784699653817863,-3.646472613630493e-10
0.0002784700969532602,-3.646472622144113e-10
0.0002784701762480642,-3.646472675303756e-10
0.0002784702210019365,-3.646472845222349e-10
0.0002784702469740357,-3.646473069399282e-10
0.0002784702686430298,-3.64647332242773e-10
0.0002784702807931824,-3.646473554721375e-10
0.000278470298678528,-3.64647421632699e-10
0.000278470312034288,-3.646474957364501e-10
0.0002784703354033031,-3.646475987461471e-10
0.0002784703435199583,-3.646476265574357e-10
0.0002784703562757739,-3.646477253014917e-10
0.0002784703653608714,-3.646478292234305e-10
0.0002784703795044536,-3.64647918029107e-10
0.000278470388717691,-3.646478989242395e-10
0.0002784704028691695,-3.646478173352867e-10
0.0002784704157810176,-3.646475411024124e-10
0.0002784704317598453,-3.646465684039007e-10
0.0002784704372012174,-3.646460911247371e-10
0.000278470445283529,-3.646454576486717e-10
0.00027847045311411,-3.646452344000551e-10
0.0002784704612941025,-3.646455774770379e-10
0.0002784704676182373,-3.646460039344531e-10
0.0002784704747460204,-3.646462412893475e-10
0.0002784704809765982,-3.646460245202913e-10
0.0002784704870052146,-3.64645571181631e-10
0.0002784704939120661,-3.646451729275758e-10
0.0002784705030471455,-3.646451915197103e-10
0.0002784705103210307,-3.646457462735992e-10
0.0002784705186494664,-3.646467314072212e-10
0.0002784705285771597,-3.646477661006562e-10
0.0002784705400288648,-3.646485117451394e-10
0.0002784705558129892,-3.646486997575608e-10
0.0002784705746957832,-3.646482164294244e-10
0.0002784706016155313,-3.646476272180859e-10
0.0002784706359923103,-3.646472991733563e-10
0.0002784706853056836,-3.646472354109944e-10
0.0002784707518628007,-3.646472916123907e-10
0.0002784708436741312,-3.646472659259751e-10
0.0002784709503703946,-3.646472523163983e-10
0.0002784710641484906,-3.64647260709229e-10
0.0002784711990717995,-3.646472631615828e-10
0.0002784713457690218,-3.646472614820927e-10
0.0002784715144745188,-3.646472613623e-10
0.0002784717034199382,-3.646472615835346e-10
0.0002784719125476592,-3.646472614809065e-10
0.0002784721581246007,-3.646472614707929e-10
0.0002784724367870667,-3.646472615098025e-10
0.0002784727858079317,-3.646472615081932e-10
0.000278473202105017,-3.646472615108607e-10
0.0002784737445082506,-3.646472615288618e-10
0.0002784744323259715,-3.646472615507139e-10
0.0002784749995775314,-3.646472615687305e-10
0.0002784757541176784,-3.646472615952412e-10
0.0002784770740373142,-3.646472616466957e-10
0.0002784794587161981,-3.646472617435755e-10
0.0002784827844664023,-3.646472618443015e-10
0.0002784877534084902,-3.646472618835026e-10
0.0002784921666214378,-3.646472618561694e-10
0.0002784974109441829,-3.646472618047492e-10
0.0002785034087613607,-3.646472617836704e-10
0.0002785056511387025,-3.646472617852631e-10
0.0002785101358933863,-3.646472617977104e-10
0.00027851627119033,-3.646472617865702e-10
0.0002785285417842176,-3.646472617687726e-10
0.000278540299497023,-3.646472619001922e-10
0.000278550926499588,-3.646472620626912e-10
0.0002785662671999613,-3.646472620972863e-10
0.0002785793035700592,-3.646472615918588e-10
0.000278583544581547,-3.646472613858251e-10
0.0002785920266045227,-3.646472612308056e-10
0.0002786037847686142,-3.646472615616777e-10
0.0002786273010967973,-3.646472624321344e-10
0.0002786730236391989,-3.646472615409919e-10
0.0002787644687240023,-3.646472615260574e-10
0.0002787976554078571,-3.64647262169203e-10
0.0002788640287755666,-3.646472621101339e-10
0.0002789385717764842,-3.646472617366289e-10
0.0002789590927558012,-3.646472613002155e-10
0.000279000134714435,-3.64647261987583e-10
0.0002790644801053693,-3.646472622902642e-10
0.0002791512987339593,-3.646472615213178e-10
0.0002792895942201048,-3.646472620395017e-10
0.0002795461900352874,-3.646472620142475e-10
0.0002800593816656527,-3.646472619298663e-10
0.0002807649755729998,-3.646472619456723e-10
0.0002817145820729721,-3.646472617881702e-10
0.0002829967833244098,-3.646472617787985e-10
0.0002843555345193478,-3.646472617518722e-10
0.0002857142857142857,-3.646472601288251e-10


==> Power/data/ioutVin.csv <==
/TN0/D (ib=6e-08) X,/TN0/D (ib=6e-08) Y,/TN0/D (ib=1.18e-07) X,/TN0/D (ib=1.18e-07) Y,/TN0/D (ib=2e-09) X,/TN0/D (ib=2e-09) Y
0.015,1.121190819100614e-08,0.015,1.669765606243341e-08,0.015,1.191487485542522e-09
0.0159,1.167011723657464e-08,0.0159,1.727627158712517e-08,0.0159,1.259597665681245e-09
0.0168,1.213047817260729e-08,0.0168,1.785937183743711e-08,0.0168,1.327716164578984e-09
0.0177,1.259285259631953e-08,0.0177,1.844493802503514e-08,0.0177,1.39583246790332e-09
0.01860000000000001,1.305711339707217e-08,0.01860000000000001,1.903282098844403e-08,0.01860000000000001,1.463934257469472e-09
0.01950000000000001,1.352314440132238e-08,0.01950000000000001,1.962288231922921e-08,0.01950000000000001,1.532010376529698e-09
0.02040000000000001,1.399083918552172e-08,0.02040000000000001,2.021499339181565e-08,0.02040000000000001,1.600050628888908e-09
0.02130000000000001,1.446010003922423e-08,0.02130000000000001,2.080903448687393e-08,0.02130000000000001,1.668045619333133e-09
0.02220000000000001,1.493083705713908e-08,0.02220000000000001,2.140489400670352e-08,0.02220000000000001,1.735986625497696e-09
0.02310000000000001,1.540296734209663e-08,0.02310000000000001,2.200246777178645e-08,0.02310000000000001,1.803865494118605e-09
0.02400000000000001,1.587641430372609e-08,0.02400000000000001,2.260165838904431e-08,0.02400000000000001,1.871674556391577e-09
0.02490000000000002,1.635110703984641e-08,0.02490000000000002,2.320237468350405e-08,0.02490000000000002,1.939406558408914e-09
0.02580000000000002,1.682697978948736e-08,0.02580000000000002,2.380453118621552e-08,0.02580000000000002,2.007054603641778e-09
0.02670000000000002,1.730397144821358e-08,0.02670000000000002,2.440804767203663e-08,0.02670000000000002,2.074612105066275e-09
0.02760000000000002,1.778202513759876e-08,0.02760000000000002,2.501284874185859e-08,0.02760000000000002,2.142072745132655e-09
0.02850000000000002,1.826108782201695e-08,0.02850000000000002,2.561886344432736e-08,0.02850000000000002,2.209430442082977e-09
0.02940000000000002,1.874110996677402e-08,0.02940000000000002,2.622602493284416e-08,0.02940000000000002,2.276679321510433e-09
0.03030000000000002,1.922204523250525e-08,0.03030000000000002,2.683427015408894e-08,0.03030000000000002,2.343813692211056e-09
0.03120000000000003,1.970385020143706e-08,0.03120000000000003,2.744353956474616e-08,0.03120000000000003,2.410828025622567e-09
0.03210000000000002,2.018648413165818e-08,0.03210000000000002,2.805377687350003e-08,0.03210000000000002,2.477716938235835e-09
0.03300000000000002,2.066990873618427e-08,0.03300000000000002,2.866492880574047e-08,0.03300000000000002,2.544475176498592e-09
0.03390000000000002,2.115408798385894e-08,0.03390000000000002,2.927694488866479e-08,0.03390000000000002,2.611097603830375e-09
0.03480000000000002,2.163898791968427e-08,0.03480000000000002,2.988977725475482e-08,0.03480000000000002,2.677579189408775e-09
0.03570000000000002,2.212457650231003e-08,0.03570000000000002,3.050338046181905e-08,0.03570000000000002,2.743914998465148e-09
0.03660000000000001,2.261082345688232e-08,0.03660000000000001,3.11177113279684e-08,0.03660000000000001,2.810100183868297e-09
0.03750000000000001,2.309770014150832e-08,0.03750000000000001,3.173272878015971e-08,0.03750000000000001,2.876129978813344e-09
0.03840000000000001,2.358517942589958e-08,0.03840000000000001,3.234839371493748e-08,0.03840000000000001,2.94199969044577e-09
0.03930000000000001,2.407323558092936e-08,0.03930000000000001,3.296466887031591e-08,0.03930000000000001,3.00770469431683e-09
0.04020000000000001,2.456184417793323e-08,0.04020000000000001,3.358151870770745e-08,0.04020000000000001,3.073240429531969e-09
0.0411,2.505098199678252e-08,0.0411,3.419890930303242e-08,0.0411,3.138602394519321e-09
0.042,2.554062694184176e-08,0.042,3.481680824615498e-08,0.042,3.203786143328381e-09
0.0429,2.60307579650068e-08,0.0429,3.54351845479249e-08,0.0429,3.268787282395679e-09
0.0438,2.652135499515367e-08,0.0438,3.60540085541546e-08,0.0438,3.333601467717779e-09
0.0447,2.701239887336022e-08,0.0447,3.667325186590432e-08,0.0447,3.398224402385405e-09
0.04559999999999999,2.75038712933683e-08,0.04559999999999999,3.729288726559101e-08,0.04559999999999999,3.4626518344303e-09
0.04649999999999999,2.799575474677172e-08,0.04649999999999999,3.791288864837014e-08,0.04649999999999999,3.526879554953554e-09
0.04739999999999999,2.848803247251641e-08,0.04739999999999999,3.853323095840326e-08,0.04739999999999999,3.59090339649989e-09
0.04829999999999999,2.898068841029653e-08,0.04829999999999999,3.915389012955021e-08,0.04829999999999999,3.654719231652649e-09
0.04919999999999999,2.947370715751534e-08,0.04919999999999999,3.977484303021042e-08,0.04919999999999999,3.71832297182376e-09
0.05009999999999998,2.996707392946597e-08,0.05009999999999998,4.039606741185307e-08,0.05009999999999998,3.781710566219676e-09
0.05099999999999998,3.046077452250749e-08,0.05099999999999998,4.101754186107684e-08,0.05099999999999998,3.844878000962352e-09
0.05189999999999998,3.09547952798761e-08,0.05189999999999998,4.163924575486124e-08,0.05189999999999998,3.90782129834912e-09
0.05279999999999998,3.144912306002041e-08,0.05279999999999998,4.226115921870998e-08,0.05279999999999998,3.970536516244806e-09
0.05369999999999998,3.19437452071705e-08,0.05369999999999998,4.288326308758101e-08,0.05369999999999998,4.033019747582839e-09
0.05459999999999997,3.24386495239782e-08,0.05459999999999997,4.350553886926059e-08,0.05459999999999997,4.095267119966326e-09
0.05549999999999997,3.293382424607051e-08,0.05549999999999997,4.412796871013353e-08,0.05549999999999997,4.157274795372756e-09
0.05639999999999997,3.342925801831389e-08,0.05639999999999997,4.475053536304501e-08,0.05639999999999997,4.219038969935046e-09
0.05729999999999997,3.392493987274312e-08,0.05729999999999997,4.537322215718098e-08,0.05729999999999997,4.280555873801844e-09
0.05819999999999997,3.442085920791134e-08,0.05819999999999997,4.599601296980633e-08,0.05819999999999997,4.341821771070077e-09
0.05909999999999997,3.491700576963225e-08,0.05909999999999997,4.661889219968428e-08,0.05909999999999997,4.402832959778281e-09
0.06,3.541336963297796e-08,0.06,4.724184474213478e-08,0.06,4.463585771968145e-09


==> Power/data/ioutvin100n.csv <==
TN0:d X,TN0:d Y
0.015,1.314530409369789e-08
0.0159,1.370031279112752e-08
0.0168,1.426071245877216e-08
0.0177,1.482430941001826e-08
0.01860000000000001,1.539087520984357e-08
0.01950000000000001,1.596020213689738e-08
0.02040000000000001,1.653210081039292e-08
0.02130000000000001,1.710639812387958e-08
0.02220000000000001,1.768293545600717e-08
0.02310000000000001,1.826156711555745e-08
0.02400000000000001,1.884215898546255e-08
0.02490000000000002,1.942458733652169e-08
0.02580000000000002,2.000873778626264e-08
0.02670000000000002,2.059450438263066e-08
0.02760000000000002,2.118178879505179e-08
0.02850000000000002,2.177049959857513e-08
0.02940000000000002,2.236055163853416e-08
0.03030000000000002,2.295186546538533e-08
0.03120000000000003,2.35443668307693e-08
0.03210000000000002,2.4137986237043e-08
0.03300000000000002,2.473265853381241e-08
0.03390000000000002,2.532832255575492e-08
0.03480000000000002,2.592492079681135e-08
0.03570000000000002,2.652239911656217e-08
0.03660000000000001,2.712070647511658e-08
0.03750000000000001,2.771979469318823e-08
0.03840000000000001,2.83196182347422e-08
0.03930000000000001,2.892013400964288e-08
0.04020000000000001,2.952130119416603e-08
0.0411,3.012308106757373e-08
0.042,3.072543686295949e-08
0.0429,3.132833363103791e-08
0.0438,3.193173811548633e-08
0.0447,3.253561863871523e-08
0.04559999999999999,3.313994499709718e-08
0.04649999999999999,3.374468836464174e-08
0.04739999999999999,3.434982120445183e-08
0.04829999999999999,3.495531718710263e-08
0.04919999999999999,3.556115111539312e-08
0.05009999999999998,3.616729885486494e-08
0.05099999999999998,3.677373726954102e-08
0.05189999999999998,3.738044416250062e-08
0.05279999999999998,3.798739822075697e-08
0.05369999999999998,3.859457896419155e-08
0.05459999999999997,3.920196669809908e-08
0.05549999999999997,3.980954246907724e-08
0.05639999999999997,4.041728802402214e-08
0.05729999999999997,4.102518577191127e-08
0.05819999999999997,4.163321874818742e-08
0.05909999999999997,4.224137058151834e-08
0.06,4.284962546277136e-08


==> Power/data/ioutvin120n.csv <==
TN0:d X,TN0:d Y
0.015,1.683509979105141e-08
0.0159,1.741412944323165e-08
0.0168,1.799849393664058e-08
0.0177,1.858532783299366e-08
0.01860000000000001,1.917448203064221e-08
0.01950000000000001,1.976581812122104e-08
0.02040000000000001,2.035920743381633e-08
0.02130000000000001,2.095453016637522e-08
0.02220000000000001,2.155167460792796e-08
0.02310000000000001,2.215053644099601e-08
0.02400000000000001,2.275101811481965e-08
0.02490000000000002,2.335302828125032e-08
0.02580000000000002,2.395648128625564e-08
0.02670000000000002,2.456129671074584e-08
0.02760000000000002,2.516739895534505e-08
0.02850000000000002,2.577471686428622e-08
0.02940000000000002,2.638318338420916e-08
0.03030000000000002,2.699273525422952e-08
0.03120000000000003,2.760331272387172e-08
0.03210000000000002,2.821485929617176e-08
0.03300000000000002,2.882732149321594e-08
0.03390000000000002,2.944064864194733e-08
0.03480000000000002,3.005479267821761e-08
0.03570000000000002,3.066970796727824e-08
0.03660000000000001,3.128535113914208e-08
0.03750000000000001,3.190168093737081e-08
0.03840000000000001,3.251865808006004e-08
0.03930000000000001,3.313624513182924e-08
0.04020000000000001,3.375440638587601e-08
0.0411,3.437310775513566e-08
0.042,3.499231667175729e-08
0.0429,3.561200199408594e-08
0.0438,3.623213392066239e-08
0.0447,3.685268391043177e-08
0.04559999999999999,3.747362460876285e-08
0.04649999999999999,3.809492977880198e-08
0.04739999999999999,3.871657423757988e-08
0.04829999999999999,3.933853379665419e-08
0.04919999999999999,3.996078520679759e-08
0.05009999999999998,4.058330610646329e-08
0.05099999999999998,4.120607497367911e-08
0.05189999999999998,4.182907108120833e-08
0.05279999999999998,4.245227445454507e-08
0.05369999999999998,4.307566583274778e-08
0.05459999999999997,4.369922663167999e-08
0.05549999999999997,4.432293890964399e-08
0.05639999999999997,4.494678533515081e-08
0.05729999999999997,4.557074915664763e-08
0.05819999999999997,4.619481417415455e-08
0.05909999999999997,4.681896471257743e-08
0.06,4.744318559663133e-08


==> Power/data/ioutvin20n.csv <==
TN0:d X,TN0:d Y
0.015,5.579165236302898e-09
0.0159,5.84791356299911e-09
0.0168,6.11769223108177e-09
0.0177,6.388416673505816e-09
0.01860000000000001,6.660009509610124e-09
0.01950000000000001,6.932401310421066e-09
0.02040000000000001,7.205529537273854e-09
0.02130000000000001,7.479337647881693e-09
0.02220000000000001,7.753774339769084e-09
0.02310000000000001,8.028792907080931e-09
0.02400000000000001,8.304350691323372e-09
0.02490000000000002,8.580408610381928e-09
0.02580000000000002,8.8569307530285e-09
0.02670000000000002,9.133884028485685e-09
0.02760000000000002,9.411237862426077e-09
0.02850000000000002,9.688963932360055e-09
0.02940000000000002,9.967035936502235e-09
0.03030000000000002,1.024542939125054e-08
0.03120000000000003,1.052412145315787e-08
0.03210000000000002,1.080309076199814e-08
0.03300000000000002,1.108231730200683e-08
0.03390000000000002,1.136178227886978e-08
0.03480000000000002,1.164146801037104e-08
0.03570000000000002,1.192135782894441e-08
0.03660000000000001,1.220143599463228e-08
0.03750000000000001,1.24816876171172e-08
0.03840000000000001,1.276209858577033e-08
0.03930000000000001,1.304265550672311e-08
0.04020000000000001,1.332334564614674e-08
0.0411,1.360415687902057e-08
0.042,1.388507764277489e-08
0.0429,1.416609689525214e-08
0.0438,1.444720407651978e-08
0.0447,1.472838907412527e-08
0.04559999999999999,1.500964219141872e-08
0.04649999999999999,1.529095411862808e-08
0.04739999999999999,1.557231590641461e-08
0.04829999999999999,1.585371894163196e-08
0.04919999999999999,1.613515492510472e-08
0.05009999999999998,1.641661585120458e-08
0.05099999999999998,1.669809398905966e-08
0.05189999999999998,1.697958186523987e-08
0.05279999999999998,1.726107224779149e-08
0.05369999999999998,1.754255813147307e-08
0.05459999999999997,1.782403272412037e-08
0.05549999999999997,1.810548943399539e-08
0.05639999999999997,1.838692185807505e-08
0.05729999999999997,1.866832377117597e-08
0.05819999999999997,1.89496891158342e-08
0.05909999999999997,1.923101199290729e-08
0.06,1.951228665281658e-08


==> Power/data/ioutvin2n.csv <==
TN0:d X,TN0:d Y
0.015,1.191487485542522e-09
0.0159,1.259597665681245e-09
0.0168,1.327716164578984e-09
0.0177,1.39583246790332e-09
0.01860000000000001,1.463934257469472e-09
0.01950000000000001,1.532010376529698e-09
0.02040000000000001,1.600050628888908e-09
0.02130000000000001,1.668045619333133e-09
0.02220000000000001,1.735986625497696e-09
0.02310000000000001,1.803865494118605e-09
0.02400000000000001,1.871674556391577e-09
0.02490000000000002,1.939406558408914e-09
0.02580000000000002,2.007054603641778e-09
0.02670000000000002,2.074612105066275e-09
0.02760000000000002,2.142072745132655e-09
0.02850000000000002,2.209430442082977e-09
0.02940000000000002,2.276679321510433e-09
0.03030000000000002,2.343813692211056e-09
0.03120000000000003,2.410828025622567e-09
0.03210000000000002,2.477716938235835e-09
0.03300000000000002,2.544475176498592e-09
0.03390000000000002,2.611097603830375e-09
0.03480000000000002,2.677579189408775e-09
0.03570000000000002,2.743914998465148e-09
0.03660000000000001,2.810100183868297e-09
0.03750000000000001,2.876129978813344e-09
0.03840000000000001,2.94199969044577e-09
0.03930000000000001,3.00770469431683e-09
0.04020000000000001,3.073240429531969e-09
0.0411,3.138602394519321e-09
0.042,3.203786143328381e-09
0.0429,3.268787282395679e-09
0.0438,3.333601467717779e-09
0.0447,3.398224402385405e-09
0.04559999999999999,3.4626518344303e-09
0.04649999999999999,3.526879554953554e-09
0.04739999999999999,3.59090339649989e-09
0.04829999999999999,3.654719231652649e-09
0.04919999999999999,3.71832297182376e-09
0.05009999999999998,3.781710566219676e-09
0.05099999999999998,3.844878000962352e-09
0.05189999999999998,3.90782129834912e-09
0.05279999999999998,3.970536516244806e-09
0.05369999999999998,4.033019747582839e-09
0.05459999999999997,4.095267119966326e-09
0.05549999999999997,4.157274795372756e-09
0.05639999999999997,4.219038969935046e-09
0.05729999999999997,4.280555873801844e-09
0.05819999999999997,4.341821771070077e-09
0.05909999999999997,4.402832959778281e-09
0.06,4.463585771968145e-09


==> Power/data/not_vgp.csv <==
0,3.251974423385181e-08
6.25e-11,5.637202008932597e-08
1.11528010580661e-10,4.166947931510425e-08
2.09584031741983e-10,3.06341884921708e-08
2.346161655759711e-10,3.043067688344567e-08
2.846804332439473e-10,3.499144954152425e-08
3.136946225371424e-10,3.395178485473909e-08
3.347785431676106e-10,3.134288346066822e-08
3.524617972763788e-10,3.080445396429679e-08
3.701027631428387e-10,3.225910147648156e-08
3.858650652575667e-10,3.338890708869428e-08
4.04611988295239e-10,3.253742266411611e-08
4.328514770699991e-10,3.173985326262904e-08
4.664382386738884e-10,3.157606248132189e-08
5.000250002777778e-10,3.264007013134695e-08
5.010250002777778e-10,3.275316917126845e-08
5.030250002777778e-10,3.305355392225425e-08
5.070250002777778e-10,3.33710101150416e-08
5.102808906438576e-10,3.340505308657445e-08
5.167926713760172e-10,3.340297607453245e-08
5.298162328403363e-10,3.375379920900105e-08
5.558633557689745e-10,3.60577496717032e-08
5.70392598669733e-10,3.953554532617571e-08
5.918671721245586e-10,5.657377212606244e-08
6.039189305077182e-10,5.373555173103113e-08
6.18491323175654e-10,-9.107584144152398e-08
6.261927949481247e-10,-2.722855569814416e-07
6.367544859309129e-10,-5.573339426397626e-07
6.458448148767077e-10,-7.061036190235414e-07
6.550414343975812e-10,-7.88165262974823e-07
6.624314337500937e-10,-8.048824624402044e-07
6.719504471919715e-10,-2.70652418527381e-07
6.766972742941257e-10,3.355508344189194e-07
6.838007770072371e-10,8.128330376054591e-07
6.889787785225008e-10,8.190740373340997e-07
6.962004370303756e-10,7.014014508290635e-07
7.013742040110643e-10,6.818929875350291e-07
7.089530653437911e-10,6.793958851766289e-07
7.180723537863041e-10,6.305783527087111e-07
7.279597273563236e-10,5.335270095978903e-07
7.360971972560861e-10,5.03979133220429e-07
7.453166384776155e-10,4.694871050768429e-07
7.553071089257263e-10,3.345337392158601e-07
7.667376256658627e-10,8.458029836629645e-08
7.750738744652744e-10,-5.796180595978941e-08
7.877851806774034e-10,-1.791882857089902e-07
8.004971171759129e-10,-2.101608464720685e-07
8.176692735245023e-10,-1.715244812870659e-07
8.270904426174604e-10,-1.250861829300345e-07
8.405223482570001e-10,-5.109527102963469e-08
8.506715895465599e-10,-1.837922678261306e-08
8.622967839550821e-10,-5.722698156320851e-09
8.719098922745636e-10,2.906469442137957e-09
8.830430130509288e-10,8.350097151932301e-09
8.932433736886099e-10,-2.562548442242247e-10
9.051675259055101e-10,-2.914997355313635e-08
9.105623968944552e-10,-5.214387111213544e-09
9.176443432668315e-10,3.738403895010687e-08
9.273561109713662e-10,5.608613134677401e-08
9.365268503347758e-10,4.639397267093667e-08
9.464840894102631e-10,3.704783696192496e-08
9.575250908765579e-10,3.102197530813235e-08
9.71427280570172e-10,2.845560105511409e-08
9.879600847498811e-10,2.91177578496855e-08
1e-09,2.988424601579144e-08
1.01653198634938e-09,3.040501995873365e-08
1.049386402573423e-09,3.120947595319772e-08
1.073025429877852e-09,3.136313626216955e-08
1.120303484486709e-09,3.178231374306891e-08
1.170596325718636e-09,3.209766566604329e-08
1.230489982174397e-09,3.217057180722114e-08
1.293301529907261e-09,3.220562851916783e-08
1.368703353078958e-09,3.222201937657105e-08
1.434864176678368e-09,3.226682883076357e-08
1.501025000277778e-09,3.22796131549985e-08
1.525733930346931e-09,3.231926621596638e-08
1.558605829411019e-09,3.232031790560901e-08
1.583802316219472e-09,3.225177435273113e-08
1.634195289836378e-09,3.235729619417466e-08
1.697427424124808e-09,3.237292560188058e-08
1.778710774510239e-09,3.232071686221009e-08
1.890415503533249e-09,3.236814325161807e-08
2.041462039577e-09,3.239439820073422e-08
2.257317342505077e-09,3.240992875639879e-08
2.481567420535779e-09,3.241632787626009e-08
2.725726301700329e-09,3.243401154476729e-08
2.99790508615596e-09,3.242647254365596e-08
3.334619542253882e-09,3.244089545464735e-08
3.72900851342935e-09,3.243210526472149e-08
4.199503990531194e-09,3.243662979840809e-08
4.775540326248676e-09,3.242504403856577e-08
5.461395747675358e-09,3.242079944059503e-08
6.308361381391193e-09,3.240464200696872e-08
7.622371984461099e-09,3.238742088611352e-08
9.499570452083316e-09,3.235681820853411e-08
1.238652069840412e-08,3.23209980589847e-08
1.55473815642382e-08,3.229452195751512e-08
1.616289067978058e-08,3.229452932081702e-08
1.739390891086533e-08,3.229061721956263e-08
1.877778285948128e-08,3.230122150565947e-08
1.888720527399501e-08,3.229671819921597e-08
1.910605010302248e-08,3.230183691444665e-08
1.954373976107742e-08,3.235397564412899e-08
1.988720527399501e-08,3.241582344727043e-08
2.001258812170493e-08,3.244116806312404e-08
2.026335381712477e-08,3.248894163077129e-08
2.063266102118483e-08,3.251931886631349e-08
2.137127542930496e-08,3.252125894606756e-08
2.191254440330774e-08,3.252107697482598e-08
2.267130770290941e-08,3.251984930189656e-08
2.409555848355552e-08,3.252090585348288e-08
2.694406004484775e-08,3.252056704768549e-08
3.154837787092496e-08,3.252082280989541e-08
4.075701352307938e-08,3.252102874155238e-08
5.620990139163831e-08,3.252152034846928e-08
7.28619802158819e-08,3.252339297754271e-08
7.717575833065692e-08,3.25248818068104e-08
8.580331456020698e-08,3.253209858992609e-08
8.674686668607523e-08,3.25333200219822e-08
8.707411389702158e-08,3.253379524102873e-08
8.772860831891428e-08,3.253479256857967e-08
8.903759716269969e-08,3.253682731081104e-08
9.165557485027051e-08,3.254082572148192e-08
9.689153022541214e-08,3.254631156321641e-08
1.036169713403215e-07,3.254566382239118e-08
1.089721353781505e-07,3.253884814899492e-08
1.146113679715147e-07,3.25269857890358e-08
1.202528466491721e-07,3.251395750200855e-08
1.267972030339228e-07,3.250036591152953e-08
1.295962446790204e-07,3.249635463975227e-08
1.351943279692157e-07,3.249272776803437e-08
1.365871665224859e-07,3.249286887709901e-08
1.393728436290264e-07,3.249443302867705e-08
1.444848292218951e-07,3.250130999626118e-08
1.492208463009871e-07,3.251153981166197e-08
1.506275143561863e-07,3.251496085384687e-08
1.512524703492962e-07,3.251648363624999e-08
1.522524703492962e-07,3.251886018890186e-08
1.529665563953368e-07,3.252047970556824e-08
1.540868665101761e-07,3.25228890948369e-08
1.563274867398547e-07,3.252724940107367e-08
1.60808727199212e-07,3.253480788840257e-08
1.677668452727943e-07,3.254261007330636e-08
1.747484086150209e-07,3.25431230329789e-08
1.806270016733874e-07,3.25369892125205e-08
1.864834394208426e-07,3.252624282684683e-08
1.923467382495226e-07,3.25143597436273e-08
1.991100155257804e-07,3.250215809435296e-08
2.019744717423093e-07,3.24987105929591e-08
2.077033841753671e-07,3.24959207558573e-08
2.091485889157746e-07,3.249619631697493e-08
2.120389983965895e-07,3.249795133013458e-08
2.173801201938498e-07,3.250480466843812e-08
2.218721135408784e-07,3.251360389867691e-08
2.250622338711585e-07,3.25201717350182e-08
2.314424745317186e-07,3.253148172168798e-08
2.37450273043748e-07,3.253893105283521e-08
2.452608301162443e-07,3.254187396180785e-08
2.515808486669162e-07,3.253709696388025e-08
2.576919763814594e-07,3.252744688667869e-08
2.636383785013738e-07,3.251646500327704e-08
2.702708197811838e-07,3.250497418986907e-08
2.735870404210888e-07,3.250098390888767e-08
2.802194817008987e-07,3.249790393173825e-08
2.817206081778429e-07,3.249825315915882e-08
2.847228611317312e-07,3.250012311703562e-08
2.890046874352316e-07,3.250513845820568e-08
2.944830638685929e-07,3.251464994123136e-08
2.996069941358131e-07,3.252386307112906e-08
3.077473090568346e-07,3.253572823852376e-08
3.132980575291223e-07,3.253987081257664e-08
3.210289663639654e-07,3.253852891022374e-08
3.271538234209304e-07,3.253167366024528e-08
3.333107254816087e-07,3.252119417828827e-08
3.398018251360724e-07,3.251038180099989e-08
3.479094011101668e-07,3.250087059030044e-08
3.499419201687406e-07,3.249984669248912e-08
3.540069582858881e-07,3.24997166909764e-08
3.598853170789012e-07,3.250389031114738e-08
3.655605288357346e-07,3.251209376190964e-08
3.670688112980241e-07,3.251469252435946e-08
3.700853762226031e-07,3.252005453083291e-08
3.761185060717611e-07,3.252953985870822e-08
3.790392606853213e-07,3.253350194076184e-08
3.848807699124418e-07,3.253845291619016e-08
3.918177899108246e-07,3.253833428593408e-08
3.977870876452786e-07,3.253299011035362e-08
4.04056690895913e-07,3.252345780938781e-08
4.104639377513611e-07,3.251317231571409e-08
4.181862893444387e-07,3.250328819466969e-08
4.205934315162018e-07,3.250159608773159e-08
4.254077158597278e-07,3.250066678355181e-08
4.315027482499928e-07,3.250421358198817e-08
4.362526869808296e-07,3.251026285854928e-08
4.377712117091882e-07,3.251261564739121e-08
4.408082611659055e-07,3.251765210961485e-08
4.4688236007934e-07,3.252708456292461e-08
4.59030557906209e-07,3.253798845555834e-08
4.659873218653524e-07,3.253661224778264e-08
4.733984558687185e-07,3.252907504122818e-08
4.797920147817191e-07,3.251983380019023e-08
4.864538184652596e-07,3.250981409448373e-08
4.890830435133101e-07,3.250666081683223e-08
4.943414936094111e-07,3.250254349481547e-08
4.960599107977503e-07,3.25019939412144e-08
4.994967451744286e-07,3.250215810752663e-08
5.054480928783636e-07,3.25060808154275e-08
5.105089640037561e-07,3.251250225407084e-08
5.153574860550459e-07,3.251970955905945e-08
5.225706778100974e-07,3.2529811648189e-08
5.281230912136898e-07,3.253498843426042e-08
5.374011171488198e-07,3.253628673592363e-08
5.440625802110719e-07,3.253105153747066e-08
5.508232807577397e-07,3.252186195902948e-08
5.57589595853313e-07,3.251251242516671e-08
5.656864009225785e-07,3.25043190849052e-08
5.679861264475845e-07,3.250327756386482e-08
5.725855774975964e-07,3.250321323144329e-08
5.788624591909804e-07,3.250723991838534e-08
5.844726894700952e-07,3.25141431490788e-08
5.903378330120836e-07,3.252226694066326e-08
5.980035127683679e-07,3.25316206346297e-08
6.036318950927453e-07,3.253535296117777e-08
6.123272343410082e-07,3.253437693254064e-08
6.189291796914048e-07,3.252841469517443e-08
6.25735099477972e-07,3.251919026255886e-08
6.329387061292571e-07,3.251030741934433e-08
6.425389033477989e-07,3.250390987018132e-08
6.445356770729237e-07,3.250387543727402e-08
6.485292245231732e-07,3.250526484238265e-08
6.548198170179583e-07,3.25106981433165e-08
6.608384656584835e-07,3.251850686173648e-08
6.680698266832615e-07,3.252739415202961e-08
6.782049987522081e-07,3.253491586601649e-08
6.839356405462195e-07,3.25345053321798e-08
6.917126451472254e-07,3.252864907694552e-08
6.983430168145771e-07,3.252080819912131e-08
7.054794687107733e-07,3.251171351068995e-08
7.157238295653374e-07,3.250511002297975e-08
7.181413673766369e-07,3.250484783220585e-08
7.229764429992358e-07,3.250627813410391e-08
7.293428267075107e-07,3.251177192894769e-08
7.358497452040946e-07,3.251939830902641e-08
7.4362520106023e-07,3.252850722245287e-08
7.469817185646207e-07,3.253143001517598e-08
7.536947535734021e-07,3.253427385972458e-08
7.609626699751673e-07,3.253204152338792e-08
7.678255707891191e-07,3.252553530653208e-08
7.746115346385007e-07,3.251756705102778e-08
7.822904531963083e-07,3.250924091614841e-08
7.86129912475212e-07,3.250671501030864e-08
7.938088310330195e-07,3.250602473582468e-08
7.95522363023327e-07,3.250674817465695e-08
7.98949427003942e-07,3.25090969769786e-08
8.054306774548591e-07,3.251565360169696e-08
8.123056730186389e-07,3.25239190535452e-08
8.21670598384333e-07,3.25316801849694e-08
8.342697931117273e-07,3.253181699896421e-08
8.410997760456635e-07,3.252640383600945e-08
8.488540772858277e-07,3.251755305822713e-08
8.566827372231719e-07,3.251017539574528e-08
8.594350933016209e-07,3.250820825682343e-08
8.649398054585189e-07,3.250646073165364e-08
8.722607473937406e-07,3.250883601128678e-08
8.739042168680264e-07,3.251004248647206e-08
8.771911558165979e-07,3.251310258318736e-08
8.83765033713741e-07,3.252021738213086e-08
8.918307934685172e-07,3.252845105759704e-08
8.978427490341289e-07,3.253194804822094e-08
9.077578077263403e-07,3.253112521408346e-08
9.149611883584621e-07,3.252573109881431e-08
9.224856214366371e-07,3.251756395108973e-08
9.305497374365483e-07,3.251047000954965e-08
9.335880085703407e-07,3.250853046575442e-08
9.396645508379255e-07,3.250720847551634e-08
9.47039347302331e-07,3.251021705809535e-08
9.487231994071517e-07,3.251152574721803e-08
9.52090903616793e-07,3.251471719522525e-08
9.588263120360755e-07,3.252171678798387e-08
9.677002558466076e-07,3.252955139670659e-08
9.741552166989704e-07,3.253187276067269e-08
9.833633674967901e-07,3.252935777014673e-08
9.906073805810426e-07,3.252349124245757e-08
9.982301388573444e-07,3.2515592714456e-08
1.00715583673508e-06,3.250934237000548e-08
1.011618685673947e-06,3.250796300241618e-08
1.013679064961463e-06,3.25079309920053e-08
1.017799823536495e-06,3.250910680275113e-08
1.024583536552897e-06,3.251365418620223e-08
1.031797286725151e-06,3.252073774804304e-08
1.04015409458803e-06,3.252768229333601e-08
1.049695505505318e-06,3.253131399962841e-08
1.058413576809366e-06,3.252853935327833e-08
1.066404981878634e-06,3.252186647634002e-08
1.074060288557786e-06,3.251502069599336e-08
1.083018294226773e-06,3.250928412631306e-08
1.085797052948799e-06,3.250868043332361e-08
1.09135457039285e-06,3.250939553109034e-08
1.093155150896386e-06,3.25101839234018e-08
1.096756311903459e-06,3.251248936432729e-08
1.103919766883309e-06,3.251859242926679e-08
1.112073978017515e-06,3.25259257379013e-08
1.115485613703041e-06,3.252825984914721e-08
1.122308885074091e-06,3.253065104802075e-08
1.130421655814283e-06,3.252881567479655e-08
1.137982318941244e-06,3.252323613332106e-08
1.145533374909478e-06,3.25166785302718e-08
1.154337639039139e-06,3.25104522325474e-08
1.157790139592602e-06,3.250935465350468e-08
1.164695140699529e-06,3.25099064707251e-08
1.16654895080899e-06,3.251070310684133e-08
1.170256571027912e-06,3.251302286044952e-08
1.17753196716643e-06,3.251899463917087e-08
1.185766947657449e-06,3.252599138805689e-08
1.193323683573459e-06,3.252957993335513e-08
1.2045915877723e-06,3.252817825228176e-08
1.212430646741788e-06,3.252303314121443e-08
1.220765864293494e-06,3.251584552997806e-08
1.230146973014149e-06,3.251071890413891e-08
1.234837527374477e-06,3.250981667713264e-08
1.237003551736876e-06,3.250996552732252e-08
1.241335600461673e-06,3.25113802301643e-08
1.248564857716314e-06,3.25159366718151e-08
1.25642505198145e-06,3.252249729057271e-08
1.266114050846884e-06,3.252809060417396e-08
1.274683660457131e-06,3.252920308069909e-08
1.283369460572122e-06,3.252564559863781e-08
1.291580073698375e-06,3.251930272377004e-08
1.300065942600323e-06,3.251351875552525e-08
1.302919593342066e-06,3.251195377218277e-08
1.308626894825552e-06,3.251043457987476e-08
1.317242732888814e-06,3.251236817853588e-08
1.319104222229288e-06,3.251339741454729e-08
1.322827200910235e-06,3.251598162008607e-08
1.33027315827213e-06,3.25216806833593e-08
1.34000153441772e-06,3.252767288026265e-08
1.347181508901695e-06,3.252880981157858e-08
1.357051911139403e-06,3.252548165305788e-08
1.365072190114999e-06,3.252015538779239e-08
1.373818759484091e-06,3.251393721394105e-08
1.376941977790838e-06,3.251238116711073e-08
1.383188414404332e-06,3.251091263400652e-08
1.38531135109569e-06,3.251102186217496e-08
1.389557224478408e-06,3.251215268355395e-08
1.397098973998794e-06,3.251629967688496e-08
1.405128176355152e-06,3.252224512423944e-08
1.41514351553291e-06,3.25272738182883e-08
1.424103262576365e-06,3.252802834853169e-08
1.433095927402836e-06,3.252446061023458e-08
1.441690055120267e-06,3.251846623429564e-08
1.450763845553171e-06,3.251341490915205e-08
1.45410503682475e-06,3.251213066682885e-08
1.460787419367908e-06,3.251161402706879e-08
1.469299295235477e-06,3.251469821576361e-08
1.471264368626187e-06,3.251588788924635e-08
1.475194515407605e-06,3.251862301553733e-08
1.483054808970443e-06,3.25238054718518e-08
1.497390052533037e-06,3.252783929250095e-08
1.506793426763621e-06,3.252517427516662e-08
1.516470222368654e-06,3.251928883422556e-08
1.525619082318274e-06,3.251441912434463e-08
1.528523076061806e-06,3.251319545143609e-08
1.534331063548868e-06,3.251214564094768e-08
1.543566262631906e-06,3.25142646274063e-08
1.545568045234812e-06,3.251527133840684e-08
1.549571610440625e-06,3.251769488522289e-08
1.557578740852249e-06,3.252263399777628e-08
1.569408481211507e-06,3.252709575539506e-08
1.580356970568475e-06,3.252565389807563e-08
1.590174230425217e-06,3.252060124150177e-08
1.599295089672587e-06,3.251579827226229e-08
1.610128461558346e-06,3.251271044834092e-08
1.613075368063993e-06,3.251286091523692e-08
1.618969181075289e-06,3.251444943489798e-08
1.627363022313442e-06,3.251855506230598e-08
1.636359776777611e-06,3.252363826649042e-08
1.649383530773858e-06,3.252646808935284e-08
1.662075523830843e-06,3.252324626799928e-08
1.671404191787118e-06,3.251871455545708e-08
1.681679149886454e-06,3.251417727972539e-08
1.686581873908324e-06,3.251338399869103e-08
1.696387321952065e-06,3.251488902187851e-08
1.6986218488001e-06,3.251579720947257e-08
1.703090902496172e-06,3.251805311372449e-08
1.712029009888314e-06,3.252258841838947e-08
1.724885354006855e-06,3.252604663932089e-08
1.736185073348369e-06,3.252408847241685e-08
1.746639504776138e-06,3.251923935076414e-08
1.756643301387964e-06,3.251534641614455e-08
1.759893661125392e-06,3.251441890640071e-08
1.766394380600248e-06,3.251394419974015e-08
1.776280483586297e-06,3.25164511897888e-08
1.778496315796466e-06,3.251744163218272e-08
1.782927980216805e-06,3.251967487961613e-08
1.791791309057483e-06,3.252354238392639e-08
1.803174634290662e-06,3.252547896793729e-08
1.813664722089908e-06,3.252328418907619e-08
1.823967267935236e-06,3.25187047982928e-08
1.834398939116613e-06,3.251525174921423e-08
1.83822358586863e-06,3.251450413897435e-08
1.845872879372664e-06,3.251477440298822e-08
1.855604036833426e-06,3.251793208814641e-08
1.864985169806846e-06,3.252170097454254e-08
1.877013466671018e-06,3.252488736753132e-08
1.885795133303359e-06,3.252425897104886e-08
1.897474405777975e-06,3.252032923555156e-08
1.907661491881203e-06,3.251676921502884e-08
1.92064178883115e-06,3.251488911457343e-08
1.923931435855317e-06,3.251530871900103e-08
1.930510729903651e-06,3.251712934983584e-08
1.940186989046521e-06,3.25207037624153e-08
1.951405813889174e-06,3.252409073026118e-08
1.960356370245105e-06,3.252425081799686e-08
1.972961477959525e-06,3.252100258374058e-08
1.983331396547556e-06,3.251761618159362e-08
1.996015372267952e-06,3.25152799781306e-08
1.999982623274958e-06,3.251552703665356e-08
2.00791712528897e-06,3.251733413361401e-08
2.017967096863595e-06,3.25206261012917e-08
2.029675231086099e-06,3.252373699296928e-08
2.038920096141954e-06,3.252373733245836e-08
2.052074657677706e-06,3.252050388155397e-08
2.062931636474946e-06,3.251744483530657e-08
2.076654291554344e-06,3.251579280537954e-08
2.080389040835164e-06,3.251621469470916e-08
2.087858539396802e-06,3.251802409079131e-08
2.09837282670372e-06,3.252113568761071e-08
2.111191120942336e-06,3.252357168603745e-08
2.121297774032942e-06,3.25228255108182e-08
2.134221683286818e-06,3.251942097152734e-08
2.145922818773663e-06,3.251690089861205e-08
2.150070179215782e-06,3.251632828771566e-08
2.158364900100018e-06,3.251652614902716e-08
2.170028232556062e-06,3.251912620590864e-08
2.181101449928888e-06,3.252176346198222e-08
2.196636919834768e-06,3.252298273217103e-08
2.21143425399656e-06,3.252068148596132e-08
2.224993457965728e-06,3.251751521239628e-08
2.240279303602215e-06,3.25169201362571e-08
2.245824796547592e-06,3.251759065888875e-08
2.24859754302028e-06,3.251812680998616e-08
2.254143035965657e-06,3.25194546812066e-08
2.26523402185641e-06,3.252174704070293e-08
2.280462391741859e-06,3.252236573232084e-08
2.293881805628298e-06,3.252040142584999e-08
2.307828875799617e-06,3.251769813435241e-08
2.312032122189554e-06,3.251727591439007e-08
2.320438614969429e-06,3.251732228464734e-08
2.323649534234949e-06,3.251769235075674e-08
2.33007137276599e-06,3.251887386598764e-08
2.342224509043627e-06,3.252117099769771e-08
2.360179450769927e-06,3.252211416034204e-08
2.375403675370474e-06,3.252023895653901e-08
2.39072625404981e-06,3.251781345254244e-08
2.395321750839603e-06,3.251753152969082e-08
2.404512744419188e-06,3.251787964231979e-08
2.417877650444919e-06,3.251972713338018e-08
2.431915836409838e-06,3.252170816249013e-08
2.446350684999547e-06,3.252150855480316e-08
2.464580367912168e-06,3.251907877603007e-08
2.479882290914399e-06,3.251798506266129e-08
2.486262072517795e-06,3.25180038567707e-08
2.499021635724587e-06,3.251920555277539e-08
2.513732656730393e-06,3.252111068412319e-08
2.533765330762815e-06,3.252117382539843e-08
2.554715553175944e-06,3.251905392122766e-08
2.57210958406354e-06,3.251835690963387e-08
2.579429157561503e-06,3.251855156305307e-08
2.59406830455743e-06,3.251978924084783e-08
2.610835095153865e-06,3.252106339960854e-08
2.619218490452083e-06,3.252094235332389e-08
2.635985281048518e-06,3.251959302171647e-08
2.653000652441955e-06,3.251867332366269e-08
2.66052663446596e-06,3.251862223820472e-08
2.675578598513969e-06,3.251948506801829e-08
2.693503879314528e-06,3.252076773445793e-08
2.72011953233178e-06,3.252033529388687e-08
2.744574857388447e-06,3.251893226087435e-08
2.768772010221142e-06,3.25191403515175e-08
2.779983797696678e-06,3.251975543538646e-08
2.80240737264775e-06,3.252043266203458e-08
2.832606003526006e-06,3.251968215299424e-08
2.856675952000148e-06,3.251925093620066e-08
2.865671139109391e-06,3.251927704344484e-08
2.883661513327877e-06,3.251978537545964e-08
2.909825774141116e-06,3.252022656130397e-08
2.921773371330355e-06,3.251996629481847e-08
2.945668565708833e-06,3.251935460239559e-08
2.977876200022612e-06,3.25195462323408e-08
3.016889360362665e-06,3.252007246966919e-08
3.059356581772479e-06,3.251979727225288e-08
3.120808654841671e-06,3.251958527320085e-08
3.202973438149761e-06,3.251978407341763e-08
3.296898360151454e-06,3.251973702868504e-08
3.429759879448997e-06,3.251972458280379e-08
3.662544920705854e-06,3.25197639514542e-08
3.91631446113617e-06,3.25197445157923e-08
4.423853541996802e-06,3.251974370551593e-08
5.438931703718066e-06,3.251974414508894e-08
7.469088027160595e-06,3.25197443233203e-08
1.07862448117889e-05,3.251974404870402e-08
1.516847826103516e-05,3.251974415446652e-08
2.088276397532087e-05,3.251974430138066e-08
2.659704968960658e-05,3.251974419029256e-08
3.23113354038923e-05,3.251974424664025e-08
3.802562111817801e-05,3.251974439190646e-08
3.93814656676959e-05,3.251974409413757e-08
4.005938794245484e-05,3.251974431939226e-08
4.037208445062632e-05,3.251974416201559e-08
4.084162921288354e-05,3.251974426078998e-08
4.095901540344784e-05,3.251974422292246e-08
4.113509468929429e-05,3.251974409448051e-08
4.117911451075591e-05,3.251974392359718e-08
4.124514424294833e-05,3.251974465419243e-08
4.131117397514075e-05,3.251974431357315e-08
4.133494944035849e-05,3.251974429168182e-08
4.138250037079398e-05,3.251974412951193e-08
4.140984936017186e-05,3.251974416650564e-08
4.143161505654171e-05,3.251974423915629e-08
4.144235317877507e-05,3.251974416450388e-08
4.145815568070424e-05,3.251974429177847e-08
4.146129380632409e-05,3.251974423818559e-08
4.146757005756379e-05,3.25197441389261e-08
4.146946837947304e-05,3.251974422200599e-08
4.147326502329155e-05,3.251974432063119e-08
4.147626785865893e-05,3.251974403093167e-08
4.147700425660797e-05,3.25197473108626e-08
4.147847705250605e-05,3.251974095923587e-08
4.147982544746678e-05,3.251975184786581e-08
4.148119437796733e-05,3.25197538066287e-08
4.148289861252775e-05,3.251979077406014e-08
4.148337001398508e-05,3.251975103653871e-08
4.148411031908194e-05,3.251925550871609e-08
4.148422772127417e-05,3.250369875644678e-08
4.148446252565861e-05,3.257037436635895e-08
4.148462216489984e-05,3.345266884860177e-08
4.14847510174448e-05,4.022834543652175e-08
4.148481562167557e-05,3.74305916193582e-08
4.148487908702619e-05,7.925577795463831e-08
4.148491382036962e-05,1.013609983816976e-07
4.148496175204953e-05,3.932662002364836e-07
4.148497332982387e-05,7.559889250963884e-07
4.148499597648985e-05,1.390517223158346e-06
4.148500991053421e-05,-1.153074409191087e-06
4.148501921939587e-05,-8.253788654730496e-06
4.148502756962937e-05,-1.470908778256969e-05
4.148503704408313e-05,-1.674342717081503e-05
4.148504743114838e-05,-1.414174437537131e-05
4.148505848160662e-05,-1.20721112005789e-05
4.14850663350707e-05,-1.280003672712695e-05
4.14850752075607e-05,-1.129576865416001e-05
4.148508475952186e-05,-2.878760238581589e-07
4.148509190287063e-05,1.602399055788517e-05
4.148509574874597e-05,2.826608590026559e-05
4.148510110761071e-05,4.974788452805818e-05
4.148510613200148e-05,7.531201170828273e-05
4.148511413209849e-05,0.0001299263458184106
4.148511959293697e-05,0.0001789492766884089
4.148512607084459e-05,0.0002530288042468203
4.148513311591345e-05,0.0003437301527694354
4.148514169584012e-05,0.0004243426076120197
4.14851520132122e-05,0.0004515064572830786
4.148516465897478e-05,0.0003531396783644588
4.148517777486696e-05,-0.0002698261376136976
4.148519166714207e-05,-0.001846273807288121
4.148520558363612e-05,-0.004369849279244296
4.148522104440666e-05,-0.009129955947587967
4.148523458828264e-05,-0.0139011890753413
4.148524622935438e-05,-0.008575840123966902
4.148525619613868e-05,0.02276490704524467
4.148526814767849e-05,0.123027223329653
4.148527708143963e-05,0.2831345585942046
4.148528568217037e-05,0.5005684438992342
4.148529186124865e-05,0.6813798760861816
4.148530055156522e-05,0.9525767859510226
4.148530747783902e-05,1.157650122483709
4.148531494662139e-05,1.361304351411499
4.148532150720991e-05,1.506201761982246
4.148532796181721e-05,1.60324764960708
4.148533415689319e-05,1.661587805787387
4.148534254246255e-05,1.704044692915228
4.148534970124183e-05,1.724734270069825
4.148535815138153e-05,1.73677043261696
4.148536895478461e-05,1.744374737660181
4.148537565802164e-05,1.750450744664975
4.148538113089851e-05,1.759987850089545
4.148538733948555e-05,1.77180391024038
4.148539351705082e-05,1.780557418454457
4.14854001232203e-05,1.7867755115569
4.148540803089308e-05,1.79124215026024
4.148541622003508e-05,1.793466591305444
4.148542412402057e-05,1.794673721057624
4.148543284334258e-05,1.795320267078199
4.148543860356916e-05,1.795603306073563
4.148544647023529e-05,1.795868318832721
4.148545058371233e-05,1.795975275125143
4.14854562669805e-05,1.796088191008843
4.148546106713594e-05,1.796165263200474
4.148546724698592e-05,1.796283122078829
4.148547136681019e-05,1.796430260748596
4.148547289702891e-05,1.796503966435525
4.148547339093387e-05,1.796531408164091
4.148547437874381e-05,1.796591341865331
4.148547635436367e-05,1.796728669373268
4.14854803056034e-05,1.797053467773753
4.14854881823679e-05,1.797695196709644
4.148549526742815e-05,1.798059612565778
4.148550075351715e-05,1.797983492896136
4.148550724216314e-05,1.797422974738795
4.148551457555535e-05,1.796602983059613
4.148552333502949e-05,1.795981136916295
4.14855307832701e-05,1.795995798790334
4.148553881033765e-05,1.796375548690078
4.148554668049367e-05,1.796770068423462
4.148555334153655e-05,1.797066923463883
4.148555862378736e-05,1.79724870090228
4.148555998954699e-05,1.797288717465097
4.148556272106624e-05,1.797361882742209
4.148556818410473e-05,1.797487995969413
4.148557495930366e-05,1.797613974411018
4.148558148492721e-05,1.797714774138221
4.148558934237142e-05,1.797815929366838
4.148559320643634e-05,1.797860566711047
4.148559848980881e-05,1.797917225699891
4.148560420288179e-05,1.79797452754203
4.148560937639096e-05,1.798023316662635
4.148561472319905e-05,1.798071433551613
4.14856204611309e-05,1.798120750553112
4.148562641074328e-05,1.798169853690383
4.148563331910725e-05,1.798224503900647
4.148564037095558e-05,1.798278047244841
4.148564965807197e-05,1.798345360406677
4.148566109479445e-05,1.798423884676413
4.148567315350317e-05,1.798501804579543
4.148568540429016e-05,1.798576451255256
4.148569959838563e-05,1.798657593837724
4.148571755053027e-05,1.798752942400296
4.148573874553523e-05,1.798855815499629
4.148576992374797e-05,1.798990930026728
4.148581014554508e-05,1.799139999386957
4.148587440253796e-05,1.799333166407259
4.148595015314636e-05,1.79950278904019
4.148603149941693e-05,1.7996379980008
4.148612787887127e-05,1.799749165204745
4.148623620151624e-05,1.79983575579974
4.148635739205019e-05,1.799896432317443
4.148647339093388e-05,1.799934709504955
4.148655850935139e-05,1.799950723025389
4.148672874618642e-05,1.799975120595048
4.148684877274803e-05,1.799985335278255
4.148708882587124e-05,1.799995489610001
4.148733225558743e-05,1.800000002056098
4.148762030483825e-05,1.800001180940156
4.148795725487501e-05,1.800001570718047
4.148835814488112e-05,1.800001401658095
4.148891719740202e-05,1.80000120192622
4.148963444968974e-05,1.800001009916554
4.149066265148566e-05,1.80000082750622
4.149198470657867e-05,1.800000679607638
4.149396453995905e-05,1.800000525487444
4.149656417780061e-05,1.80000036601674
4.150047411007329e-05,1.799999745510851
4.150155872193236e-05,1.799999258121404
4.150372794565051e-05,1.799996363538181
4.150582686573125e-05,1.799996451684001
4.150747388528155e-05,1.799998481018378
4.150925212608498e-05,1.799999595775568
4.150959998194078e-05,1.799999635067425
4.151029569365238e-05,1.799999643362837
4.151137440392644e-05,1.799999597271411
4.151291812469808e-05,1.799999646447498
4.151414591245137e-05,1.799999743825027
4.151570397139814e-05,1.799999824034618
4.15181748967253e-05,1.799999885890744
4.152255994131037e-05,1.799999933732885
4.152959530774573e-05,1.799999963609497
4.153969090582734e-05,1.799999959688039
4.154724214721773e-05,1.799999959738255
4.154934435470495e-05,1.799999959680181
4.15535487696794e-05,1.799999960183553
4.155830893475609e-05,1.799999960568708
4.155967229011652e-05,1.799999960588949
4.156239900083738e-05,1.799999960636025
4.156707592615172e-05,1.799999960743385
4.157449072360566e-05,1.799999960858077
4.158437446754798e-05,1.799999960973944
4.159836685542551e-05,1.799999960873019
4.162184338778197e-05,1.799999960846771
4.165835249515242e-05,1.79999995996326
4.172898393585923e-05,1.79999993959185
4.175730929388745e-05,1.799999849717256
4.177303213096506e-05,1.799999708446846
4.179567639147689e-05,1.799999411866031
4.179997473766444e-05,1.799999380230638
4.180857143003953e-05,1.799999516622956
4.181709412150831e-05,1.799999788414506
4.1824867883238e-05,1.799999809827787
4.18330911311832e-05,1.799999779843984
4.184204116730747e-05,1.799999730153029
4.185640503364087e-05,1.799999627600806
4.187661848508898e-05,1.799999486740895
4.188148132793287e-05,1.799999445144711
4.189120701362066e-05,1.799999336155358
4.189469183851984e-05,1.799999237611676
4.190055092775242e-05,1.79999907252364
4.190443375399135e-05,1.799998749538245
4.190834860121999e-05,1.799987979292965
4.190887307808866e-05,1.799971508740283
4.190992203182601e-05,1.79995766396191
4.191098112781301e-05,1.799957939194673
4.191193387734989e-05,1.799953989193652
4.191267896812988e-05,1.799937832608634
4.191340065073221e-05,1.799938099453864
4.191397749005341e-05,1.799939546936276
4.191419154078657e-05,1.799942866119692
4.191461964225289e-05,1.799950435385002
4.191479210545172e-05,1.799957504317235
4.191487770477235e-05,1.799961158162318
4.191496115364242e-05,1.799963501255171
4.191501980623609e-05,1.799964446760214
4.191509348455795e-05,1.799965216515159
4.191512371490852e-05,1.799965786273572
4.191516679046873e-05,1.799966592618578
4.191519033113623e-05,1.799966590100026
4.191521644707421e-05,1.799965945691539
4.191523913589957e-05,1.799965470734111
4.191526537364339e-05,1.799965866727664
4.191529292141657e-05,1.799966445464282
4.191532135723208e-05,1.799966103651234
4.191536986672449e-05,1.799964691631277
4.191541864447614e-05,1.799961151736071
4.19154504170586e-05,1.799956841582051
4.191548065116634e-05,1.79994740017036
4.19154984853169e-05,1.799935944938611
4.191552418242663e-05,1.799907647737403
4.191554471960347e-05,1.799870162480148
4.191556391628523e-05,1.799832298414817
4.191557995329126e-05,1.79980911803858
4.191559255199163e-05,1.799780539691087
4.19155991899343e-05,1.799764533165859
4.1915609297717e-05,1.799800623835361
4.191561748931673e-05,1.800067064189438
4.191562736459012e-05,1.801103340835825
4.191563859717383e-05,1.804306146223651
4.191565083904275e-05,1.811840095983303
4.191566191973257e-05,1.823944494465545
4.191567347955012e-05,1.838914967036159
4.191567988306045e-05,1.842053180179605
4.191568823704001e-05,1.828468388780401
4.191569733881486e-05,1.769103263909964
4.191570684828893e-05,1.638528387311941
4.191571548173641e-05,1.425620541127882
4.191572406196832e-05,1.157868034554388
4.191573074571136e-05,0.9272842231918677
4.191573876509958e-05,0.6420609370470513
4.19157433416237e-05,0.4859183966718381
4.191574957439126e-05,0.2997459736613616
4.191575478143006e-05,0.1927761669307532
4.191576044783083e-05,0.1201940255463216
4.191576478163136e-05,0.08781864090958662
4.191576968618904e-05,0.0682752412509208
4.191577356595068e-05,0.05848081824951329
4.191577753344176e-05,0.05203287382822315
4.191577986390562e-05,0.0489353032708379
4.191578350270837e-05,0.04473935493608855
4.191578661367791e-05,0.04144484425112639
4.191578962110722e-05,0.0384169762862005
4.19157931530094e-05,0.03495614673848327
4.191579809790552e-05,0.03024591282093583
4.191580175091747e-05,0.02691272505271631
4.191580618296742e-05,0.02311254158468521
4.191581111699182e-05,0.01943322742303066
4.191581695328822e-05,0.01598174176583759
4.191582619088686e-05,0.01239251963691382
4.191583640574021e-05,0.01010780115869508
4.191584320423862e-05,0.008776641983284202
4.191585115347221e-05,0.007323770711622886
4.191585656393252e-05,0.006418885139167363
4.191586539332689e-05,0.005174445307606061
4.191587334130767e-05,0.004323330351343732
4.191588209472818e-05,0.003635857079097971
4.191589173238597e-05,0.003085957623624396
4.191590338953226e-05,0.002639891367164859
4.19159227129272e-05,0.002156180487435315
4.191594065059129e-05,0.001897784574552257
4.191595894748103e-05,0.001695119686119864
4.191597963097567e-05,0.001514673386851813
4.191599707528146e-05,0.00138045975300709
4.191601645487672e-05,0.001247359923184552
4.191603972918402e-05,0.001103870843427189
4.191607122748493e-05,0.0009352817937785275
4.191608334619982e-05,0.0008771109681537748
4.191609762671878e-05,0.000812966753086715
4.191610669495772e-05,0.0007745336550140922
4.191611866285248e-05,0.0007264709689600345
4.191612997760065e-05,0.0006836265592962019
4.191614209363293e-05,0.0006404072428220298
4.191615094458395e-05,0.0006104838581451477
4.191615917067031e-05,0.0005838800665569118
4.191616390529514e-05,0.0005690733042030422
4.191617047415229e-05,0.0005491132692992347
4.191617578158728e-05,0.0005334627705467995
4.19161830537055e-05,0.0005127081453067281
4.191618936048221e-05,0.0004953431418279607
4.191619628883216e-05,0.0004769256146982846
4.19162034118571e-05,0.0004586772590071795
4.191621196150204e-05,0.0004376621517271615
4.191622425419833e-05,0.0004090328313700147
4.191623768435547e-05,0.0003797832079272196
4.191624903980559e-05,0.0003565797354662859
4.191626169525254e-05,0.0003322852898453104
4.191626851879096e-05,0.0003198640970408945
4.191627727903726e-05,0.0003045983203524773
4.191628905827905e-05,0.0002850883488990714
4.191630182622833e-05,0.0002651390364171012
4.191631113394293e-05,0.0002514451621422114
4.191632215710345e-05,0.0002361820442968441
4.191633328529278e-05,0.0002217779069581083
4.191634471691188e-05,0.0002079136818871378
4.191635595085269e-05,0.0001950060733356774
4.191637013954953e-05,0.0001797109668085796
4.191638900889774e-05,0.0001609675786965169
4.191640916927637e-05,0.0001429217239559742
4.191643008272938e-05,0.0001261192781346862
4.191645434715903e-05,0.0001089358046204537
4.191648511858907e-05,9.013631059508396e-05
4.191652177255628e-05,7.167687524419111e-05
4.191657551984098e-05,5.035547862609511e-05
4.191664398400241e-05,3.1309884914972e-05
4.191671407708264e-05,1.80069735310926e-05
4.19167886349375e-05,9.130961919370241e-06
4.191687119307639e-05,3.035468150161059e-06
4.19169600807952e-05,-5.270176512200536e-07
4.191706967480976e-05,-2.534768772213752e-06
4.19171955751298e-05,-3.103672779387463e-06
4.19173613245407e-05,-2.785748576063457e-06
4.191756335602843e-05,-2.058112611096877e-06
4.191781155478562e-05,-1.244304441726461e-06
4.191811341817148e-05,-5.096671012341254e-07
4.191846824369593e-05,-7.091902794463886e-08
4.191889459040311e-05,1.654956256199565e-07
4.191944245647649e-05,1.711560080258734e-07
4.192012755884132e-05,1.292126925383796e-07
4.192098609020541e-05,8.970038325614209e-08
4.192196155375029e-05,6.602421086389439e-08
4.19232186105973e-05,5.403349405264289e-08
4.192469236701093e-05,4.591089064835496e-08
4.192617172077251e-05,4.309972087985927e-08
4.192797157645284e-05,3.811651434792765e-08
4.193008891288103e-05,3.838526288450913e-08
4.193217573734262e-05,3.742721434729182e-08
4.193269138422621e-05,3.682528760992729e-08
4.193372267799341e-05,3.73288155696731e-08
4.193503582397996e-05,3.659215933829654e-08
4.193648195066816e-05,3.57924823469509e-08
4.193767463224506e-05,3.598783300467826e-08
4.193932776708318e-05,3.606986771791097e-08
4.194067159401162e-05,3.630884292920414e-08
4.194244937873493e-05,3.631436679677721e-08
4.194512353408948e-05,3.557879431838517e-08
4.194735060345218e-05,3.444271348056812e-08
4.194979409922731e-05,3.396017165006355e-08
4.195270817904157e-05,3.352998460359227e-08
4.195493490901339e-05,3.353102910499196e-08
4.19571660375075e-05,3.337527638189793e-08
4.195906100803099e-05,3.337254455723284e-08
4.195973372416608e-05,3.331057173612112e-08
4.196107915643628e-05,3.330477322064686e-08
4.196223213751801e-05,3.326659685451623e-08
4.196315763905317e-05,3.325210503485777e-08
4.196339378926313e-05,3.324005080403175e-08
4.196359074614845e-05,3.323555629559352e-08
4.196370868952271e-05,3.32405954636327e-08
4.196376694727909e-05,3.321323439392796e-08
4.196383828713181e-05,3.320871441670748e-08
4.196390517424686e-05,3.320407630802799e-08
4.196396593417836e-05,3.31677400282695e-08
4.196399380247667e-05,3.30098400245356e-08
4.196403676800159e-05,3.302069281965281e-08
4.196406501046681e-05,3.339076064832542e-08
4.196410093478568e-05,3.301402085870496e-08
4.196413107834696e-05,3.279372466819874e-08
4.196417267934274e-05,3.286452310885776e-08
4.196422793690734e-05,3.262584663164794e-08
4.196427484405713e-05,3.246638384432099e-08
4.196428223997547e-05,3.286969803971081e-08
4.196429703181216e-05,3.427132963855105e-08
4.196430337009472e-05,3.523206881351133e-08
4.196431460783412e-05,3.767800518780142e-08
4.1964322530442e-05,3.723707366329454e-08
4.196433446733292e-05,2.862452997156348e-08
4.196434196526307e-05,1.969752292326159e-08
4.196435069432232e-05,1.011624076138768e-08
4.196435776355936e-05,1.803572658186169e-08
4.196436475740755e-05,3.506328359627478e-08
4.196437118363435e-05,4.476119310990725e-08
4.19643792060436e-05,4.807826698277572e-08
4.196438685629164e-05,4.722179933345526e-08
4.196439528630044e-05,4.429416002118329e-08
4.196440522211711e-05,4.135392361046463e-08
4.196441647278576e-05,3.852768529174253e-08
4.196443179427126e-05,3.564728235447637e-08
4.196445154022833e-05,3.314998047653024e-08
4.196448321341315e-05,3.139187379154374e-08
4.196452430550541e-05,3.175103844946834e-08
4.196458289024709e-05,3.279147732440137e-08
4.196465643390342e-05,3.322898072165935e-08
4.196474061699534e-05,3.324556462339987e-08
4.196483936073782e-05,3.313394465876134e-08
4.196494723571556e-05,3.314153857610739e-08
4.196506345481221e-05,3.315990836242667e-08
4.196518100319423e-05,3.315064179656935e-08
4.196530987884337e-05,3.320893750073335e-08
4.196547626815392e-05,3.322325041869644e-08
4.196566253218203e-05,3.317175993183621e-08
4.196585431906543e-05,3.31784718004255e-08
4.196611599890409e-05,3.318669424921698e-08
4.196643368667349e-05,3.31769687995206e-08
4.196681162509778e-05,3.316738061653317e-08
4.196728202430021e-05,3.315953327767831e-08
4.196785897057745e-05,3.314892220225066e-08
4.196852855878049e-05,3.313639943915793e-08
4.196931914790817e-05,3.312057325555901e-08
4.196994227421184e-05,3.311053891941841e-08
4.197070677435294e-05,3.309677050049277e-08
4.197155624963214e-05,3.308239539952112e-08
4.197268800340689e-05,3.306421635257298e-08
4.197353053554818e-05,3.305241074540443e-08
4.197456238463619e-05,3.303389873984279e-08
4.197617266418643e-05,3.301586341630357e-08
4.197806866049977e-05,3.298626111959553e-08
4.198095196535657e-05,3.296099667363684e-08
4.19855521405243e-05,3.29046901111292e-08
4.199240918741622e-05,3.286866325920348e-08
4.199733771472652e-05,3.277955718611295e-08
4.199846488715704e-05,3.28070215365685e-08
4.20007192320181e-05,3.279460654398594e-08
4.200125810018244e-05,3.279329070940344e-08
4.200233583651113e-05,3.278789663273866e-08
4.200260454073099e-05,3.278747406380111e-08
4.20031419491707e-05,3.278428478098696e-08
4.200353109039365e-05,3.278279835008348e-08
4.200396140062802e-05,3.278084128291753e-08
4.200420854146373e-05,3.278066114759189e-08
4.200461426393632e-05,3.277612355792553e-08
4.200501859104946e-05,3.277639661218261e-08
4.200559081494707e-05,3.276810474196501e-08
4.200567514645646e-05,3.274308245597876e-08
4.200584380947523e-05,3.277925152726271e-08
4.200603842677822e-05,3.276615361944776e-08
4.200620943976654e-05,3.298039829678601e-08
4.20062340134218e-05,3.371910037095167e-08
4.200628316073233e-05,3.584328750306031e-08
4.200632013676922e-05,2.296688057475009e-08
4.200635708855727e-05,-1.048185917378188e-07
4.200637716423973e-05,-1.599894517526856e-07
4.200639707906402e-05,-2.772798529500211e-07
4.200641267059303e-05,-3.678393368141786e-07
4.200643303723818e-05,3.423113885663653e-07
4.200643861673912e-05,3.2407979190155e-07
4.200644854277661e-05,1.942313603870789e-07
4.200645565036695e-05,2.358663634545509e-07
4.200646407389193e-05,3.606804593585634e-07
4.200647126983361e-05,4.42486828157442e-07
4.200648149207424e-05,4.94652539830937e-07
4.200649179020465e-05,5.224171961628815e-07
4.200650138413004e-05,4.954604591529026e-07
4.200650986382293e-05,3.867206193341377e-07
4.200651845626776e-05,2.200511875948013e-07
4.200652694922682e-05,7.82769004466188e-08
4.200653841206628e-05,-6.438679912976165e-08
4.200654955950139e-05,-1.345483605181084e-07
4.200656288272748e-05,-1.647710411943038e-07
4.200657474031861e-05,-1.486916192269954e-07
4.200658717334521e-05,-1.004771364373181e-07
4.200659878767051e-05,-4.683927185431181e-08
4.200660970923489e-05,-1.817122292709092e-08
4.200661813870693e-05,-8.036339491593318e-09
4.200662845475408e-05,1.63123418718419e-09
4.200663915592153e-05,6.341295574586775e-09
4.200664964956401e-05,-4.647900118257095e-09
4.200665798391683e-05,-2.660933357614343e-08
4.200666565258328e-05,-7.682153137226459e-09
4.200667148368898e-05,1.985135250856319e-08
4.200668314590036e-05,4.97058452399534e-08
4.200669235535122e-05,4.839767858875265e-08
4.200670293595101e-05,3.823348897713414e-08
4.200671418507079e-05,3.206149643650497e-08
4.200672711325989e-05,2.933034684225512e-08
4.200674537181902e-05,2.922243443968331e-08
4.200676769913045e-05,3.073065787955343e-08
4.200680295598921e-05,3.155940161743065e-08
4.200684961941333e-05,3.187722784752877e-08
4.200689638540901e-05,3.232591664720107e-08
4.200695302346799e-05,3.254593549654103e-08
4.200701302600149e-05,3.257763120374917e-08
4.200708507003514e-05,3.255499034522868e-08
4.200716592775325e-05,3.261213663349066e-08
4.200725880681001e-05,3.264543841642906e-08
4.200736618906667e-05,3.268594120449038e-08
4.2007487087645e-05,3.269365282386874e-08
4.200763682078852e-05,3.2730576623933e-08
4.200781454612038e-05,3.274021716926412e-08
4.200801997126899e-05,3.276532997150464e-08
4.200828000308931e-05,3.276789069866408e-08
4.200855943899286e-05,3.278398141206181e-08
4.200885864371248e-05,3.277825916801209e-08
4.200920179405936e-05,3.278744502395478e-08
4.200959131867636e-05,3.277488540714482e-08
4.201010385535141e-05,3.27769440277626e-08
4.201072659919833e-05,3.276065114315774e-08
4.201154401685734e-05,3.274982469533767e-08
4.201260532103824e-05,3.272482353127069e-08
4.201395006579029e-05,3.269892122406271e-08
4.201521925511939e-05,3.26687448990856e-08
4.201645357384217e-05,3.264455682360247e-08
4.201795347601211e-05,3.260945482381189e-08
4.202070721456023e-05,3.255648186501091e-08
4.202461551663178e-05,3.248418177368191e-08
4.202674865897892e-05,3.246127316581821e-08
4.202873348714007e-05,3.244813707676419e-08
4.203019427625273e-05,3.244943152905363e-08
4.203040574567516e-05,3.245319172803437e-08
4.203047547350972e-05,3.244740744915798e-08
4.203061492917883e-05,3.246803894973943e-08
4.203089384051705e-05,3.247124611386458e-08
4.203118465701339e-05,3.252731694646851e-08
4.203147547350972e-05,3.260289289121897e-08
4.203159120956519e-05,3.262457670976e-08
4.203182268167613e-05,3.267339971109032e-08
4.203214152415673e-05,3.269204455330196e-08
4.203277920911792e-05,3.269111642671003e-08
4.203331000362186e-05,3.269086440316558e-08
4.203407266484885e-05,3.268849435083965e-08
4.203557028336221e-05,3.268610200180556e-08
4.203856552038893e-05,3.268032091507728e-08
4.204349955458129e-05,3.267315734143455e-08
4.205336762296602e-05,3.265719623304342e-08
4.206708770062209e-05,3.26460639485248e-08
4.208317270291085e-05,3.261829053145328e-08
4.2099536964632e-05,3.262482569498414e-08
4.210237928565881e-05,3.260881661723109e-08
4.21050068981573e-05,3.263165640884629e-08
4.211026212315427e-05,3.262874810620033e-08
4.212077257314823e-05,3.263019906135621e-08
4.212682275679403e-05,3.2621849314211e-08
4.21333293529111e-05,3.260528850133207e-08
4.213920226556864e-05,3.25912966389619e-08
4.214573262044747e-05,3.257549694972229e-08
4.214883978061929e-05,3.257087338814798e-08
4.215505410096295e-05,3.256617638238431e-08
4.215635780012273e-05,3.256629355522596e-08
4.215896519844228e-05,3.256753790776623e-08
4.216417999508139e-05,3.257424141469056e-08
4.216861295430347e-05,3.258300043041183e-08
4.217043517827182e-05,3.258675997070161e-08
4.217101566971843e-05,3.258789415506824e-08
4.217189067450069e-05,3.258972813229339e-08
4.217364068406523e-05,3.259302542306331e-08
4.217714070319429e-05,3.259873962246776e-08
4.218401627504513e-05,3.260722321171578e-08
4.219133904689734e-05,3.26093224525528e-08
4.219814518613498e-05,3.260274342364475e-08
4.220405145941212e-05,3.259274662453283e-08
4.221010199465201e-05,3.257905921910544e-08
4.22170795030533e-05,3.256600476501799e-08
4.221986680242762e-05,3.256138717006756e-08
4.222544140117627e-05,3.255699968912211e-08
4.223175820149396e-05,3.255847176745148e-08
4.223316289631838e-05,3.255980852511962e-08
4.223597228596722e-05,3.256347235959146e-08
4.224113455868804e-05,3.257261244491571e-08
4.224458134290755e-05,3.257921508115977e-08
4.225020274564785e-05,3.258858879803643e-08
4.226144555112846e-05,3.259867890571769e-08
4.226819747955491e-05,3.259630718216736e-08
4.22752949005385e-05,3.258674573386491e-08
4.228149256729614e-05,3.257565798814043e-08
4.228797404851452e-05,3.256326031507694e-08
4.229801832867365e-05,3.255320976053567e-08
4.230015270750064e-05,3.255240607536315e-08
4.230442146515463e-05,3.25536281067639e-08
4.230928817431462e-05,3.255842630352681e-08
4.231509893763363e-05,3.256743149854079e-08
4.232103651920317e-05,3.257769310796682e-08
4.232970724290357e-05,3.258854864430945e-08
4.23411945879094e-05,3.259097675243889e-08
4.234760071641921e-05,3.258476452800099e-08
4.235460358866803e-05,3.257327975451789e-08
4.236127107292537e-05,3.256231418929133e-08
4.236909315066983e-05,3.255257182277592e-08
4.237138749468774e-05,3.255121045950351e-08
4.237597618272357e-05,3.255079101582436e-08
4.237752006381428e-05,3.255139730044708e-08
4.238060782599569e-05,3.255369525823216e-08
4.238517229664063e-05,3.255922236383302e-08
4.239137116172276e-05,3.256915762490908e-08
4.23972633204556e-05,3.2577961602395e-08
4.240895853698017e-05,3.258788720603574e-08
4.241446394322261e-05,3.258685102039538e-08
4.24221811363864e-05,3.257917235200759e-08
4.242866014314102e-05,3.256953925694746e-08
4.243555713614121e-05,3.255854357193096e-08
4.244562717176343e-05,3.255023281494257e-08
4.2447946996167e-05,3.254974890903568e-08
4.245258664497414e-05,3.255116632239957e-08
4.245838636287811e-05,3.255682436634507e-08
4.246460593296798e-05,3.256551556985184e-08
4.247131196653113e-05,3.257536008170502e-08
4.248204382805607e-05,3.258412646322763e-08
4.249154751316179e-05,3.258225806729738e-08
4.249851409458362e-05,3.257485821546778e-08
4.250555630751061e-05,3.256426203610779e-08
4.251309309252381e-05,3.255480036980561e-08
4.251582860156321e-05,3.255210816383267e-08
4.252129961964201e-05,3.254953960787863e-08
4.25283050503723e-05,3.255189694623824e-08
4.252975200273266e-05,3.255312480143085e-08
4.253264590745338e-05,3.255630053051941e-08
4.253818328589658e-05,3.256373751296928e-08
4.254527305138267e-05,3.257358301852681e-08
4.254846722945296e-05,3.257727003288165e-08
4.255485558559352e-05,3.258202523208922e-08
4.256255317177803e-05,3.258142416569488e-08
4.25694752482745e-05,3.257522088379441e-08
4.257609616825667e-05,3.256660312699562e-08
4.258329617289572e-05,3.255665204045801e-08
4.258603233845986e-05,3.255365948997614e-08
4.259150466958814e-05,3.254980736203462e-08
4.25933558235357e-05,3.25493286640518e-08
4.259705813143081e-05,3.254969617782776e-08
4.260342665996906e-05,3.25539886596121e-08
4.26092400380558e-05,3.256107185366965e-08
4.26161352058884e-05,3.257003233132664e-08
4.262487763891469e-05,3.257887611108655e-08
4.263097021563024e-05,3.258078915966134e-08
4.26394299864565e-05,3.257687427224234e-08
4.264626021007373e-05,3.256944871991349e-08
4.265346301246109e-05,3.255968707662978e-08
4.266206048117999e-05,3.255159400611391e-08
4.266635921553944e-05,3.254960790743626e-08
4.266832387546941e-05,3.25494190008358e-08
4.267225319532935e-05,3.255051651611047e-08
4.267869684758488e-05,3.255556364996059e-08
4.268515324666054e-05,3.256349074783572e-08
4.269271193979643e-05,3.25722391323892e-08
4.270347125655268e-05,3.257917867509005e-08
4.27094947461937e-05,3.257806827263941e-08
4.271763403731258e-05,3.257124517776876e-08
4.272467054469518e-05,3.256300187503563e-08
4.273243328319642e-05,3.255412194948474e-08
4.273609811807721e-05,3.255138656177837e-08
4.274342778783878e-05,3.25498427828088e-08
4.274522239151155e-05,3.255037916045868e-08
4.274881159885709e-05,3.255248855745277e-08
4.275546454358572e-05,3.255890687269875e-08
4.27624698995522e-05,3.256738717660365e-08
4.277155984185763e-05,3.257540769591298e-08
4.277962799148448e-05,3.25777948474184e-08
4.278767319782209e-05,3.257395772817001e-08
4.279516737560058e-05,3.256603107384276e-08
4.28025885530766e-05,3.25578214483912e-08
4.281148985289828e-05,3.255082027141466e-08
4.281410174361408e-05,3.255009365580852e-08
4.281932552504568e-05,3.255073165960747e-08
4.282106981969759e-05,3.255157396249368e-08
4.282455840900142e-05,3.255413041112853e-08
4.283145356903539e-05,3.256111183209593e-08
4.283918159126768e-05,3.256973747023942e-08
4.285077694797612e-05,3.25762611502182e-08
4.286116827172013e-05,3.25735958803268e-08
4.286885106961137e-05,3.256685486096771e-08
4.28767609954813e-05,3.25580692437591e-08
4.288592442045176e-05,3.255163900196298e-08
4.289050613293699e-05,3.255049406883865e-08
4.289255271255427e-05,3.25506412731383e-08
4.289664587178882e-05,3.255223536992706e-08
4.290353611332219e-05,3.255756857712851e-08
4.291095073054267e-05,3.256541569771117e-08
4.291986823515183e-05,3.257266645698536e-08
4.292805475513686e-05,3.257532752840015e-08
4.293666782990888e-05,3.257207278270052e-08
4.294454305405743e-05,3.256482671049863e-08
4.295229799163386e-05,3.255739551211177e-08
4.296163774355946e-05,3.255133801361954e-08
4.296431119180117e-05,3.255087371546032e-08
4.296965808828459e-05,3.255186320886881e-08
4.297147576335846e-05,3.255277555787273e-08
4.297511111350621e-05,3.255538201040856e-08
4.298238181380169e-05,3.256210834708062e-08
4.299084899773105e-05,3.257003491803921e-08
4.299785057208477e-05,3.25736860866878e-08
4.30090697031333e-05,3.257214456812779e-08
4.301687197425345e-05,3.256639299883101e-08
4.302518018166089e-05,3.255829765860376e-08
4.30344828703764e-05,3.255245192604445e-08
4.303913421473415e-05,3.255133944709063e-08
4.304130438496811e-05,3.255145501814368e-08
4.304564472543601e-05,3.255295353889369e-08
4.305284520663021e-05,3.255794127112849e-08
4.306065036751222e-05,3.256521787869784e-08
4.307018312395006e-05,3.257153535748416e-08
4.307855009851615e-05,3.257306861475863e-08
4.308731131674885e-05,3.256932327087327e-08
4.30954943825491e-05,3.25622968890426e-08
4.310385033548014e-05,3.255570742495982e-08
4.310657447997675e-05,3.255389467056688e-08
4.311202276896997e-05,3.255186957711059e-08
4.312088156757904e-05,3.255346206830646e-08
4.312273737899845e-05,3.255451893643739e-08
4.312644900183726e-05,3.255726318000287e-08
4.313387224751489e-05,3.256356792127758e-08
4.314310113918649e-05,3.25703657863806e-08
4.31501134209702e-05,3.257226384759405e-08
4.316034967128319e-05,3.256922675681181e-08
4.316836037977617e-05,3.256345422501816e-08
4.317702844317952e-05,3.255627594574903e-08
4.318821431128758e-05,3.255223232287756e-08
4.319134998457158e-05,3.255233040341488e-08
4.31976213311396e-05,3.255455830502017e-08
4.320528842889512e-05,3.256005602851583e-08
4.321363157905297e-05,3.256627305318693e-08
4.322507857225034e-05,3.257129095857395e-08
4.32322814044072e-05,3.257031104344006e-08
4.324187706489223e-05,3.256468736183163e-08
4.325023981211431e-05,3.255863137108088e-08
4.326000688719226e-05,3.25532408190189e-08
4.326372355068689e-05,3.255263448256141e-08
4.327115687767615e-05,3.255410172272992e-08
4.327317419274206e-05,3.255510762536653e-08
4.327720882287388e-05,3.255772687924155e-08
4.328527808313751e-05,3.256363907616198e-08
4.329562075970254e-05,3.256959392939296e-08
4.330316049916251e-05,3.257034592438832e-08
4.33134848357656e-05,3.256632743969737e-08
4.332193633208034e-05,3.256073282667844e-08
4.333135270383825e-05,3.255475246776664e-08
4.333559132373704e-05,3.255336038694668e-08
4.334406856353461e-05,3.25537264479109e-08
4.334618435426323e-05,3.255452069617466e-08
4.335041593572049e-05,3.255681636556093e-08
4.335863449528736e-05,3.256232647346555e-08
4.336830356402897e-05,3.256814083137756e-08
4.337556425511834e-05,3.256966868079224e-08
4.338685703841456e-05,3.256660485323284e-08
4.339550212702648e-05,3.25614460103023e-08
4.340510476542533e-05,3.255547061399868e-08
4.340857511155857e-05,3.255413226662453e-08
4.341551580382504e-05,3.255337744320675e-08
4.34177407271546e-05,3.255376713379667e-08
4.342219057381372e-05,3.255539512278515e-08
4.343036236859786e-05,3.256007514706156e-08
4.343947191677012e-05,3.256587663242103e-08
4.345352480363128e-05,3.256882795742668e-08
4.346542007530893e-05,3.256493513513759e-08
4.347469555074789e-05,3.25597092575876e-08
4.348483537064402e-05,3.255465102772908e-08
4.348990528059209e-05,3.255379182538755e-08
4.349244023556612e-05,3.255383332000979e-08
4.349751014551419e-05,3.255497060588188e-08
4.350524775608178e-05,3.255879597304093e-08
4.351418310967884e-05,3.256379832136564e-08
4.352642265917931e-05,3.256806786277054e-08
4.353454450675398e-05,3.256721832056896e-08
4.354534426378583e-05,3.256229894528071e-08
4.355475050202505e-05,3.255750443623257e-08
4.356624257669062e-05,3.255415028321391e-08
4.356955502204803e-05,3.255430863702869e-08
4.357617991276286e-05,3.255613920616164e-08
4.358507921533243e-05,3.256040796532565e-08
4.359481061302194e-05,3.256538662343445e-08
4.360488893298031e-05,3.25672656861915e-08
4.361818613141305e-05,3.256402418678653e-08
4.362784831129535e-05,3.255954284550933e-08
4.363883899135564e-05,3.255514312896463e-08
4.364433433138579e-05,3.255460535922204e-08
4.364708200140087e-05,3.255479966581126e-08
4.365257734143102e-05,3.255616591772308e-08
4.366084447268037e-05,3.25599280033239e-08
4.367079593573093e-05,3.256426468579049e-08
4.368664911741252e-05,3.256626167528475e-08
4.369828324669446e-05,3.256292147446109e-08
4.370970070167037e-05,3.255776541802352e-08
4.372162008641644e-05,3.255526300701123e-08
4.372757977878947e-05,3.255550598833612e-08
4.373030798000832e-05,3.255608024215442e-08
4.373576438244603e-05,3.255797461382785e-08
4.37455060327077e-05,3.256198132777936e-08
4.375815620064727e-05,3.256556422670157e-08
4.376746792226573e-05,3.256499554819644e-08
4.377966892742197e-05,3.256091424476625e-08
4.379031374129203e-05,3.255727551021332e-08
4.379371583074637e-05,3.255627667951654e-08
4.380052000965504e-05,3.255548673750944e-08
4.380351606014397e-05,3.255567083691602e-08
4.380950816112184e-05,3.255694297462954e-08
4.38190095133925e-05,3.256049801580723e-08
4.383016560025866e-05,3.256391687850009e-08
4.384314474552523e-05,3.256466614667768e-08
4.385536267679155e-05,3.256171468731019e-08
4.386720431855987e-05,3.255749707967616e-08
4.388066171238828e-05,3.255591490724828e-08
4.388603106576835e-05,3.255644244712951e-08
4.388871574245838e-05,3.255702655551133e-08
4.389408509583845e-05,3.255868506611178e-08
4.39048238025986e-05,3.256214756892498e-08
4.392108987048053e-05,3.256421526983021e-08
4.39345699865209e-05,3.256182144553666e-08
4.394760972964827e-05,3.255785458675766e-08
4.396129396874859e-05,3.25563568333186e-08
4.396813608829875e-05,3.255693925095344e-08
4.397123432804516e-05,3.255757546015266e-08
4.397743080753797e-05,3.255933777528796e-08
4.398927322430766e-05,3.256236098971559e-08
4.400431112983629e-05,3.256327199674129e-08
4.401770013451506e-05,3.256087874041553e-08
4.403115133047507e-05,3.25574836985079e-08
4.404670779875363e-05,3.255682331401153e-08
4.405194819162434e-05,3.255749193777355e-08
4.40545683880597e-05,3.255802095976275e-08
4.405980878093041e-05,3.255933746020224e-08
4.407028956667184e-05,3.256172794212484e-08
4.409125113815469e-05,3.256221460176556e-08
4.410444603235506e-05,3.255992838756518e-08
4.411981963183556e-05,3.255720551773174e-08
4.412476567373005e-05,3.255700353347507e-08
4.413465775751905e-05,3.255782718351658e-08
4.414752748923902e-05,3.256008558163254e-08
4.416188762887681e-05,3.256209811522857e-08
4.41690676986957e-05,3.256195545315893e-08
4.418342783833349e-05,3.255979856196993e-08
4.419697887505422e-05,3.255781148239363e-08
4.420184846317903e-05,3.255729940327489e-08
4.421158763942865e-05,3.255745001209815e-08
4.422634038965153e-05,3.255967660899436e-08
4.424021300401039e-05,3.256128012802705e-08
4.426391781848414e-05,3.2560376860968e-08
4.428055188273023e-05,3.255848080830151e-08
4.43000937859752e-05,3.255765158149438e-08
4.430706792622424e-05,3.255826818140299e-08
4.432101620672231e-05,3.256007135444623e-08
4.433810969324616e-05,3.256083839617983e-08
4.434555153056503e-05,3.256050357882366e-08
4.436043520520277e-05,3.255897549792764e-08
4.437702871247856e-05,3.255763887523032e-08
4.438532546611646e-05,3.255785557411291e-08
4.440191897339225e-05,3.255943216991625e-08
4.44189461469356e-05,3.256035877474083e-08
4.442745973370728e-05,3.256028052252649e-08
4.444448690725064e-05,3.255901091134223e-08
4.446266045331255e-05,3.255774594513006e-08
4.44717472263435e-05,3.255793157781774e-08
4.44899207724054e-05,3.255931510875996e-08
4.450864232175782e-05,3.25599617092329e-08
4.454608542046266e-05,3.255849689417013e-08
4.456787670138698e-05,3.255807411358058e-08
4.457767706045879e-05,3.25582127032299e-08
4.459727777860243e-05,3.25590048742346e-08
4.462184297945227e-05,3.255933345885281e-08
4.465486722941449e-05,3.255849123923093e-08
4.468581904679138e-05,3.255815625764415e-08
4.470129495547982e-05,3.255854198817207e-08
4.47322467728567e-05,3.255890601136691e-08
4.474736920562704e-05,3.255859778779335e-08
4.477761407116772e-05,3.255807166025889e-08
4.482110187209723e-05,3.255829926167334e-08
4.486830435889783e-05,3.255844287418279e-08
4.494549558703292e-05,3.255805600974996e-08
4.502732617020611e-05,3.255796084952925e-08
4.514151416792846e-05,3.255779576179276e-08
4.532200059276684e-05,3.255741200644504e-08
4.551850572289418e-05,3.25571257629934e-08
4.591151598314886e-05,3.255646373296282e-08
4.669753650365821e-05,3.255552861760527e-08
4.826957754467691e-05,3.255303179690075e-08
5.124588582537947e-05,3.255063859562981e-08
5.4504944980536e-05,3.25426661189419e-08
5.784726020135588e-05,3.25406268323643e-08
6.303878984357181e-05,3.253561926051143e-08
6.875307555785753e-05,3.253222220631817e-08
7.018164698642896e-05,3.253023651579295e-08
7.303878984357181e-05,3.252949446993579e-08
7.385902524517453e-05,3.252910939761444e-08
7.415737455837402e-05,3.252897615522339e-08
7.430654921497377e-05,3.252891013915116e-08
7.460489852817326e-05,3.252878051046813e-08
7.471786433175169e-05,3.252873187402182e-08
7.477434723354091e-05,3.252870782673603e-08
7.488731303711935e-05,3.252865970427699e-08
7.492851045359667e-05,3.25286424838155e-08
7.499080657831264e-05,3.252861600527401e-08
7.502341522852573e-05,3.25286025070762e-08
7.505310270302862e-05,3.252858985882291e-08
7.506429717748313e-05,3.252858523487873e-08
7.508668612639214e-05,3.252857593201646e-08
7.510763457530743e-05,3.252856717208811e-08
7.511573235764479e-05,3.252856371784418e-08
7.512805774644488e-05,3.252855850485285e-08
7.514081114762009e-05,3.252855316454367e-08
7.515333432392699e-05,3.252854796111359e-08
7.516807899144434e-05,3.252854184456056e-08
7.518710257564399e-05,3.2528533926503e-08
7.519261055572256e-05,3.252853174895752e-08
7.519876047055074e-05,3.252852908019487e-08
7.520168653788974e-05,3.252852788009494e-08
7.520399966386418e-05,3.252852692761559e-08
7.520718064968639e-05,3.252852558137661e-08
7.520969979219085e-05,3.252852460479518e-08
7.521056650262417e-05,3.252854245332496e-08
7.521134699454094e-05,3.25285020576279e-08
7.521236889411782e-05,3.252856496878978e-08
7.521291474840353e-05,3.252850423035784e-08
7.52131348437456e-05,3.25287785913417e-08
7.521354058024212e-05,3.252833031099434e-08
7.521396287968325e-05,3.25288568884119e-08
7.521437035049374e-05,3.252831795441602e-08
7.521487525727227e-05,3.252756511923784e-08
7.521515232962707e-05,3.251341247487636e-08
7.521542210903238e-05,3.219478213798475e-08
7.521565708703988e-05,3.198280939350818e-08
7.521581813364992e-05,2.736721994018358e-08
7.521589683380369e-05,3.019799573739748e-08
7.521601338309928e-05,1.666943084729696e-08
7.521609649243795e-05,8.365085874201877e-08
7.521611826776875e-05,3.030385935491982e-07
7.521615530507908e-05,1.848919489565945e-07
7.521617523810807e-05,4.02306662385975e-07
7.521619143991228e-05,7.04828882357062e-07
7.521620694963581e-05,8.780723108090246e-07
7.521622051935573e-05,3.720382579515089e-07
7.521623809966042e-05,-1.947320798522118e-06
7.521624826962061e-05,-4.965672481807439e-06
7.521625863075922e-05,-8.416428764557864e-06
7.52162688424519e-05,-9.771473718158466e-06
7.521627938603173e-05,-1.070484987995435e-05
7.52162908250092e-05,-1.388528405014796e-05
7.52163043252087e-05,-1.301715271245311e-05
7.521631754957407e-05,-8.653436432585934e-06
7.521632986183009e-05,-5.959662207941971e-08
7.521633654271066e-05,3.734192147761588e-06
7.521634471459214e-05,3.944462362704348e-06
7.521635207264817e-05,-1.924697805477688e-06
7.52163590555698e-05,-5.51752404147197e-06
7.521636606836513e-05,-7.091351261799821e-07
7.521637265431683e-05,7.063629488500933e-06
7.52163787071922e-05,1.5164693261537e-05
7.521638512298018e-05,2.214525106332709e-05
7.521639125909354e-05,2.405728303018938e-05
7.521639885430365e-05,2.104683289535965e-05
7.52164066849692e-05,1.540170529820508e-05
7.52164156698764e-05,8.325204809709064e-06
7.521642722789081e-05,2.246750425322488e-06
7.521644041576563e-05,-8.554959326782669e-07
7.52164585898873e-05,-1.730436599042567e-06
7.521648070315182e-05,-6.093255700557496e-07
7.521651254469072e-05,1.708318450532533e-07
7.521655386291052e-05,1.728367770054592e-07
7.521661304084359e-05,6.067522974184981e-08
7.521669379733922e-05,4.306666634781042e-09
7.521679078373308e-05,3.448769872153678e-08
7.521690473249332e-05,3.871323129448106e-08
7.52170277355698e-05,3.482922006497466e-08
7.52171715132456e-05,3.323901395826656e-08
7.521731390493778e-05,3.356638003495111e-08
7.521749243735509e-05,3.324914894541795e-08
7.52176942905432e-05,3.28246137563324e-08
7.521791843163177e-05,3.275611586879017e-08
7.521818272007862e-05,3.262991012416334e-08
7.521848582763517e-05,3.256239747771428e-08
7.521887297518541e-05,3.253517918743438e-08
7.521934191088594e-05,3.253315102404068e-08
7.521996956168784e-05,3.252741098797359e-08
7.522059505107263e-05,3.252847130303327e-08
7.522123894748036e-05,3.252818739356094e-08
7.522204658947511e-05,3.252861691449275e-08
7.522340887816388e-05,3.252842824077647e-08
7.522613345554142e-05,3.252853185241426e-08
7.522988886325995e-05,3.252846911431359e-08
7.523504529637858e-05,3.252846969314646e-08
7.5239402541012e-05,3.252854406772796e-08
7.524481455129883e-05,3.252847622671797e-08
7.52511338990357e-05,3.252850621525117e-08
7.525383369661015e-05,3.252851179559854e-08
7.525923329175906e-05,3.252850076157144e-08
7.526597234304913e-05,3.252850359345797e-08
7.527704097686e-05,3.252849681332527e-08
7.528822938009042e-05,3.252849180047075e-08
7.529993929120369e-05,3.252848716446864e-08
7.530428761580399e-05,3.252848529087046e-08
7.531298426500457e-05,3.252848171531377e-08
7.532411674812104e-05,3.25284771379216e-08
7.532803461448301e-05,3.252847540558542e-08
7.533587034720695e-05,3.252847243528814e-08
7.53472572054769e-05,3.252846760340506e-08
7.536379122969033e-05,3.25284608034884e-08
7.53968592781172e-05,3.252844721200245e-08
7.546299537497094e-05,3.252842016390904e-08
7.558058430610321e-05,3.252837203988629e-08
7.561462914781955e-05,3.252835826422612e-08
7.567642752118345e-05,3.25283330747947e-08
7.569469729631231e-05,3.252832569589459e-08
7.573123684657002e-05,3.252831076618342e-08
7.579818820592846e-05,3.252828404211746e-08
7.587970407573673e-05,3.252825116148746e-08
7.599937805323298e-05,3.252820300231148e-08
7.620510390762502e-05,3.252812167432719e-08
7.658788744049075e-05,3.252797196195641e-08
7.723985324607495e-05,3.252772426071023e-08
7.810283996691363e-05,3.252740766357745e-08
7.931399613720409e-05,3.252698569996439e-08
8.09003111459413e-05,3.252646604563815e-08
8.337128453560962e-05,3.252573380930889e-08
8.643558299122975e-05,3.252492572046616e-08
8.985849743384099e-05,3.252415575200854e-08
9.438485645030115e-05,3.252329678927318e-08
0.0001000991421645869,3.252244974603177e-08
0.0001058134278788726,3.252179131081892e-08
0.0001072024088255808,3.25216591075669e-08
0.0001078968992989349,3.252159660486557e-08
0.0001082270273265618,3.252156744235027e-08
0.0001083920913403753,3.25215532318347e-08
0.0001087222193680022,3.252152470906893e-08
0.0001088466255302246,3.252151415074256e-08
0.0001089088286113358,3.252150872855198e-08
0.0001090332347735582,3.25214985711486e-08
0.0001090861037587946,3.252149392499991e-08
0.0001091918417292673,3.252148512345428e-08
0.000109217338085835,3.252148290030778e-08
0.0001092683307989704,3.252147909154359e-08
0.0001092879009770227,3.252147714082348e-08
0.0001093049228839805,3.25214757271503e-08
0.0001093157447736773,3.252147493482767e-08
0.0001093302940274011,3.252147363908937e-08
0.0001093337185757082,3.252147347280697e-08
0.0001093405676723226,3.252147281040701e-08
0.0001093429485330001,3.252147297807229e-08
0.000109347456979464,3.252147230305007e-08
0.000109350315347573,3.252147176117358e-08
0.0001093510352362421,3.252147997911561e-08
0.0001093523410668707,3.252147330622832e-08
0.0001093538031104059,3.252152524312618e-08
0.0001093544794799889,3.252146195916968e-08
0.0001093551301158962,3.252150885210433e-08
0.0001093556423766618,3.252133237496546e-08
0.0001093557757739584,3.246097418901287e-08
0.000109355976537338,3.256906408859686e-08
0.000109356163198037,3.304329574008668e-08
0.0001093562924248434,3.440315922059694e-08
0.0001093564029757685,4.224942256243245e-08
0.0001093564582606791,4.268968399320053e-08
0.0001093565174656996,1.046033719907647e-07
0.0001093565530594763,1.484257724827409e-07
0.0001093565748199073,5.851140564537653e-07
0.0001093565872288939,7.810194083373909e-07
0.0001093566056906686,1.229284696634919e-06
0.0001093566201900449,7.517126007504478e-07
0.0001093566303967992,-4.640774567650832e-06
0.000109356639145296,-1.227645947651347e-05
0.0001093566484732401,-1.73272180802897e-05
0.0001093566580872509,-1.567387664183617e-05
0.0001093566699156429,-1.195243904834272e-05
0.0001093566765910552,-1.195985401882294e-05
0.0001093566852271232,-1.294594035429763e-05
0.000109356699698461,-3.225932570207242e-06
0.0001093567115757842,2.606960125761266e-05
0.0001093567158116489,4.22677789197743e-05
0.0001093567219868044,7.287001998783253e-05
0.0001093567286237284,0.00011661924172045
0.0001093567381918032,0.0002051497197064829
0.0001093567437713128,0.0002722853715324788
0.0001093567512599603,0.0003686534578193607
0.0001093567617288588,0.0004399519257797098
0.0001093567735115599,0.0004375191424950977
0.0001093567867608692,0.0001707102840849058
0.0001093568008917473,-0.0009370257048558117
0.0001093568154133117,-0.0030751881553087
0.000109356831305938,-0.006975755150255182
0.0001093568463990437,-0.01289906749118558
0.0001093568623822613,-0.007366539476052273
0.0001093568735407394,0.03111290206740506
0.0001093568867937577,0.1611687080919476
0.0001093568957688633,0.3422875490688169
0.0001093569050684728,0.5940890673577633
0.0001093569113970815,0.7856764683245261
0.0001093569195446887,1.039548282302863
0.0001093569272963853,1.258009363219531
0.0001093569349151275,1.450647356729693
0.0001093569418181573,1.574671770338835
0.0001093569485321501,1.646852617440693
0.0001093569566359189,1.697729258709889
0.0001093569643117761,1.720711313060169
0.0001093569725552181,1.735432647723962
0.00010935698214258,1.741638206138918
0.0001093569876367776,1.744799452748736
0.0001093569959644553,1.757779816194826
0.0001093570007661814,1.766807095264873
0.0001093570103696335,1.781610945236064
0.0001093570169610235,1.787654128315421
0.0001093570249934076,1.791636957742055
0.0001093570330183092,1.793801595220683
0.0001093570411606359,1.794793571052057
0.0001093570507504028,1.795481706097209
0.0001093570608001276,1.795851784012373
0.0001093570673035813,1.796024595981633
0.0001093570749352023,1.796165669221734
0.0001093570798865282,1.796243366484132
0.0001093570853290534,1.796369245662343
0.0001093570885748799,1.79650272912895
0.0001093570896102454,1.796559040027738
0.0001093570916809765,1.796690755894169
0.0001093570958224386,1.797014014312875
0.0001093571023199155,1.797552330997821
0.0001093571100062007,1.798022598722526
0.0001093571155800115,1.798041245489208
0.0001093571221233187,1.797573963951912
0.0001093571294634655,1.796753013808309
0.0001093571378105457,1.796046327942018
0.0001093571454291608,1.79596081352637
0.0001093571536689876,1.796303404507645
0.0001093571612552704,1.79668468528808
0.0001093571708541671,1.797115222531556
0.0001093571748150689,1.797247028349285
0.0001093571762311188,1.79728844837099
0.0001093571790632186,1.797364026177527
0.0001093571847274181,1.79749368017299
0.0001093571915377491,1.797618732025053
0.000109357198032492,1.797717946344421
0.0001093572058677273,1.797817980905763
0.0001093572097946995,1.797863034111415
0.0001093572150572319,1.797919125805755
0.0001093572209554754,1.797977940402791
0.0001093572261109437,1.798026277494221
0.0001093572315901369,1.798075318602316
0.0001093572373433465,1.79812450781348
0.0001093572433686154,1.798173990681194
0.0001093572503320812,1.798228813411396
0.0001093572575158851,1.798283091792816
0.0001093572669895801,1.79835139033258
0.0001093572783882572,1.798429235768053
0.0001093572904803821,1.798506986442519
0.0001093573028792087,1.798582151902103
0.0001093573172640049,1.798663923555843
0.0001093573355821845,1.798760575595177
0.0001093573572770598,1.798865005679377
0.0001093573894006282,1.799002697857961
0.0001093574310749561,1.799154741612889
0.0001093574958969225,1.79934589655983
0.0001093575724456877,1.799513632778306
0.0001093576547786014,1.799647200443927
0.0001093577518042005,1.79975608009678
0.0001093578611828026,1.799840950358715
0.0001093579837254231,1.799900227242067
0.0001093580896102454,1.799934365998877
0.000109358174807989,1.799950460266911
0.0001093583452034763,1.799974978791296
0.00010935846397254,1.799985141455967
0.0001093587015106672,1.799995318822108
0.0001093589446291667,1.799999916541336
0.0001093592319835302,1.800001138779338
0.0001093595680858381,1.800001551675431
0.0001093599678839808,1.80000138921264
0.0001093605242051447,1.800001194542736
0.0001093612374047418,1.800001004451951
0.0001093622608529198,1.80000082356372
0.0001093635762284268,1.800000675296987
0.0001093655453224083,1.800000519231642
0.0001093681306988962,1.80000035224184
0.0001093720192462448,1.799999688293776
0.0001093731086150949,1.799999166833315
0.0001093752873527952,1.799996546310384
0.0001093774907054353,1.799996142214554
0.0001093793154860135,1.79999885356912
0.0001093810669550355,1.799999581802118
0.0001093821209402599,1.799999477172286
0.0001093825415041621,1.800000243689588
0.000109383342138713,1.799999951370354
0.000109384222901128,1.799999707643241
0.0001093852295494668,1.799999689931544
0.0001093864177642252,1.799999735612883
0.0001093875872452341,1.799999812155628
0.0001093890869630191,1.799999856349983
0.0001093920863985893,1.799999910931929
0.0001093980852697295,1.799999951753199
0.0001094069441463951,1.799999965995023
0.0001094154051754091,1.799999960237888
0.0001094237252271384,1.799999959248268
0.0001094259077618938,1.799999959519875
0.0001094302728314046,1.799999960123272
0.0001094361816288056,1.799999960532613
0.0001094404767766475,1.799999960604698
0.0001094464696381629,1.799999960611602
0.0001094561567412475,1.799999960694323
0.0001094694881108699,1.79999996055973
0.0001094945964885634,1.799999960294085
0.0001095315019729155,1.799999958493512
0.0001095790954299508,1.79999994920504
0.0001096071718421583,1.799999917401113
0.0001096256576121697,1.799999853051852
0.0001096548688981495,1.799999598690281
0.0001096725455424033,1.799999411198168
0.0001096779451549915,1.799999470400323
0.0001096806449612857,1.799999544354749
0.0001096860445738739,1.7999997401452
0.0001096929021857344,1.799999846828169
0.0001097024935201108,1.799999795900905
0.0001097098891148153,1.799999760233609
0.000109719976063119,1.799999702193338
0.0001097401499597264,1.799999568149325
0.0001097510924316155,1.799999486913753
0.000109757210739433,1.7999994365858
0.0001097635166611133,1.799999385067548
0.000109767651472241,1.799999274943882
0.0001097733951895686,1.799999119475757
0.000109777356023844,1.7999989793868
0.0001097812560081084,1.799997122571741
0.0001097822804334298,1.799993064436767
0.0001097833408291565,1.799973126797638
0.0001097842796646462,1.79995824561866
0.0001097852285903002,1.799958546285836
0.0001097859740667022,1.799958099029922
0.0001097868667897547,1.799946909080774
0.0001097875514850689,1.799935433896773
0.0001097883916207574,1.799940289239726
0.0001097889452193911,1.799942215767548
0.0001097891266471219,1.799946831521476
0.0001097894570583424,1.799957205369747
0.0001097895258983259,1.799959420570018
0.0001097896068490651,1.799962323907931
0.0001097897133823772,1.799964546201694
0.0001097897535926755,1.799964980420218
0.0001097897976262887,1.799965684246472
0.0001097898339729438,1.79996644852258
0.000109789881755492,1.799966357578183
0.0001097899107045843,1.799965740653068
0.0001097899390999578,1.799965609216334
0.0001097899660936534,1.79996615294124
0.0001097899998733369,1.79996607597765
0.0001097900369063591,1.799965005194802
0.0001097900859489783,1.799961935485444
0.0001097901195702786,1.799958121510875
0.0001097901516976006,1.799949621323959
0.0001097901700623138,1.799939378951909
0.0001097901973654334,1.799911813420369
0.0001097902180958346,1.799875941943957
0.0001097902377587787,1.799836401431162
0.0001097902537800797,1.799812294962766
0.0001097902620821655,1.799797335453883
0.0001097902689762067,1.799780700995088
0.0001097902769776627,1.799764038778723
0.0001097902848272547,1.799793746797454
0.0001097902941302209,1.80007384824022
0.0001097903039796618,1.801219915822451
0.0001097903161927837,1.804916666706335
0.0001097903280736215,1.812947905207779
0.0001097903400331708,1.826549125554063
0.0001097903478376366,1.83679343265873
0.0001097903584602763,1.840835108309011
0.0001097903661583891,1.818843607274082
0.0001097903762697988,1.739827650420354
0.0001097903853521109,1.585587181383958
0.0001097903941173695,1.351583477138286
0.0001097904026653125,1.076732685708223
0.0001097904109808889,0.7807991518511465
0.0001097904181394502,0.5334242034156657
0.0001097904249068752,0.322581584445147
0.0001097904297968664,0.2138242063789121
0.0001097904353098169,0.1335891778483233
0.0001097904396846917,0.09554520772169772
0.0001097904449034772,0.071374887904133
0.0001097904488202473,0.0603065521525423
0.0001097904528049445,0.05332188096073132
0.0001097904553030122,0.04982627375557029
0.0001097904592407056,0.04517766567874171
0.0001097904622965513,0.04190569397547598
0.0001097904653768012,0.03878802536052323
0.0001097904688646802,0.03535854858262916
0.0001097904735633542,0.03086249765018379
0.0001097904771997107,0.02751683104238049
0.0001097904815552852,0.02372787568430014
0.0001097904863531744,0.02004897872401584
0.0001097904920047585,0.01654102093097962
0.0001097905012793568,0.01269936538102828
0.0001097905113537285,0.01034394953534155
0.0001097905184871652,0.008934489001343242
0.0001097905262320015,0.007511355906685703
0.0001097905317337797,0.006572120260299778
0.0001097905396881914,0.005403660902591404
0.0001097905477972312,0.00448276412732032
0.0001097905563691908,0.003764833870557911
0.0001097905657293701,0.003191157476067714
0.000109790576834721,0.002729280821044575
0.0001097905945251161,0.002241970969330714
0.0001097906129403799,0.001948977180625941
0.0001097906303647922,0.001742368966154248
0.0001097906557475831,0.001514733511012293
0.0001097906740056215,0.0013741569244048
0.0001097906940550319,0.001237592697218912
0.0001097907166061446,0.001099538124657622
0.0001097907466468667,0.0009388696960691712
0.0001097907588869922,0.0008799255335560595
0.0001097907731118724,0.0008158280244171068
0.0001097907822272842,0.0007770715292844601
0.000109790794260038,0.0007286073051795221
0.0001097908055648323,0.0006856811259784984
0.0001097908176387605,0.0006424849374486641
0.0001097908267405705,0.0006116379115663792
0.0001097908349170628,0.0005851434263916204
0.0001097908396957762,0.0005701699478097144
0.0001097908462979633,0.000550074112639865
0.0001097908516124493,0.0005343774313939103
0.0001097908588950138,0.0005135603998213247
0.0001097908652245612,0.0004961070201098347
0.0001097908721727029,0.000477611789373086
0.0001097908793178316,0.0004592837574302629
0.0001097908878965541,0.0004381732065227678
0.0001097909001787746,0.0004095368323279529
0.0001097909136049981,0.0003802616476882594
0.0001097909249731819,0.0003570048868312257
0.0001097909375927679,0.0003327498571405819
0.0001097909443980479,0.0003203445289757072
0.0001097909531395679,0.0003050884917057944
0.0001097909649119793,0.0002855604467211219
0.0001097909777574683,0.0002654639760921783
0.0001097909870817736,0.0002517306061089184
0.0001097909981047788,0.0002364512319494704
0.0001097910092301721,0.0002220360702626634
0.0001097910206739199,0.0002081445970779806
0.0001097910319017459,0.0001952329894649676
0.0001097910460866373,0.0001799285058520948
0.0001097910649443411,0.0001611795661209629
0.0001097910850993194,0.0001431218872384851
0.0001097911060211291,0.0001262976646935315
0.0001097911302973581,0.0001090919380938773
0.0001097911610926342,9.026429807123953e-05
0.0001097911977814469,7.177524499515777e-05
0.0001097912515966844,5.041822827698603e-05
0.0001097913200611903,3.136838935203857e-05
0.0001097913902259764,1.805098591253792e-05
0.000109791464782805,9.173965502094898e-06
0.0001097915473601877,3.074990394100733e-06
0.0001097916362680391,-4.91198354480669e-07
0.0001097917459062678,-2.504995078782962e-06
0.0001097918718665638,-3.079211094299663e-06
0.0001097920377082234,-2.769348821520713e-06
0.0001097922398119753,-2.04812321262729e-06
0.0001097924881190113,-1.240058631806865e-06
0.0001097927900833313,-5.074817658682048e-07
0.0001097931450620982,-7.036078309574658e-08
0.0001097935716043442,1.656899716072182e-07
0.0001097941197882282,1.710934050496143e-07
0.0001097948053398743,1.291265300198579e-07
0.0001097956641661617,8.963991802746078e-08
0.0001097966400961308,6.598817862506244e-08
0.0001097978981178452,5.401562471353076e-08
0.0001097993723007275,4.589714507281537e-08
0.0001098008502791918,4.309086625484731e-08
0.0001098026495025389,3.811490266055189e-08
0.0001098047691028465,3.837958014262958e-08
0.000109806900554046,3.741289802024272e-08
0.0001098074196265957,3.681251724184956e-08
0.0001098084577716949,3.730223714604155e-08
0.0001098097210792291,3.658169696758391e-08
0.0001098113624890019,3.578848194978617e-08
0.0001098125311140482,3.598252746422077e-08
0.0001098141885269259,3.608104564807773e-08
0.00010981558779377,3.632665709852381e-08
0.0001098173548337176,3.62726701858154e-08
0.0001098196165573757,3.558929996849297e-08
0.0001098220550220489,3.445813783273292e-08
0.0001098241643422648,3.402725469697352e-08
0.0001098274870573651,3.358735704018735e-08
0.0001098296234509364,3.350989234713939e-08
0.0001098317140105258,3.338712118163647e-08
0.0001098341388999496,3.336607751633904e-08
0.0001098348849874027,3.328514734184889e-08
0.0001098359220825544,3.329585133285188e-08
0.0001098369397050108,3.326576241176904e-08
0.0001098376822327569,3.325278280192035e-08
0.0001098378826490578,3.32480415404043e-08
0.0001098381674718032,3.323608393856813e-08
0.0001098382614867865,3.321324191369352e-08
0.0001098383208379271,3.321558513231368e-08
0.0001098384033716255,3.320368492954541e-08
0.0001098384697544264,3.314718860185064e-08
0.0001098384826928252,3.251037065163287e-08
0.0001098385085696228,3.321955008065513e-08
0.000109838537826819,3.354081456389378e-08
0.0001098385638847378,3.303583564915877e-08
0.0001098385967043326,3.295745721086148e-08
0.0001098386422472153,3.296364309183687e-08
0.0001098387084300826,3.265278284441552e-08
0.000109838730794399,3.271870630143704e-08
0.0001098387618402998,3.265949103899692e-08
0.0001098387753684845,3.253415418220063e-08
0.0001098387896032501,3.367299706849956e-08
0.0001098387967684817,3.451475303291307e-08
0.0001098388091035806,3.738671642687743e-08
0.0001098388168634979,3.728164216577749e-08
0.000109838827858547,3.020669704523151e-08
0.0001098388357956268,2.105366677025919e-08
0.0001098388446291994,1.005930372898791e-08
0.0001098388517372693,1.640445316497156e-08
0.000109838859015806,3.335443059075844e-08
0.0001098388653679892,4.360016134035407e-08
0.0001098388730615479,4.797669500812761e-08
0.0001098388807360483,4.763888834239553e-08
0.0001098388890323221,4.480393586656023e-08
0.0001098388987065048,4.189871634474201e-08
0.0001098389096812032,3.903596675211143e-08
0.0001098389244146759,3.612954231180744e-08
0.0001098389432189603,3.354510907151444e-08
0.0001098389737472968,3.151332818342905e-08
0.000109839013019113,3.161455265034168e-08
0.0001098390701580824,3.266145614367727e-08
0.000109839142658824,3.323563076625932e-08
0.0001098392260202509,3.327715283461992e-08
0.0001098393247553121,3.313316312289921e-08
0.0001098394342476591,3.3156586276206e-08
0.000109839554117258,3.317703696815909e-08
0.0001098396769735247,3.314723305645031e-08
0.0001098398072436389,3.318107465722597e-08
0.0001098399515316113,3.322410095683631e-08
0.0001098401292307587,3.319470087305703e-08
0.0001098403034006066,3.318071648391453e-08
0.0001098405319552044,3.318991470891005e-08
0.0001098408391320231,3.318307110329064e-08
0.0001098411988998089,3.317235403120826e-08
0.0001098416436336104,3.316517246700012e-08
0.0001098421865849284,3.315542826735132e-08
0.0001098428813796672,3.314257442632346e-08
0.0001098436644375302,3.312662193320606e-08
0.0001098444962583122,3.311286691202837e-08
0.0001098454466575447,3.309508097660636e-08
0.0001098462111169712,3.308315524629537e-08
0.0001098474165627428,3.306240850943435e-08
0.000109848265700236,3.305166241970229e-08
0.0001098493080690418,3.30327347527757e-08
0.000109850749498029,3.301657006542499e-08
0.0001098526371048101,3.298836935633626e-08
0.0001098553324180073,3.296375912230171e-08
0.0001098595658690065,3.291095735957378e-08
0.0001098667106236745,3.287263694827732e-08
0.0001098746736663764,3.277285636480145e-08
0.000109875713371823,3.27916621167716e-08
0.0001098777927827163,3.277972794742081e-08
0.0001098781917026791,3.278007804479813e-08
0.0001098789895426047,3.277698104502076e-08
0.0001098792922439263,3.277532240343267e-08
0.0001098797287529587,3.277412923684534e-08
0.000109880312101278,3.277151703971588e-08
0.0001098809451880426,3.276335288017957e-08
0.0001098810282871361,3.274740186612101e-08
0.0001098811944853231,3.275369545992719e-08
0.0001098813835176884,3.276583824789572e-08
0.0001098815545734951,3.294745457468675e-08
0.0001098815806699922,3.356534473920755e-08
0.0001098816328629864,3.527983464796976e-08
0.0001098816589544442,3.262429116028756e-08
0.0001098816923457732,-3.312183990741583e-08
0.0001098817082468706,-8.757897355066429e-08
0.0001098817307057128,-1.727801879729425e-07
0.0001098817476019384,-2.280584754585008e-07
0.0001098817638225808,-3.278355792828107e-07
0.0001098817748117932,-2.400177081742629e-07
0.00010988178935028,4.129253831343211e-07
0.0001098817946012091,3.57219309949127e-07
0.0001098818027124167,2.132043104849545e-07
0.0001098818100129192,2.416802070045441e-07
0.0001098818179598489,3.595908009288518e-07
0.0001098818254810252,4.442587908656301e-07
0.0001098818356979822,4.932149567630063e-07
0.0001098818458918452,5.190751227390697e-07
0.0001098818555739352,4.931229225582615e-07
0.0001098818640318938,3.866564965917379e-07
0.0001098818725986412,2.216895192294836e-07
0.0001098818811497048,7.918114725407618e-08
0.0001098818926733833,-6.449151737192669e-08
0.0001098819037465657,-1.344423468033141e-07
0.0001098819169918726,-1.648124741920334e-07
0.0001098819290339608,-1.492796472778303e-07
0.0001098819414136284,-1.018213484763963e-07
0.0001098819530443643,-4.771781143907683e-08
0.0001098819639853158,-1.826641458573993e-08
0.0001098819723991935,-8.141347926395029e-09
0.0001098819827235015,1.448502481377137e-09
0.0001098819934325841,6.274889584020295e-09
0.0001098820039250765,-4.024094501714432e-09
0.0001098820158244778,-2.496679864268804e-08
0.0001098820262948167,1.646383513036594e-08
0.0001098820326081331,3.993420006358538e-08
0.0001098820452347658,4.993976065220437e-08
0.0001098820548246706,4.247397022566638e-08
0.00010988206608019,3.306098777996273e-08
0.0001098820789763839,2.928293663937062e-08
0.0001098820941752781,2.930164225042772e-08
0.0001098821172265167,3.029944566137485e-08
0.000109882146369648,3.128958072100912e-08
0.0001098821884711422,3.185895306410017e-08
0.0001098822376501998,3.222725350305906e-08
0.000109882288072678,3.249965694510505e-08
0.0001098823491687642,3.254182836080903e-08
0.0001098824155862286,3.256660410596007e-08
0.0001098824952045217,3.258742923731203e-08
0.0001098825853811427,3.264079223048661e-08
0.0001098826861880426,3.26586496991615e-08
0.0001098828050035035,3.269799761624145e-08
0.000109882940893171,3.270536045738899e-08
0.0001098831030269264,3.274048901939518e-08
0.0001098833138241441,3.274638514509893e-08
0.0001098835467890119,3.276889929833968e-08
0.0001098838280256374,3.277010370659052e-08
0.0001098841196240722,3.278230392349173e-08
0.0001098844404177011,3.27738800483179e-08
0.0001098848281034013,3.278117649826301e-08
0.0001098852767945394,3.276787667846381e-08
0.000109885885818941,3.276559967773599e-08
0.0001098866117651152,3.274757535318325e-08
0.0001098876094082761,3.273153251533555e-08
0.0001098889518829443,3.270059347712354e-08
0.0001098900346270062,3.267970858490971e-08
0.0001098913529017788,3.264885263193861e-08
0.0001098928156663416,3.261984308658402e-08
0.0001098946587262446,3.257870662471864e-08
0.0001098983448460506,3.251276513610318e-08
0.0001099019603965677,3.245663393868947e-08
0.0001099040762709625,3.244740932712438e-08
0.0001099055582187719,3.244869012730129e-08
0.0001099057532616876,3.245564603711558e-08
0.00010990581761292,3.244432977656843e-08
0.0001099059463153849,3.246409842251714e-08
0.0001099062037203145,3.246876857126999e-08
0.0001099065106666173,3.25207453152364e-08
0.00010990681761292,3.260026664204917e-08
0.0001099069349582072,3.262266506084917e-08
0.0001099071696487814,3.267136301297616e-08
0.0001099074955807215,3.269090763855773e-08
0.0001099081474446017,3.268944069612852e-08
0.0001099086819818381,3.268924499944678e-08
0.0001099094524086235,3.26869733967715e-08
0.0001099109915242749,3.268456040816209e-08
0.0001099140697555777,3.26787277300335e-08
0.0001099191619475083,3.26715384922911e-08
0.0001099293463313695,3.265543804926243e-08
0.0001099429397935428,3.264468122089699e-08
0.0001099590321820073,3.261777137847811e-08
0.0001099753336811852,3.262440498621955e-08
0.000109977783688659,3.260866661697641e-08
0.0001099802411725452,3.26307566712106e-08
0.0001099851561403176,3.262784993988057e-08
0.0001099949860758624,3.263061835143065e-08
0.0001100014036017964,3.262286518531247e-08
0.0001100078495879967,3.260689282867361e-08
0.0001100136732037063,3.259310256785405e-08
0.0001100200556433014,3.257713490573023e-08
0.000110023246863099,3.25719396094262e-08
0.0001100296293026941,3.256618693296492e-08
0.000110031043867832,3.256613468403067e-08
0.0001100338729981077,3.256722628734753e-08
0.0001100392142778618,3.257379637797168e-08
0.0001100438406737139,3.258280760810006e-08
0.0001100458598739296,3.258694808841856e-08
0.0001100465401654205,3.25882624561223e-08
0.0001100479007484023,3.259101419890064e-08
0.000110050621914366,3.259578737838324e-08
0.0001100560642462934,3.260359199392335e-08
0.0001100633387535435,3.260927505740798e-08
0.0001100702221673766,3.260694644956649e-08
0.0001100766612269324,3.259722007553019e-08
0.0001100825200451702,3.258572913011789e-08
0.0001100887574911111,3.257179434600688e-08
0.0001100974512037092,3.255949337912873e-08
0.0001100998265525423,3.255719274043125e-08
0.0001101045772502086,3.255690773909419e-08
0.0001101096174663483,3.256078258701547e-08
0.0001101110099283508,3.25626499326221e-08
0.0001101137948523558,3.256720305012886e-08
0.0001101181493716368,3.257552395962119e-08
0.0001101224246653519,3.258336932123362e-08
0.000110130975252782,3.259482198871152e-08
0.0001101393903170508,3.259842878931754e-08
0.0001101461966453523,3.259357952413607e-08
0.0001101527495000843,3.258288663207289e-08
0.0001101589465494493,3.257134265527233e-08
0.000110165839128112,3.255918965492016e-08
0.0001101692854174433,3.255517713173654e-08
0.000110176177996106,3.255234351283184e-08
0.0001101777294003873,3.255282487067979e-08
0.00011018083220895,3.255498979531585e-08
0.0001101865906812041,3.256244849772115e-08
0.0001101920614245057,3.257208793611526e-08
0.0001101990405202472,3.258298921934268e-08
0.0001102019750422723,3.258688416199673e-08
0.0001102078440863224,3.259183574768869e-08
0.000110215088695601,3.259106150424103e-08
0.000110221168310678,3.25847693213245e-08
0.000110227596047696,3.25739004440356e-08
0.0001102341982675798,3.256263905865194e-08
0.0001102423329842644,3.255216669089463e-08
0.0001102445879930921,3.255078851106181e-08
0.0001102490980107473,3.255030906822529e-08
0.0001102506336766153,3.255090112271194e-08
0.0001102537050083513,3.255318978685219e-08
0.0001102595952861507,3.256071246162032e-08
0.0001102658024001171,3.257108146193722e-08
0.000110273325889147,3.25816151791517e-08
0.0001102807664955878,3.258801151836384e-08
0.0001102863144754551,3.258794394201413e-08
0.000110293409594728,3.258175264263127e-08
0.0001102996485513255,3.257264103476755e-08
0.0001103063559829722,3.256124660334738e-08
0.0001103149497316463,3.255147546594254e-08
0.0001103179398412174,3.254964643743003e-08
0.000110319434896003,3.254921362723704e-08
0.000110322425005574,3.254951162713432e-08
0.0001103283816651627,3.255359295483767e-08
0.0001103344921174378,3.25619322185048e-08
0.0001103361159537046,3.256453058720735e-08
0.0001103393636262381,3.256981721329269e-08
0.0001103458589713053,3.257881124042341e-08
0.0001103565100930635,3.258565079908671e-08
0.0001103636172665518,3.258252330516025e-08
0.0001103708919482854,3.257363558286727e-08
0.0001103775424881077,3.256374915267547e-08
0.0001103848167023329,3.25537308585737e-08
0.0001103884538094456,3.255058769412174e-08
0.0001103957280236708,3.254919526370291e-08
0.0001103973746739384,3.254989462909364e-08
0.0001104006679744736,3.255237198866379e-08
0.0001104059526491077,3.255857848189563e-08
0.0001104109114679707,3.256595851400535e-08
0.0001104186581975046,3.257616430133192e-08
0.0001104270046981068,3.25828286973867e-08
0.0001104351965940232,3.258154648939371e-08
0.0001104425154934119,3.257416875632491e-08
0.0001104491905562041,3.256500955685019e-08
0.000110456404696443,3.255506132902041e-08
0.0001104595989046513,3.255187081551843e-08
0.0001104659873210681,3.25488010896515e-08
0.0001104677331290929,3.25488844676827e-08
0.0001104712247451427,3.255025603956416e-08
0.0001104775035634142,3.25559787558936e-08
0.000110482872949044,3.256326073795843e-08
0.0001104901775936174,3.257277325592952e-08
0.0001105002679401774,3.258096644114907e-08
0.0001105061781719418,3.258075283167431e-08
0.0001105141541112324,3.257455711810022e-08
0.0001105209207859821,3.256612881016356e-08
0.0001105282005783734,3.2556305814916e-08
0.0001105385586351676,3.254933406596236e-08
0.0001105410343262147,3.254906789882568e-08
0.0001105459857083089,3.255072529742585e-08
0.0001105524746969544,3.25567684455389e-08
0.0001105584793666534,3.256421287754071e-08
0.0001105664510476234,3.257388055644989e-08
0.0001105728689797097,3.25785225932658e-08
0.000110583218680004,3.257775891966361e-08
0.0001105903355097474,3.257152177283372e-08
0.0001105977906411333,3.256199360494931e-08
0.0001106056574816597,3.255366774678475e-08
0.0001106084962042366,3.255137965748571e-08
0.0001106141736493906,3.254940049804981e-08
0.000110621514485252,3.255211969970474e-08
0.0001106231632100284,3.255347411221543e-08
0.0001106264606595812,3.255689880232675e-08
0.0001106330555586867,3.256478088611405e-08
0.0001106412326497237,3.257380954049027e-08
0.0001106471802648016,3.257744785589727e-08
0.0001106569992444225,3.257627832243309e-08
0.0001106642131092225,3.257018098128373e-08
0.0001106717511069333,3.256106328855282e-08
0.0001106798861040385,3.255321052344713e-08
0.0001106830423253305,3.255105064611752e-08
0.0001106893547679145,3.254981370491658e-08
0.0001106966946231884,3.255348167517159e-08
0.0001106983874277966,3.25549938067204e-08
0.000110701773037013,3.255862520264239e-08
0.0001107085442554458,3.256637279323468e-08
0.0001107178619862618,3.257490564163048e-08
0.0001107244018218676,3.25768377303473e-08
0.0001107334023833958,3.257326298328683e-08
0.0001107406581571724,3.256643568597072e-08
0.000110748328605173,3.255767987229054e-08
0.0001107577442898156,3.255111285584748e-08
0.0001107613559771383,3.255018026700695e-08
0.0001107631618207997,3.255018620225788e-08
0.0001107667735081225,3.255131040305623e-08
0.0001107735541590327,3.255614952367199e-08
0.0001107807687633993,3.25638729855235e-08
0.000110789086620951,3.257151791139156e-08
0.0001108031850618123,3.257516206305878e-08
0.0001108110597414604,3.257059828692888e-08
0.0001108196228721861,3.256200506125424e-08
0.0001108277716678753,3.255480823285908e-08
0.0001108303620018362,3.255293200891643e-08
0.0001108355426697579,3.255088030344182e-08
0.0001108437740519913,3.255259680742742e-08
0.0001108455363243533,3.25537084459898e-08
0.0001108490608690773,3.255661637185755e-08
0.0001108561099585252,3.256346589721329e-08
0.0001108646787359807,3.257118166803004e-08
0.0001108711044676098,3.257407541926147e-08
0.0001108814600942811,3.257213783559503e-08
0.0001108891394795537,3.256631588968294e-08
0.0001108973097937342,3.255822878962571e-08
0.0001109066514368573,3.255228988334431e-08
0.0001109113222584188,3.255118705390155e-08
0.0001109134737851209,3.255131677974317e-08
0.0001109177768385252,3.255284111873351e-08
0.0001109249436687747,3.255788734665808e-08
0.0001109327083240156,3.256523323376694e-08
0.0001109421960671723,3.257164314180763e-08
0.0001109505210638793,3.257325133704313e-08
0.0001109592513268292,3.256952908583032e-08
0.0001109673925482063,3.256246561696313e-08
0.0001109756811118092,3.255577982095973e-08
0.0001109783602328553,3.255393100124284e-08
0.0001109837184749473,3.255178576472037e-08
0.0001109926292239359,3.255319018003376e-08
0.0001109944762878713,3.255422232176111e-08
0.0001109981704157423,3.255693747579718e-08
0.0001110055586714843,3.256327808001226e-08
0.0001110145798176773,3.257019487088496e-08
0.0001110214043387622,3.257237239635834e-08
0.0001110318184474329,3.256968995338512e-08
0.0001110397986170595,3.256398626417587e-08
0.0001110484086393363,3.255665893808392e-08
0.0001110590776758819,3.255221092810426e-08
0.0001110624802496534,3.255209311216381e-08
0.0001110692853971963,3.255431667719705e-08
0.0001110769651689422,3.255984973103326e-08
0.0001110851936609438,3.256611807053861e-08
0.0001110961398592772,3.257135280086967e-08
0.0001111033112776924,3.257071505246384e-08
0.0001111128870308907,3.256533840780336e-08
0.0001111211437251642,3.255923004857787e-08
0.0001111306531943795,3.255345422336128e-08
0.0001111351556878905,3.255251111507708e-08
0.0001111374069346461,3.255252062701092e-08
0.0001111419094281571,3.255361416333349e-08
0.0001111489610824953,3.255767665037196e-08
0.0001111570335534496,3.256350907879798e-08
0.0001111674320441642,3.256963392929868e-08
0.0001111746280810754,3.257050292721545e-08
0.0001111852659724259,3.256651186581499e-08
0.0001111936805698043,3.25609035180433e-08
0.0001112030867346264,3.255479350652033e-08
0.0001112070562935958,3.25533861605522e-08
0.0001112149954115344,3.255336618679193e-08
0.0001112171129414854,3.255405250831416e-08
0.0001112213480013873,3.255618374448445e-08
0.0001112294447322975,3.256155990287879e-08
0.000111238750083024,3.256757352795052e-08
0.0001112463859733864,3.256970075072419e-08
0.0001112581969217997,3.256703614138229e-08
0.0001112668714144617,3.256192087745022e-08
0.0001112764260422486,3.255577002384467e-08
0.0001112796288687579,3.25543849815212e-08
0.0001112860345217766,3.255321320609049e-08
0.000111288299237444,3.255341644701376e-08
0.0001112928286687788,3.255474956919304e-08
0.0001113009140335666,3.255911398366204e-08
0.0001113097432043863,3.256496613154399e-08
0.0001113217152636608,3.256885308509771e-08
0.0001113354330088044,3.256588827454459e-08
0.0001113445481945013,3.256086223574928e-08
0.0001113546926534605,3.255524556244474e-08
0.0001113583538750272,3.255414472223756e-08
0.0001113656763181607,3.255397651418348e-08
0.0001113679233299062,3.255453261302893e-08
0.0001113724173533971,3.255639255436893e-08
0.0001113809123124791,3.256117780650961e-08
0.0001113907636491549,3.256653937025769e-08
0.0001113988255461845,3.256817287629015e-08
0.0001114111304459762,3.25652244181472e-08
0.0001114203038454408,3.256049055906473e-08
0.0001114306136620008,3.255530602772497e-08
0.0001114347257807607,3.255429948949482e-08
0.0001114429500182805,3.255466804003141e-08
0.0001114452345414027,3.255537522228396e-08
0.0001114498035876471,3.255743345499852e-08
0.0001114587024923861,3.256223503108426e-08
0.0001114695944993956,3.256692519140695e-08
0.0001114779271085083,3.256731146773205e-08
0.0001114893768689417,3.256345579839771e-08
0.0001114988040272445,3.255883095227373e-08
0.0001115097662413126,3.255468997553677e-08
0.0001115148375719034,3.255440813502127e-08
0.0001115173732371987,3.255468713655575e-08
0.0001115224445677894,3.255609858352573e-08
0.0001115304848801609,3.255993190611449e-08
0.0001115403937539874,3.256442681570324e-08
0.0001115567174716781,3.256642811120636e-08
0.0001115680980709509,3.256294623739866e-08
0.0001115794340041957,3.255763308530429e-08
0.0001115912512059139,3.255507172683213e-08
0.000111597159806773,3.255532568443426e-08
0.0001115998474805232,3.255590960050823e-08
0.0001116052228280237,3.255783462352547e-08
0.0001116148303948464,3.256194483430594e-08
0.0001116272082554975,3.256571712290734e-08
0.0001116363638390436,3.256529773196888e-08
0.0001116484664556072,3.256123092259514e-08
0.0001116589014058508,3.255742347752924e-08
0.0001116719747470171,3.255532078714858e-08
0.0001116754472388567,3.255575357468877e-08
0.0001116823922225358,3.25577392939195e-08
0.0001116923410704499,3.256150400399876e-08
0.0001117040183633248,3.256492661479799e-08
0.0001117133840695457,3.256478103856624e-08
0.0001117261279718511,3.256105429684565e-08
0.000111736889160746,3.255754492222108e-08
0.0001117504772110925,3.255566336581039e-08
0.0001117541159344488,3.255612562400014e-08
0.0001117613933811613,3.255811408193521e-08
0.0001117717751777536,3.256163397302702e-08
0.0001117843243571916,3.256448447524335e-08
0.0001117942833546063,3.256377300836068e-08
0.00011180713441598,3.255994968747099e-08
0.0001118185994662528,3.2556951047226e-08
0.0001118225291819646,3.255621417034208e-08
0.0001118303886133882,3.255613729227904e-08
0.0001118421794228673,3.255884855288777e-08
0.0001118529416828156,3.256187985081535e-08
0.0001118674333545032,3.256383288234158e-08
0.0001118780334881983,3.256233071518546e-08
0.0001118914029575828,3.255850240556351e-08
0.0001119043485273075,3.25565026538449e-08
0.0001119108213121698,3.255650635386763e-08
0.000111914057704601,3.255691512699594e-08
0.0001119205304894633,3.255839302834597e-08
0.0001119318136301843,3.256130195736989e-08
0.000111947428681145,3.256318885096707e-08
0.0001119629261229005,3.256114714536382e-08
0.0001119769879646669,3.25577563675938e-08
0.0001119919707385263,3.25567786478863e-08
0.0001119994621254559,3.25575504900639e-08
0.0001120027983450391,3.255820615630341e-08
0.0001120094707842055,3.255982901666797e-08
0.0001120228156625382,3.25621180274902e-08
0.0001120385916321939,3.256172195154767e-08
0.0001120521207971093,3.255938381086864e-08
0.0001120669686662676,3.255703260015383e-08
0.0001120731535339842,3.255700031068312e-08
0.0001120855232694174,3.255856898152452e-08
0.0001120986521407861,3.256074402072101e-08
0.000112115338958905,3.256178173116361e-08
0.0001121342358852601,3.255977737439024e-08
0.0001121507908933513,3.255742905497973e-08
0.0001121558992744992,3.255725243538843e-08
0.0001121661160367948,3.255791115860123e-08
0.0001121802341277549,3.255981628886956e-08
0.0001121961006787979,3.256129841835169e-08
0.0001122034553007296,3.256098645926791e-08
0.0001122181645445929,3.255905128319803e-08
0.0001122332864982499,3.255761051302682e-08
0.0001122398405813102,3.25574072891146e-08
0.0001122529487474307,3.255834780438383e-08
0.0001122684902518216,3.256033399199309e-08
0.0001122872329389224,3.256062639359336e-08
0.0001123122004469757,3.255839480907805e-08
0.0001123306342283745,3.255772233998366e-08
0.0001123385596930407,3.255791942214339e-08
0.0001123425224253737,3.255821833379709e-08
0.0001123504478900398,3.255904012447874e-08
0.0001123662988193721,3.256010926457219e-08
0.0001123980006780365,3.255896208661043e-08
0.0001124161474781988,3.25580711281514e-08
0.0001124231150693965,3.255787213082971e-08
0.0001124370502517919,3.255831158077443e-08
0.0001124584009131344,3.25595669382143e-08
0.0001124832704650945,3.255934504997952e-08
0.0001125134552545245,3.25580331557158e-08
0.0001125406946768408,3.255817081915551e-08
0.000112554314387999,3.255868767678688e-08
0.0001125815538103154,3.255904793020435e-08
0.0001126229654485688,3.255817865204812e-08
0.0001126542641049929,3.255811694575434e-08
0.0001126699134332049,3.255836773910603e-08
0.0001127012120896289,3.255858885065088e-08
0.000112749752941599,3.255808678863688e-08
0.0001127914797264814,3.255802931078361e-08
0.0001128123431189226,3.255816320979865e-08
0.000112854069903805,3.255814892763775e-08
0.0001129375234735697,3.255778909133351e-08
0.0001130110654845828,3.255775503220852e-08
0.000113158149506609,3.25575270458632e-08
0.0001133993775843335,3.255712046333751e-08
0.0001137555413173954,3.255650459301588e-08
0.0001143344892877072,3.255573553460654e-08
0.0001154923852283309,3.255387576190245e-08
0.0001178081771095782,3.255216910868808e-08
0.0001210143145091483,3.254428780813971e-08
0.0001241469376002178,3.254294238110349e-08
0.000128625721945361,3.253728732923792e-08
0.0001343400076596468,3.253372384057795e-08
0.0001400542933739325,3.252905140671113e-08
0.0001412521533862098,3.252954588375892e-08
0.0001418510833923485,3.252919417981352e-08
0.0001421505483954178,3.252903559619865e-08
0.0001423002808969525,3.25289593628983e-08
0.0001425997459000219,3.252881275551199e-08
0.00014267612465949,3.252877657072899e-08
0.0001427143140392241,3.25287583318684e-08
0.0001427906927986922,3.252872269149285e-08
0.000142812433656105,3.252871243684061e-08
0.0001428455449422243,3.252869707007114e-08
0.0001428621005852839,3.252868943165284e-08
0.0001428786562283435,3.252868191271979e-08
0.0001428895004229298,3.25286768144986e-08
0.0001429111619030908,3.252866662705611e-08
0.0001429267275037781,3.252865968462788e-08
0.0001429415517810451,3.252865287415157e-08
0.0001429475627696744,3.252865009012811e-08
0.000142959584746933,3.252864455502679e-08
0.0001429761244791295,3.252863708405853e-08
0.0001429967530140467,3.252862764683196e-08
0.0001430014765327776,3.252862543557417e-08
0.0001430050914115409,3.252862383046015e-08
0.0001430081107259034,3.252862243171733e-08
0.0001430089554792282,3.252864307551364e-08
0.0001430097592865838,3.25285968223809e-08
0.0001430108040395397,3.252866801241851e-08
0.0001430113179040769,3.252859979768056e-08
0.0001430115271032754,3.252890210891698e-08
0.000143011933176117,3.252840991570751e-08
0.0001430123599420764,3.252897303222139e-08
0.0001430127672559991,3.252841993572313e-08
0.0001430132775473228,3.252760073127123e-08
0.0001430135513284876,3.25129514839987e-08
0.0001430138217299012,3.219437371082031e-08
0.0001430140572722308,3.198791938231761e-08
0.0001430142187243305,2.738362669257357e-08
0.000143014297456907,3.01660703767002e-08
0.000143014414067537,1.696858161073984e-08
0.0001430144975498107,8.378684154554557e-08
0.0001430145192780289,3.027768694760328e-07
0.000143014556232864,1.856782548632779e-07
0.0001430145761498566,4.033920127064341e-07
0.0001430145922876453,7.044099275231171e-07
0.0001430146078336313,8.705294615167007e-07
0.0001430146214341805,3.583606349073331e-07
0.0001430146389741386,-1.966203900692925e-06
0.0001430146491442843,-4.9808449828456e-06
0.0001430146595217231,-8.415468203029488e-06
0.0001430146697136803,-9.743743137244197e-06
0.0001430146802458353,-1.06505310096195e-05
0.0001430146917070065,-1.383287671255925e-05
0.0001430147052298013,-1.298935627407049e-05
0.0001430147184850668,-8.637340850577798e-06
0.0001430147308048459,-4.951925674003108e-08
0.0001430147374833269,3.73056700982108e-06
0.0001430147456627126,3.912302359581682e-06
0.0001430147530172965,-1.971012625725719e-06
0.0001430147600018867,-5.540000140040121e-06
0.0001430147670116049,-7.051473049727114e-07
0.0001430147735978441,7.079384690132301e-06
0.0001430147796534648,1.518782453879472e-05
0.0001430147860733944,2.21600167859713e-05
0.0001430147922198273,2.405660416579852e-05
0.0001430147998140567,2.102662435485931e-05
0.0001430148076505552,1.537146908445158e-05
0.0001430148166422685,8.295649353208724e-06
0.0001430148282125124,2.224906021359459e-06
0.0001430148414172323,-8.643722585237661e-07
0.0001430148596172955,-1.728727955322402e-06
0.0001430148817662442,-6.046209387835949e-07
0.0001430149136598315,1.733338848106421e-07
0.0001430149550528285,1.71799174641989e-07
0.0001430150143370071,5.969165914474878e-08
0.0001430150952463165,4.702887694134632e-09
0.0001430151923208294,3.470638779312726e-08
0.0001430153063832041,3.858513265178169e-08
0.0001430154295261291,3.477960092555427e-08
0.0001430155733970517,3.326512832262673e-08
0.000143015716102825,3.357034567382208e-08
0.0001430158947455427,3.324170846099897e-08
0.0001430160967747241,3.282221637907789e-08
0.0001430163211214152,3.27559312065931e-08
0.0001430165857422895,3.262960258707874e-08
0.0001430168892830389,3.256205878237247e-08
0.0001430172770959919,3.253515179729959e-08
0.0001430177469637769,3.253320745525099e-08
0.0001430183695082823,3.25275353622278e-08
0.0001430189993070113,3.252856193556185e-08
0.0001430196432935247,3.252828601852978e-08
0.0001430204503327754,3.25287201320589e-08
0.0001430218925916194,3.252852230918557e-08
0.0001430247771093074,3.252863613590969e-08
0.0001430283617649631,3.252856385083116e-08
0.0001430335640293224,3.252857197778419e-08
0.0001430379433267498,3.252863928002175e-08
0.0001430433982263774,3.252857470281308e-08
0.000143049742480234,3.252860245149983e-08
0.0001430524772602484,3.252860759426005e-08
0.0001430579468202773,3.252859712567408e-08
0.000143064735150411,3.252859891182214e-08
0.00014307553976279,3.252859214029433e-08
0.0001430867201622796,3.252858659423929e-08
0.0001430985518546716,3.252858163217002e-08
0.0001431029537136904,3.252857982753983e-08
0.000143111757431728,3.252857570031985e-08
0.0001431229246151095,3.25285706694947e-08
0.0001431267213781073,3.252856890344038e-08
0.0001431343149041029,3.252856568342317e-08
0.0001431458450544195,3.252856065500716e-08
0.0001431626502962765,3.252855284767837e-08
0.0001431962607799904,3.252853790302913e-08
0.0001432634817474182,3.252850839765069e-08
0.0001433817327419929,3.252845633738675e-08
0.000143415066155942,3.252844199305313e-08
0.0001434763761004922,3.252841518485958e-08
0.0001434947551164934,3.252840717736459e-08
0.0001435315131484957,3.252839143809915e-08
0.0001435982265587402,3.25283626339765e-08
0.0001436805424989989,3.25283278775499e-08
0.0001438021741383544,3.252827626739844e-08
0.0001440014161947995,3.252819339495141e-08
0.0001443999003076897,3.252803155935453e-08
0.0001450540586265254,3.25277751191386e-08
0.0001459265235459222,3.252744926908315e-08
0.0001471445680510282,3.252701974257649e-08
0.0001487400061091058,3.252649412207842e-08
0.0001512314373117213,3.252575271223934e-08
0.0001543075647131804,3.252493894645732e-08
0.0001577324440243528,3.252416681265211e-08
0.0001622880853364341,3.252330078316413e-08
0.0001680023710507198,3.252245284534152e-08
0.0001737166567650055,3.252179380781184e-08
0.0001750629072194273,3.252166532758102e-08
0.0001757360324466382,3.252160447464959e-08
0.0001760560106765223,3.252157625383475e-08
0.0001762159997914643,3.25215622276554e-08
0.0001765359780213484,3.252153437684454e-08
0.0001766535600915324,3.252152471059379e-08
0.0001767123511266244,3.252151947035903e-08
0.0001768299331968084,3.252150966015113e-08
0.0001768780899633926,3.252150540066761e-08
0.0001769744034965608,3.252149764554116e-08
0.0001769981698822145,3.252149532327894e-08
0.0001770343194606949,3.252149253837964e-08
0.0001770704690391753,3.252148924076684e-08
0.0001770788349958952,3.252148874274554e-08
0.0001770955669093349,3.252148698418409e-08
0.0001771101832287684,3.2521485937347e-08
0.0001771152386237809,3.252148595199905e-08
0.0001771180574056169,3.252148526635793e-08
0.0001771222896292546,3.25214850596712e-08
0.0001771230390437867,3.252148517585067e-08
0.0001771234137510528,3.252148030674272e-08
0.000177124163165585,3.252148613640875e-08
0.0001771251738469621,3.252148947822749e-08
0.0001771262698017857,3.252149516965791e-08
0.0001771276123233152,3.252152785951551e-08
0.0001771281952089209,3.252147173607711e-08
0.0001771288392648784,3.252152628916843e-08
0.0001771293454081939,3.25213020904096e-08
0.0001771294765889005,3.245932610475334e-08
0.000177129676251924,3.257055212705125e-08
0.0001771298620626098,3.303254642663631e-08
0.0001771299926453856,3.434678876637974e-08
0.0001771301054181808,4.174267015010046e-08
0.0001771301611933054,4.25324165546807e-08
0.0001771302208281914,1.029096017247531e-07
0.0001771302567009889,1.456088144431713e-07
0.0001771302786786368,5.73649048199448e-07
0.0001771302911731328,7.664329164928541e-07
0.0001771303097991638,1.210771690033799e-06
0.0001771303243888245,7.389402170502662e-07
0.0001771303346734894,-4.632517528757864e-06
0.0001771303434787726,-1.219798232832404e-05
0.0001771303528633525,-1.714249788594788e-05
0.0001771303625044619,-1.543054723953014e-05
0.0001771303743791646,-1.172683823475825e-05
0.0001771303810872756,-1.175761808919978e-05
0.0001771303897866662,-1.278724812469494e-05
0.0001771304032261004,-4.536588872746169e-06
0.0001771304152907849,2.309974860474525e-05
0.0001771304194548384,3.798258240981648e-05
0.0001771304256960524,6.695034533223117e-05
0.0001771304317330612,0.0001041633992633331
0.0001771304384177929,0.0001587460188486284
0.0001771304440339998,0.0002166877202164136
0.0001771304507541974,0.0003021340577327772
0.0001771304598451933,0.0004005701399319215
0.0001771304709915209,0.0004489486087833653
0.0001771304828721593,0.0004052571922159144
0.0001771304975472989,-0.0001788834875397752
0.000177130510825605,-0.00157385178837546
0.0001771305267932764,-0.004429110073575318
0.0001771305424212191,-0.009276217401418794
0.0001771305574644475,-0.01411217453320534
0.0001771305682234763,-0.005086255480919616
0.0001771305821356634,0.05254147706805797
0.0001771305892304902,0.1257968382436163
0.0001771305991906503,0.3039492361166172
0.0001771306076511868,0.5218219572748232
0.0001771306201175482,0.9005723135138103
0.0001771306268643517,1.103563649530694
0.000177130635217113,1.336397939425806
0.0001771306405380221,1.462168819488809
0.0001771306474304875,1.581666552520118
0.0001771306536711359,1.649066340987702
0.0001771306623835691,1.699130456745373
0.0001771306697070964,1.722563839653581
0.0001771306781651653,1.735608405736031
0.0001771306887969786,1.743762726035756
0.0001771306984325375,1.752569690591657
0.0001771307044667137,1.763570736653546
0.0001771307113860231,1.776218892771803
0.0001771307179610479,1.784207256997698
0.0001771307249940631,1.789253065775289
0.0001771307332955838,1.792669879876562
0.0001771307413686993,1.794187302943873
0.0001771307499169898,1.795107738503447
0.0001771307597159175,1.795622888931885
0.0001771307675051641,1.795897767606402
0.0001771307748998182,1.796070073552204
0.000177130778998302,1.796144604774978
0.0001771307844285325,1.796230426946677
0.000177130789649086,1.796348070907507
0.0001771307932851365,1.796487366619394
0.000177130794427685,1.79654850619296
0.0001771307967127822,1.796694538873077
0.0001771308012829766,1.797053282678812
0.0001771308075345389,1.797583350771474
0.0001771308138695885,1.797974050534619
0.0001771308203480311,1.798038692417747
0.000177130826375743,1.797638701334971
0.0001771308334256049,1.796817606016768
0.0001771308417069239,1.796106528093468
0.0001771308513775894,1.795986280584879
0.0001771308589149141,1.796279252937728
0.000177130866919055,1.796730650337081
0.0001771308730286711,1.797008441142461
0.0001771308775527039,1.797175755396107
0.0001771308802266321,1.797260372370608
0.0001771308811232806,1.797286515495027
0.0001771308829165774,1.797335811918567
0.0001771308865031711,1.797424509884203
0.0001771308934219015,1.797565678867691
0.000177130899841661,1.79767243815937
0.0001771309076406858,1.797778735358478
0.0001771309116840115,1.79782763184989
0.0001771309173943781,1.797890981295858
0.0001771309221658719,1.79794033970323
0.0001771309278737799,1.797995774712305
0.0001771309327826316,1.798041078360442
0.000177130938936545,1.798095169373184
0.0001771309444106356,1.798141274338129
0.0001771309512249735,1.798196293737315
0.0001771309580565534,1.798249223471724
0.0001771309665754662,1.798312333059337
0.0001771309775198151,1.798389319637476
0.000177130989546186,1.798468979707221
0.0001771310012987496,1.798542433814446
0.0001771310148244316,1.798621924249699
0.0001771310312063799,1.798711781123236
0.0001771310503554859,1.798808508132747
0.0001771310778266001,1.798933813042088
0.0001771311124134544,1.799071332577997
0.0001771311741009874,1.799273199119012
0.0001771312467000364,1.799452019915618
0.0001771313241671729,1.799595128882602
0.0001771314180746286,1.799717004027879
0.0001771315223040321,1.799811585591233
0.0001771316382493495,1.799878674346806
0.0001771317163385173,1.799910357227264
0.000177131794427685,1.799933317968436
0.0001771318806660994,1.799949811588253
0.0001771320531429283,1.799974862405798
0.0001771321705363439,1.799984974472717
0.0001771324053231751,1.799995167982725
0.0001771326481849653,1.799999854221777
0.0001771329348441752,1.800001117391739
0.0001771332704683472,1.800001549872787
0.0001771336696623319,1.800001389637882
0.0001771342239652674,1.8000011959536
0.000177134934214742,1.800001005637005
0.0001771359545076318,1.800000824547513
0.0001771372653499008,1.800000676320621
0.000177139227042549,1.80000052053354
0.0001771418026516724,1.800000355283244
0.0001771456765609457,1.799999722535167
0.0001771467731209619,1.79999922701574
0.0001771489662409942,1.799996385717941
0.0001771510951338258,1.799996581639748
0.000177152737445886,1.799998495590164
0.0001771545618045916,1.799999405927159
0.0001771556631387728,1.799999756978635
0.0001771561046330452,1.799999925245828
0.00017715698762159,1.799999911758417
0.0001771578902387679,1.799999775698785
0.0001771590415969602,1.799999696409096
0.0001771602855939602,1.799999726390224
0.00017716145372142,1.79999981464088
0.0001771629218093041,1.799999862111868
0.0001771658579850721,1.799999909964227
0.0001771717303366083,1.799999951659828
0.0001771807790969709,1.799999966074264
0.0001771892024598647,1.799999960213686
0.0001771975063463181,1.799999959205085
0.0001771996677362097,1.799999959459283
0.0001772039905159929,1.799999960064398
0.0001772091986540356,1.799999960457655
0.0001772134867411689,1.799999960545913
0.0001772189890739926,1.799999960558226
0.0001772282163148911,1.799999960646457
0.0001772405878131658,1.799999960547411
0.0001772610585285697,1.799999960389608
0.0001772919384546944,1.799999959214655
0.0001773536983069439,1.799999948659744
0.0001773841677237028,1.799999908580083
0.0001774032158209127,1.799999833733287
0.0001774326518524458,1.799999562251296
0.0001774503538736765,1.799999416569469
0.0001774569755788746,1.799999600960248
0.0001774592193180205,1.799999673547731
0.0001774637067963123,1.799999794313102
0.0001774726817528959,1.799999841580387
0.0001774802478566854,1.799999787943882
0.0001774885776820907,1.79999973686994
0.000177499893051398,1.799999676367473
0.0001775178205438501,1.799999550795859
0.0001775262929214235,1.799999488984248
0.0001775328024561707,1.799999434098365
0.0001775393148193848,1.799999375452246
0.0001775433710907584,1.799999261872282
0.0001775490202598979,1.799999110314145
0.0001775529253017101,1.799998940489935
0.0001775568144651766,1.799996600790114
0.0001775577625011251,1.799990811966311
0.0001775588451842609,1.799966115746071
0.0001775597277042914,1.799957472293666
0.0001775607779908701,1.799958881506762
0.0001775615512350914,1.799957272954071
0.00017756177550574,1.799950768703565
0.0001775622240470372,1.799941566333522
0.0001775627548271264,1.799937908090177
0.0001775631915897946,1.799937091053417
0.0001775638138441167,1.799940003687717
0.000177564190125039,1.799942836932874
0.000177564344873947,1.79994643725432
0.0001775646543717629,1.799955332853334
0.0001775647872157541,1.799960225505294
0.0001775648596000344,1.79996279051976
0.0001775649733862356,1.799964873681346
0.0001775650082078799,1.799965201812478
0.0001775650722477423,1.799966371534567
0.0001775651085733033,1.799966707640048
0.0001775651347315123,1.799966091595459
0.0001775651590637737,1.799965447685028
0.0001775651840751888,1.799965914290498
0.0001775652092900821,1.799966444740519
0.0001775652385102177,1.799966219407938
0.0001775652841255502,1.799964981755407
0.0001775653353342124,1.799961633416691
0.0001775653680964789,1.799957582513332
0.0001775653990085615,1.799948743887289
0.0001775654171171085,1.799938000605218
0.0001775654436197757,1.799910283352308
0.000177565464252176,1.79987388380693
0.000177565483729939,1.799834959712822
0.0001775654997243847,1.79981132288543
0.0001775655081046053,1.79979553947122
0.000177565514987475,1.79977837152507
0.0001775655231259244,1.799763134820051
0.0001775655311374203,1.799809157267987
0.0001775655404253604,1.800146806367924
0.0001775655505876787,1.801499485601427
0.0001775655627574556,1.805583772576798
0.0001775655748745925,1.814514161029153
0.0001775655866280731,1.828462828247357
0.0001775655938478903,1.837820208013258
0.0001775656039429802,1.840664727801536
0.0001775656116942803,1.817186488648864
0.0001775656216456246,1.737171447795395
0.0001775656306495381,1.582313824784882
0.0001775656393833333,1.347976923955547
0.0001775656479258683,1.07277570385814
0.0001775656562018004,0.7781405282382934
0.0001775656633460395,0.531354900175935
0.0001775656701028735,0.32125055441056
0.0001775656749933698,0.2128852261230111
0.0001775656805088281,0.1330186603055752
0.0001775656848786833,0.09523702623661071
0.0001775656900821247,0.07126598267832236
0.0001775656939968835,0.06024482522795759
0.0001775656979801335,0.05327910367223675
0.0001775657004525449,0.04982343628962165
0.0001775657043782632,0.04518795447625364
0.0001775657074388594,0.04191015706587767
0.0001775657105169672,0.03879436718323639
0.0001775657140025715,0.03536691444109855
0.0001775657186931593,0.03087824792019588
0.0001775657223289319,0.0275325403043988
0.0001775657266820311,0.02374443897289575
0.0001775657314747434,0.02006665766714214
0.00017756573711953,0.01655772698270068
0.0001775657463972849,0.01270703968271034
0.0001775657564681795,0.01034964902102492
0.0001775657636115381,0.008938404245330694
0.0001775657713507556,0.007516650992162681
0.0001775657768558954,0.006576469844064944
0.0001775657847856662,0.005410353373122988
0.0001775657929032954,0.004487052951524154
0.0001775658014716351,0.0037682548813276
0.0001775658108215547,0.003194141978941004
0.0001775658219120215,0.002731840645413122
0.0001775658395590793,0.002244444182921965
0.0001775658579908865,0.001950384098986677
0.0001775658753973203,0.001743611838745708
0.0001775659006668605,0.001516663219317398
0.0001775659189465825,0.001375715018655839
0.0001775659389752229,0.001239125273407049
0.0001775659614553874,0.00110131489354114
0.0001775659913541496,0.0009411059628818472
0.0001775660038056374,0.0008810410011074006
0.0001775660179461319,0.0008172380931901018
0.0001775660270760477,0.0007783575349339994
0.0001775660391313667,0.0007297290209163295
0.0001775660504246539,0.0006867838495336903
0.000177566062467139,0.0006436320117289934
0.0001775660718560184,0.0006117811703981355
0.0001775660800385227,0.0005852616903131002
0.0001775660848403632,0.000570213970991356
0.0001775660914671925,0.0005500433331993005
0.0001775660967802587,0.0005343519042278713
0.0001775661040631957,0.0005135351432475606
0.0001775661103941343,0.0004960791057526399
0.0001775661173425715,0.0004775843876040001
0.0001775661244893486,0.0004592534878518699
0.0001775661330703727,0.0004381390544444421
0.0001775661453554128,0.0004094989262119812
0.0001775661587834818,0.0003802229135115033
0.0001775661701432538,0.0003569856338058626
0.0001775661827653376,0.0003327284889444145
0.0001775661895716621,0.0003203229313137245
0.0001775661983131837,0.0003050687211310827
0.0001775662100776331,0.0002855553106012756
0.0001775662229072057,0.0002654837733828612
0.0001775662322285586,0.0002517541445123644
0.0001775662432522614,0.0002364729338912672
0.000177566254375589,0.00022205930622333
0.0001775662658164279,0.0002081700959336073
0.0001775662770473113,0.00019525365452308
0.0001775662912377128,0.0001799415939185674
0.0001775663100859084,0.0001611997734970213
0.000177566330238878,0.0001431405819673194
0.000177566351169315,0.0001263062120323388
0.0001775663754569353,0.0001090892665071518
0.0001775664062741027,9.024605965968967e-05
0.0001775664429939697,7.174256149418294e-05
0.0001775664968685329,5.036775462211237e-05
0.000177566565330761,3.132798645818043e-05
0.0001775666355407777,1.800921640258581e-05
0.000177566710098715,9.139916335115483e-06
0.0001775667926953374,3.04559352191431e-06
0.000177566881627057,-5.166303813101886e-07
0.0001775669913083113,-2.525303286116019e-06
0.000177567117327546,-3.094971662808008e-06
0.0001775672832602106,-2.778928657864403e-06
0.0001775674854355491,-2.053412002857171e-06
0.0001775677338506886,-1.241643717663132e-06
0.0001775680359035217,-5.077101692656545e-07
0.0001775683910187613,-7.010154325330922e-08
0.0001775688177334563,1.656628189383555e-07
0.0001775693662049854,1.710245532159588e-07
0.0001775700521626454,1.290205138445116e-07
0.0001775709114166822,8.953881752019017e-08
0.0001775718874102984,6.593104944419459e-08
0.0001775731454749256,5.398159415958798e-08
0.0001775746215371027,4.589433921739433e-08
0.000177576105740685,4.308760790486167e-08
0.0001775779098537333,3.810543169190157e-08
0.0001775800271613015,3.837881830448234e-08
0.0001775821604195867,3.739621042009831e-08
0.0001775826799022909,3.680722092868445e-08
0.0001775837188676992,3.729292409296841e-08
0.0001775849833668724,3.657448176867643e-08
0.0001775866272601769,3.578385955076784e-08
0.0001775877978420421,3.59792488802917e-08
0.0001775894560968138,3.607836806923393e-08
0.0001775908578583863,3.632336767538634e-08
0.0001775926055324837,3.626980984903041e-08
0.000177595128217302,3.55185637774566e-08
0.0001775973497800879,3.442531234572071e-08
0.0001775995552535455,3.399178832142962e-08
0.0001776028202486066,3.358317853987242e-08
0.000177604997993921,3.3504267172848e-08
0.0001776070784407244,3.338504578784366e-08
0.0001776096857657049,3.335931389406324e-08
0.0001776103854660231,3.327262644183517e-08
0.0001776112204277247,3.329193088349242e-08
0.0001776124141622058,3.32606646841949e-08
0.0001776128277649376,3.325295482166841e-08
0.0001776130218064745,3.324935683333077e-08
0.0001776132226189892,3.324062875273501e-08
0.0001776133999152701,3.324277718464965e-08
0.0001776134609025529,3.322182015588602e-08
0.0001776135398539558,3.321002819398049e-08
0.0001776135898082954,3.321233998327376e-08
0.0001776136547327906,3.319896661396418e-08
0.0001776136734962671,3.315686398565511e-08
0.00017761371102322,3.28753358199558e-08
0.0001776137390127854,3.320159832134787e-08
0.0001776137745768623,3.34200495637875e-08
0.0001776138067344027,3.303385482021595e-08
0.0001776138443142244,3.294625445184328e-08
0.0001776138924573163,3.289998200922376e-08
0.0001776139551211389,3.263194489963789e-08
0.0001776139742238174,3.270377412821928e-08
0.0001776140124291745,3.224391729319898e-08
0.0001776140188856253,3.308167994583817e-08
0.0001776140317985268,3.551362119224789e-08
0.0001776140378802198,3.694359283126321e-08
0.0001776140466277153,3.793156529076598e-08
0.000177614055905202,3.456664221099751e-08
0.0001776140657797217,2.347567421617538e-08
0.0001776140730254923,1.566567191369398e-08
0.0001776140810034347,1.169460635666417e-08
0.0001776140880745402,2.254193587250402e-08
0.0001776140945836091,3.843765513550268e-08
0.0001776141014509108,4.693813123674843e-08
0.0001776141110249439,4.7918030305494e-08
0.0001776141188184036,4.607535400374433e-08
0.0001776141278393204,4.296544551764608e-08
0.000177614138479944,4.005125099990874e-08
0.0001776141507582119,3.733947749943522e-08
0.0001776141686453993,3.444215260507179e-08
0.000177614192684989,3.214730468387834e-08
0.0001776142288263862,3.127203867628203e-08
0.0001776142771883076,3.230776284745242e-08
0.0001776143411623028,3.316371522445207e-08
0.0001776144216296672,3.317497420736712e-08
0.0001776145129563182,3.318885887800536e-08
0.0001776146186768983,3.317446209594253e-08
0.0001776147345601258,3.316278848997745e-08
0.0001776148587853807,3.316370861241598e-08
0.0001776149837379199,3.315359151820353e-08
0.0001776151198091623,3.320842540430429e-08
0.0001776152888123382,3.322519722662314e-08
0.0001776154785392997,3.31738879028576e-08
0.0001776156714613272,3.31800739441446e-08
0.0001776159348621253,3.318820679601934e-08
0.0001776162772501518,3.317819640720113e-08
0.0001776166849349086,3.316779624557321e-08
0.0001776171938176399,3.315938572064077e-08
0.0001776178252052139,3.314753306574536e-08
0.000177618551880141,3.313432458796719e-08
0.0001776193790844228,3.311755223283623e-08
0.0001776200309036896,3.310726623031077e-08
0.0001776208353196135,3.309292208668095e-08
0.0001776216966869253,3.307867879253946e-08
0.0001776229149931043,3.305920120213344e-08
0.00017762378635392,3.304725419307234e-08
0.0001776248618659913,3.302822747025015e-08
0.0001776265283047265,3.301001296382062e-08
0.0001776285116252165,3.297962229393473e-08
0.0001776316415721441,3.295320106919976e-08
0.0001776368774174854,3.28922349891349e-08
0.0001776440870564485,3.285667049285304e-08
0.0001776483806448409,3.276613121603767e-08
0.0001776494685581837,3.279917199621334e-08
0.0001776516443848693,3.27887226797825e-08
0.0001776521635302037,3.278732513561914e-08
0.0001776532018208724,3.278243723769078e-08
0.0001776534650447409,3.278210222232055e-08
0.0001776539914924779,3.27791033953129e-08
0.0001776543773190476,3.277773591104797e-08
0.0001776546921189048,3.277593594679013e-08
0.000177654922964375,3.277688578120664e-08
0.0001776553591931136,3.277133842065873e-08
0.0001776556910850694,3.277247133649671e-08
0.00017765630203118,3.276679947846415e-08
0.0001776564076654914,3.275415678185736e-08
0.0001776566189341142,3.276077822362017e-08
0.0001776567590806186,3.275543808230366e-08
0.0001776569452893702,3.279052638292716e-08
0.0001776570129940681,3.285096335525846e-08
0.0001776570669792902,3.339576989875558e-08
0.0001776571018639184,3.318172863936374e-08
0.0001776571382553023,3.542418020950275e-08
0.0001776571715234142,3.37606858042953e-08
0.0001776572027359639,-1.81165323350476e-08
0.0001776572189879175,-7.483318295393527e-08
0.0001776572417765854,-1.616584298892071e-07
0.0001776572591886315,-2.101618611842328e-07
0.0001776572755108665,-3.128679389529239e-07
0.000177657286493281,-3.192427136660373e-07
0.0001776573021383322,3.652083885522594e-07
0.000177657307366408,3.481356279614196e-07
0.0001776573161582886,2.089784440407688e-07
0.0001776573229524247,2.299303688021306e-07
0.0001776573310727639,3.391097169517559e-07
0.0001776573381509691,4.238272992261838e-07
0.0001776573480035079,4.872521797505861e-07
0.0001776573581393491,5.184705920194645e-07
0.0001776573685655901,5.053373758839433e-07
0.0001776573768983663,4.191985557027355e-07
0.0001776573854632324,2.61289332258544e-07
0.0001776573947920928,1.013648790613618e-07
0.000177657405504945,-4.489565648919909e-08
0.00017765741616122,-1.243025021839017e-07
0.0001776574287703612,-1.60745286779793e-07
0.0001776574383887822,-1.596647129039896e-07
0.000177657450322742,-1.2651744776265e-07
0.0001776574625344828,-7.115289140655602e-08
0.0001776574742220719,-2.54071392702337e-08
0.0001776574847711943,-9.619490070795552e-09
0.0001776574959420669,-7.399197004739327e-10
0.0001776575068662283,5.309284435801467e-09
0.0001776575174894965,-5.601616446574282e-11
0.0001776575291178452,-2.357764742172909e-08
0.0001776575407632929,1.089074648348833e-08
0.0001776575468154384,3.526519689588578e-08
0.0001776575589197294,5.164306547977561e-08
0.0001776575683817651,4.473861095708003e-08
0.0001776575793465527,3.380025547735643e-08
0.0001776575919727117,2.934171266593666e-08
0.0001776576067515623,2.929782918248114e-08
0.0001776576286796728,3.01750187547273e-08
0.0001776576562755463,3.117188025251598e-08
0.0001776576981005978,3.180609153846722e-08
0.000177657746715117,3.218387346208755e-08
0.000177657796257414,3.247872399615845e-08
0.0001776578564784374,3.254422045725586e-08
0.0001776579217202214,3.256756748928952e-08
0.0001776579999395866,3.258168194432037e-08
0.0001776580883435323,3.26363360525083e-08
0.0001776581876116773,3.265651994878365e-08
0.0001776583041826397,3.269594431921409e-08
0.0001776584371193687,3.270315890987274e-08
0.0001776585941083563,3.27384508340596e-08
0.0001776587979690873,3.274500724117865e-08
0.0001776590261788532,3.276782641475857e-08
0.0001776593048502395,3.276978944310571e-08
0.0001776595934209739,3.278233299932207e-08
0.0001776599093756325,3.277439659055849e-08
0.0001776602870283806,3.278205384409828e-08
0.0001776607224884456,3.276888022430382e-08
0.0001776613097521441,3.27674718475516e-08
0.0001776620145782632,3.274979614170109e-08
0.0001776629939258244,3.273436439560711e-08
0.0001776642797465203,3.270462187269181e-08
0.0001776653785235508,3.268343885557629e-08
0.0001776666916440582,3.265262075716354e-08
0.0001776680993440203,3.262472297451804e-08
0.0001776698593209611,3.258506995316413e-08
0.0001776732811854147,3.252223221625863e-08
0.0001776770276501504,3.246085179516599e-08
0.0001776794711827773,3.244679659651373e-08
0.0001776810489017201,3.24470499066256e-08
0.0001776812943544079,3.245355202295679e-08
0.0001776813759493289,3.242770857337003e-08
0.0001776815391391708,3.246678558410328e-08
0.0001776818655188546,3.246804086920895e-08
0.0001776821207340917,3.253101731180973e-08
0.0001776823759493289,3.260023728861029e-08
0.0001776824897759541,3.262333438144749e-08
0.0001776827174292044,3.267013328552905e-08
0.0001776830134827752,3.268875154461771e-08
0.0001776836055899167,3.268997398762735e-08
0.0001776841280715608,3.268847474105185e-08
0.0001776848604455321,3.26866946659021e-08
0.0001776862599579315,3.268448628817503e-08
0.0001776890589827304,3.267914357401278e-08
0.0001776940696280319,3.267198991016133e-08
0.0001777040909186349,3.265619440036516e-08
0.0001777236191229784,3.264239399612212e-08
0.0001777394261689772,3.260549306966077e-08
0.0001777437054463267,3.26213241588757e-08
0.0001777522640010259,3.262114561450646e-08
0.0001777545615572333,3.262373340204122e-08
0.0001777554110019832,3.262432523102596e-08
0.000177757109891483,3.262618938234017e-08
0.0001777605076704825,3.263001848654908e-08
0.0001777673032284817,3.263283870699805e-08
0.0001777736331339893,3.26277126457242e-08
0.0001777797149235734,3.261444379808521e-08
0.0001777853067037038,3.260118604077351e-08
0.000177791341493212,3.258441585088051e-08
0.0001778001446292191,3.256976553490417e-08
0.0001778022712926426,3.256629499755633e-08
0.0001778065246194895,3.256595118209469e-08
0.0001778109280215679,3.256873044945495e-08
0.0001778159302796626,3.257671668720912e-08
0.0001778188500826364,3.258280149787294e-08
0.0001778200542405938,3.258541010721056e-08
0.0001778205609180448,3.258650502728115e-08
0.0001778215609180448,3.258862996751222e-08
0.00017782197128496,3.25894680086736e-08
0.000177822887165724,3.259126660826995e-08
0.0001778247189272521,3.259456551892871e-08
0.0001778283824503082,3.260029830320159e-08
0.0001778353776993655,3.260814352571051e-08
0.0001778427030037991,3.260870178192202e-08
0.0001778489236920308,3.260243424210904e-08
0.0001778550926494323,3.25903059799777e-08
0.0001778611187028847,3.257763540218424e-08
0.0001778679816032193,3.256399996818678e-08
0.0001778714130533867,3.255963872999568e-08
0.0001778782759537213,3.255650822068264e-08
0.0001778796420514615,3.255695854937875e-08
0.0001778823742469418,3.255888435878848e-08
0.0001778878386379026,3.256632240036428e-08
0.0001778918242461554,3.257386387293147e-08
0.0001778953805586957,3.258075700655476e-08
0.0001779024931837762,3.259190501811122e-08
0.0001779109368444962,3.259849938594185e-08
0.0001779183527049006,3.2595961348194e-08
0.0001779246806767697,3.25879045532606e-08
0.0001779309219114292,3.257584656314627e-08
0.0001779375673658277,3.256383221008298e-08
0.0001779460878564541,3.255333305989353e-08
0.0001779480693894957,3.255246377181306e-08
0.0001779520324555787,3.255262328313314e-08
0.0001779573539810401,3.255681865798942e-08
0.0001779630755007076,3.25655165963971e-08
0.0001779680907774203,3.257432075141155e-08
0.0001779753915379584,3.258547810770444e-08
0.0001779784770976984,3.258901211287496e-08
0.0001779846482171784,3.259254120168463e-08
0.0001779914113701346,3.258986823782643e-08
0.0001779977196662908,3.258163913707035e-08
0.0001780038785947763,3.257122716202248e-08
0.000178010663387983,3.255935699642928e-08
0.0001780134728991597,3.255551591595781e-08
0.0001780190919215131,3.255067284311995e-08
0.0001780207853013712,3.255016601878633e-08
0.0001780241720610873,3.255053780767707e-08
0.0001780299142549713,3.255503871282968e-08
0.0001780358072568897,3.25637114662969e-08
0.0001780373967486279,3.256644667932684e-08
0.0001780405757321043,3.257193782183114e-08
0.0001780469336990571,3.258124471864573e-08
0.0001780569948204506,3.25886326516285e-08
0.0001780641514825557,3.258588129944961e-08
0.0001780712491374392,3.257703605460717e-08
0.000178077708940032,3.256680707473749e-08
0.0001780846729303146,3.25559783458381e-08
0.0001780881549254559,3.255219832636237e-08
0.0001780951189157384,3.254920175189424e-08
0.0001780967652401192,3.254954119274642e-08
0.0001781000578888807,3.255141608883909e-08
0.0001781051972311041,3.255696511197982e-08
0.0001781112818362773,3.256625951691825e-08
0.0001781172801523643,3.257508531664049e-08
0.0001781275493268493,3.258489027450758e-08
0.0001781331992623087,3.258512416972203e-08
0.0001781409859413205,3.257903989913893e-08
0.000178147494253658,3.257016963816627e-08
0.0001781543622784903,3.255938712712438e-08
0.000178163281536191,3.255052855620634e-08
0.0001781661809409033,3.254918417874301e-08
0.000178171979750328,3.254994243238528e-08
0.0001781783483123828,3.255570543138761e-08
0.0001781799191545569,3.255772040967162e-08
0.000178183060838905,3.256231369186298e-08
0.0001781893442076012,3.257142785597893e-08
0.0001781997251293869,3.258194249548262e-08
0.0001782056836935867,3.258297944605494e-08
0.0001782138113985518,3.257785591512323e-08
0.0001782205004974024,3.256958102145013e-08
0.0001782274937004376,3.255928576412073e-08
0.0001782362453104712,3.255079318807985e-08
0.0001782396348367168,3.254920091461983e-08
0.0001782413295998397,3.25489380003037e-08
0.0001782447191260853,3.25496783478872e-08
0.0001782509564563168,3.255433180424091e-08
0.0001782564898094227,3.256137572063254e-08
0.0001782633623625805,3.257048938984067e-08
0.0001782722732231023,3.257944694999295e-08
0.000178278334139213,3.258112940496752e-08
0.0001782866539525757,3.257691787811442e-08
0.0001782934340454944,3.256929986569865e-08
0.000178300582707077,3.2559413202963e-08
0.0001783092188899263,3.255122306463678e-08
0.0001783134611364471,3.254930140206872e-08
0.0001783154011215745,3.254913780418418e-08
0.0001783192810918294,3.255028406537006e-08
0.000178325678450375,3.255542585445332e-08
0.0001783318903570703,3.256321190789935e-08
0.0001783393734391255,3.257212780219051e-08
0.0001783498831831653,3.257941606030379e-08
0.0001783558873831832,3.257860234099426e-08
0.00017836399422106,3.257200959791825e-08
0.000178370960529623,3.256374481612869e-08
0.0001783785842762979,3.255460843994184e-08
0.0001783817637035874,3.255190187221193e-08
0.0001783881225581664,3.254938864248013e-08
0.0001783899462192036,3.254952106374586e-08
0.000178393593541278,3.25509318294355e-08
0.0001784001568035588,3.255646032720664e-08
0.0001784069391678672,3.256469068333387e-08
0.0001784149714318369,3.257314830822816e-08
0.0001784284756573662,3.257783532074527e-08
0.0001784360922529241,3.257335039748212e-08
0.0001784442731963161,3.256431480759457e-08
0.0001784519151028727,3.255615475291893e-08
0.0001784610682610938,3.255017611965797e-08
0.0001784634362405851,3.254992233736658e-08
0.0001784681721995676,3.255116067431458e-08
0.0001784698941058948,3.255216871638445e-08
0.0001784733379185491,3.25549946258183e-08
0.0001784802255438579,3.256227586184167e-08
0.0001784882900270585,3.257107034836609e-08
0.0001784918843153369,3.257401258066469e-08
0.0001784990728918937,3.257678440910738e-08
0.0001785068851466981,3.257426836630731e-08
0.0001785142590305357,3.256744770088012e-08
0.0001785215936697989,3.255956214254929e-08
0.0001785301110157129,3.255200725910437e-08
0.0001785334711915773,3.255056805675858e-08
0.000178540191543306,3.25508848367488e-08
0.000178541988263271,3.255172957523984e-08
0.0001785455817032008,3.255428809674905e-08
0.0001785525712552573,3.256111499873943e-08
0.0001785603243534848,3.25693747093716e-08
0.0001785633446312376,3.257200841368646e-08
0.0001785693851867431,3.257536897330918e-08
0.0001785777146510617,3.257458532528958e-08
0.0001785851443553294,3.256903369513414e-08
0.0001785924192896068,3.256167358292102e-08
0.0001786005872918255,3.255377563418059e-08
0.0001786046712929349,3.255140296676687e-08
0.0001786128392951536,3.255092512145409e-08
0.0001786147066218684,3.255170116004322e-08
0.0001786184412752981,3.255415555476344e-08
0.0001786255189132855,3.256069148219881e-08
0.0001786332270617181,3.256857721530719e-08
0.0001786450476060552,3.257451796275943e-08
0.0001786557213113318,3.25716853883375e-08
0.0001786636183870534,3.256520322241162e-08
0.00017867182720122,3.255697705871857e-08
0.0001786816359242381,3.25514805909478e-08
0.0001786853679946733,3.255095063926494e-08
0.0001786872340298909,3.255115711633702e-08
0.0001786909661003261,3.255252111976192e-08
0.0001786980604002284,3.255758353732791e-08
0.0001787057582981528,3.25650159432588e-08
0.0001787150990551284,3.257163969337634e-08
0.0001787234316230552,3.257355497448623e-08
0.0001787321740105696,3.256997724025178e-08
0.0001787402743237648,3.256289114974275e-08
0.0001787484350680748,3.255604644275593e-08
0.0001787587556549708,3.255135389636249e-08
0.0001787612369748984,3.255143031215298e-08
0.0001787661996147538,3.255306633926571e-08
0.0001787680643483206,3.255415472168272e-08
0.0001787717938154544,3.255698441958307e-08
0.000178779252749722,3.256353472445867e-08
0.0001787889768391318,3.257085415370044e-08
0.0001787959127758629,3.257264851622815e-08
0.0001788060790911614,3.256937733361937e-08
0.0001788140148800189,3.256341025746081e-08
0.0001788225790357476,3.255606586112992e-08
0.0001788337151725236,3.255189374395264e-08
0.0001788367842461182,3.255198796006334e-08
0.0001788429223933076,3.255420185755022e-08
0.0001788504868211379,3.255976728570863e-08
0.0001788586907597959,3.256615434694864e-08
0.0001788698103594296,3.25715570361684e-08
0.0001788769266580048,3.257088443741332e-08
0.0001788864658157656,3.25654177828895e-08
0.0001788946737509894,3.255921905153355e-08
0.0001789041055339106,3.255333849060179e-08
0.000178908647291138,3.255233997547984e-08
0.0001789109181697518,3.255233976745818e-08
0.0001789154599269792,3.255345308104063e-08
0.0001789224813685537,3.255757054275136e-08
0.0001789304953760135,3.256347924695561e-08
0.0001789407790343449,3.25697237843954e-08
0.0001789478904870268,3.257070367253663e-08
0.0001789585091126313,3.25667932742288e-08
0.0001789668590396376,3.25611395795761e-08
0.0001789761595108531,3.255486433447998e-08
0.0001789798758633713,3.255339919818541e-08
0.0001789873085684076,3.255295105371382e-08
0.0001789894280015267,3.255350740426496e-08
0.0001789936668677649,3.25554395529267e-08
0.0001790016237735212,3.256064729452439e-08
0.0001790105569884118,3.256685002978664e-08
0.0001790194169502194,3.256979393543383e-08
0.0001790316972413347,3.256725686273283e-08
0.0001790404270253957,3.256206366851239e-08
0.0001790499450992981,3.255578889843868e-08
0.0001790530536591728,3.2554380122133e-08
0.0001790592707789223,3.255307400508231e-08
0.0001790615394403573,3.255321274012881e-08
0.0001790660767632275,3.255444838051551e-08
0.0001790741011011604,3.255872869596355e-08
0.0001790828033360984,3.256463728993085e-08
0.000179094216896731,3.256884868817137e-08
0.0001791089735078184,3.25661141885016e-08
0.000179117751494937,3.25612165135653e-08
0.0001791279414336948,3.255536098770457e-08
0.0001791313523397467,3.255421106915524e-08
0.0001791381741518505,3.255367695008068e-08
0.0001791404380975807,3.255410122861559e-08
0.0001791449659890411,3.255576291539389e-08
0.0001791533273888087,3.256037146960382e-08
0.0001791627925293542,3.256591167399364e-08
0.0001791720989337776,3.256824360614994e-08
0.0001791849167366057,3.256540269059241e-08
0.0001791941557837936,3.256061187316426e-08
0.0001792044245912002,3.255532488437452e-08
0.0001792083228221796,3.255429236037315e-08
0.0001792161192841383,3.255439570366753e-08
0.0001792184036085721,3.255502542297204e-08
0.0001792229722574397,3.255697302682584e-08
0.0001792317414410444,3.256171028385299e-08
0.0001792422068958497,3.256663738602724e-08
0.0001792501877154563,3.256754053850327e-08
0.0001792620617200069,3.256412782025199e-08
0.0001792714101079011,3.2559511681425e-08
0.0001792821269538272,3.255493841578749e-08
0.0001792874853767903,3.255430514987966e-08
0.0001792901645882718,3.255445147857452e-08
0.0001792955230112348,3.255574145429323e-08
0.0001793036349111704,3.25595184440876e-08
0.0001793132590957754,3.256405462168095e-08
0.0001793276883922896,3.256683257904554e-08
0.0001793396035251961,3.256383409861672e-08
0.0001793506699531205,3.255852046774638e-08
0.0001793617732995422,3.255527234069012e-08
0.0001793662821390147,3.255484430013092e-08
0.0001793685365587509,3.255497139411502e-08
0.0001793730453982233,3.255588741832549e-08
0.0001793820630771681,3.255931852243658e-08
0.000179392247976401,3.256389846399828e-08
0.0001794069411736,3.256585105521269e-08
0.0001794207827537105,3.256226299772386e-08
0.0001794313926698023,3.255824984249878e-08
0.000179443553217663,3.255526084652241e-08
0.0001794481457331731,3.255542899603638e-08
0.0001794573307641932,3.255776372422398e-08
0.0001794673306332904,3.256148748978307e-08
0.0001794791666299482,3.256494781895044e-08
0.0001794883217238086,3.256480230933206e-08
0.000179501296867654,3.256101401419172e-08
0.000179512062009891,3.255751537614769e-08
0.00017952574324537,3.255566859181154e-08
0.0001795293753326815,3.255614806013294e-08
0.0001795366395073045,3.255815898433121e-08
0.0001795470301474125,3.256168617851822e-08
0.000179559637958258,3.256450052966679e-08
0.0001795696020836475,3.25637371155878e-08
0.0001795824110730965,3.255989126270079e-08
0.0001795938965502393,3.255690873469397e-08
0.000179597860683146,3.255618598744038e-08
0.0001796057889489594,3.255616319881823e-08
0.0001796175087719054,3.255891682057445e-08
0.0001796282955034202,3.256194808346319e-08
0.0001796428976640729,3.256382304225956e-08
0.0001796535005704538,3.256225443468111e-08
0.0001796668350673895,3.255841909757623e-08
0.00017967986396229,3.255647487685284e-08
0.0001796863784097402,3.255653907683253e-08
0.0001796896356334653,3.255697929630544e-08
0.0001796961500809156,3.25585102117092e-08
0.0001797075107330176,3.256142735708111e-08
0.0001797236262191938,3.256315028381416e-08
0.0001797386793931712,3.256100785336893e-08
0.000179752764382524,3.255764232798304e-08
0.0001797680298403177,3.255681078236893e-08
0.000179774862808311,3.255757198999842e-08
0.0001797781900278034,3.255822910561491e-08
0.0001797848444667882,3.255984479388609e-08
0.0001797981533447578,3.256211537823452e-08
0.0001798210167415142,3.256087387026054e-08
0.0001798337935402533,3.255866836541674e-08
0.0001798505799706213,3.255702725076533e-08
0.0001798589731858053,3.255771092792974e-08
0.0001798631697933973,3.255840474425021e-08
0.0001798715630085812,3.256000383638289e-08
0.000179884646671548,3.25617263105182e-08
0.0001798976166386207,3.25612405680836e-08
0.0001799131768794561,3.255876424391565e-08
0.0001799281987494199,3.255740163997765e-08
0.000179934613421484,3.255737137696105e-08
0.000179937820757516,3.255759455961577e-08
0.00017994423542958,3.255842506039143e-08
0.0001799570647737081,3.256029682246295e-08
0.0001799761979958101,3.256114771116274e-08
0.000179994059388516,3.255948160850718e-08
0.0001800118579009681,3.25575550017259e-08
0.0001800176422634055,3.255750154601549e-08
0.0001800292109882805,3.255835738108017e-08
0.0001800445158900152,3.255996692962042e-08
0.0001800633656317784,3.256059243639173e-08
0.0001800852652838891,3.255904312359594e-08
0.000180105348007137,3.255765225215384e-08
0.0001801129896966594,3.255786230582822e-08
0.0001801282730757042,3.255914873033075e-08
0.0001801460420810469,3.256005552942638e-08
0.0001801545868596958,3.256001113100021e-08
0.0001801716764169935,3.255889773592988e-08
0.0001801906604475854,3.255773536737503e-08
0.0001802001524628813,3.255792573496955e-08
0.0001802191364934732,3.255919803133299e-08
0.0001802390319788269,3.255968089121396e-08
0.0001802489797215038,3.255938953387516e-08
0.0001802688752068575,3.255830330285438e-08
0.0001802911915599185,3.255790652269034e-08
0.0001802983945582439,3.255824122026846e-08
0.0001803128005548946,3.25591055603128e-08
0.000180335742483251,3.255927462006199e-08
0.0001803663869746031,3.255807011017341e-08
0.0001803919491308489,3.255797137252158e-08
0.0001804047302089719,3.255833689199903e-08
0.0001804302923652177,3.25588566167846e-08
0.0001804641186468489,3.255833546260967e-08
0.0001804945503754788,3.255797867712543e-08
0.0001805059324157064,3.255801479530854e-08
0.0001805286964961618,3.255835751694047e-08
0.000180564083544175,3.255835105956911e-08
0.0001806069351792219,3.255795882184803e-08
0.0001806574613199912,3.255797981975077e-08
0.0001807220677258521,3.255796400149456e-08
0.0001808168933234531,3.255763707100676e-08
0.0001809137723489233,3.255752639454143e-08
0.0001811075303998638,3.255722291767762e-08
0.0001813630372764845,3.255680395314705e-08
0.0001818325666091882,3.25560167484294e-08
0.000182732981117926,3.255497222634545e-08
0.0001845338101354014,3.255211462242452e-08
0.000187560432030012,3.254943675567345e-08
0.0001908863530862867,3.254199201647648e-08
0.0001944172680976042,3.25400214329765e-08
0.0002001315538118899,3.253379641472919e-08
0.0002058458395261756,3.25314615310005e-08
0.0002072744109547471,3.253024676444959e-08
0.0002079886966690328,3.252983815414663e-08
0.0002094172680976042,3.252914143378688e-08
0.0002097648987084242,3.252898519385598e-08
0.0002099387140138341,3.252890816360648e-08
0.0002101999369719491,3.252879463477636e-08
0.0002102652427114778,3.252876636647344e-08
0.0002103632013207709,3.252872437842406e-08
0.000210461159930064,3.252868284036754e-08
0.0002105015078529885,3.252866556621769e-08
0.0002105625297373752,3.252863992078808e-08
0.0002105947050754229,3.25286260743265e-08
0.0002106235516217619,3.252861414513607e-08
0.0002106309497913187,3.252861092880898e-08
0.0002106457461304323,3.252860446734821e-08
0.0002106753388086594,3.252859218791335e-08
0.000210691796428511,3.252858547196604e-08
0.0002107054052881252,3.252857971561796e-08
0.0002107210984681071,3.252857278408027e-08
0.0002107341050543919,3.252856769243188e-08
0.0002107514718620347,3.252856008767369e-08
0.0002107723994668846,3.252855167066586e-08
0.0002107770417869577,3.252854947057296e-08
0.00021077795139227,3.252854938150668e-08
0.0002107797706028946,3.252854827108291e-08
0.0002107805205612302,3.25285492673004e-08
0.0002107820204779014,3.252854951671874e-08
0.0002107827322302028,3.252854667842757e-08
0.000210783750092596,3.252855287898091e-08
0.0002107839981248382,3.252852302888195e-08
0.0002107844941893228,3.252864000376429e-08
0.0002107849162347038,3.25285034929442e-08
0.0002107854595741297,3.252858155925384e-08
0.0002107859189250561,3.252816421623981e-08
0.0002107865356823584,3.249626357307074e-08
0.0002107867416019871,3.20196523806184e-08
0.0002107869370952907,2.975700807527246e-08
0.0002107870223460269,3.148445066037655e-08
0.0002107871605763443,1.669184671561395e-08
0.000210787240991849,5.291664317429818e-08
0.0002107872882963185,2.239997265367779e-07
0.0002107873144614698,1.290283405584912e-07
0.000210787336521566,2.405827092242955e-07
0.0002107873488520776,3.586462855397289e-07
0.0002107873671740095,7.079663222174295e-07
0.0002107873805583322,8.529335008814293e-07
0.0002107874038683491,-6.969482722256513e-08
0.0002107874121478381,-1.221876107062379e-06
0.0002107874251476482,-4.775397362859004e-06
0.0002107874342672255,-7.614099842036119e-06
0.0002107874480926489,-1.028341787341274e-05
0.0002107874573674583,-1.134654995076276e-05
0.0002107874715951663,-1.372569640443301e-05
0.000210787484602742,-1.30061960788262e-05
0.0002107875005410955,-4.921505894753737e-06
0.0002107875059928185,-1.200158536659841e-06
0.0002107875142160945,3.510450770673026e-06
0.0002107875220309102,4.085621106279679e-06
0.00021078753043478,-2.799023548843251e-06
0.0002107875366908138,-5.239890151263665e-06
0.0002107875438825707,-8.337823853377666e-07
0.0002107875502309828,6.834382586653652e-06
0.0002107875562623591,1.55454098692369e-05
0.0002107875631153684,2.226449637819945e-05
0.0002107875718937486,2.355334628750528e-05
0.0002107875791389514,1.976858156205056e-05
0.0002107875873579234,1.292161677526999e-05
0.0002107875971218195,6.14875988055217e-06
0.0002107876084104013,1.083072463916597e-06
0.0002107876238385948,-1.63266438628996e-06
0.0002107876422527041,-1.295351292578375e-06
0.0002107876684550081,-3.863858980448433e-07
0.0002107877018026448,2.311916987136824e-07
0.0002107877496881356,2.315592883996565e-07
0.0002107878141824137,-3.270516357851854e-08
0.000210787905363005,-4.275261666043127e-09
0.0002107880111342308,5.56865602830276e-08
0.0002107881237242727,4.421271558571551e-08
0.0002107882573075866,2.858032052288374e-08
0.0002107884026274271,3.218521801024708e-08
0.0002107885696837711,3.447125284754927e-08
0.0002107887565274827,3.322896123095903e-08
0.0002107889635717354,3.264904543433621e-08
0.0002107892062006883,3.264032131504578e-08
0.0002107894810862047,3.261982915086624e-08
0.0002107898242519146,3.255215223614432e-08
0.0002107902325523642,3.253343478544753e-08
0.0002107907623250007,3.252731749464185e-08
0.0002107914338956373,3.252892072153521e-08
0.0002107919783164452,3.252808310744434e-08
0.0002107927137343921,3.252866864994554e-08
0.0002107938268520499,3.252839469902585e-08
0.0002107957414222126,3.252858456293334e-08
0.000210798799859063,3.252851075801092e-08
0.000210803612706144,3.252846539357046e-08
0.0002108082303718116,3.252854285697637e-08
0.0002108133432748593,3.252852706552381e-08
0.0002108192128964002,3.252853314629335e-08
0.0002108272576606503,3.252852566936569e-08
0.0002108337200150621,3.252852639169828e-08
0.000210841973380691,3.252852208179577e-08
0.00021085282243757,3.25285180310246e-08
0.0002108645643507391,3.252851341696858e-08
0.0002108788582451769,3.252850733988831e-08
0.0002108960502064546,3.252850034326513e-08
0.0002109101934421418,3.252849419651698e-08
0.0002109147895348827,3.252849249675145e-08
0.0002109239817203647,3.252848868021635e-08
0.0002109374837121947,3.252848295308163e-08
0.0002109559512228182,3.252847544627673e-08
0.0002109848688647337,3.252846356363117e-08
0.0002110427041485648,3.25284395518974e-08
0.0002111583747162269,3.25283925413108e-08
0.0002111849309260671,3.252838146456296e-08
0.0002112380433457476,3.252835977550331e-08
0.0002113110370037786,3.25283301131066e-08
0.00021133085952996,3.252832209475022e-08
0.0002113705045823228,3.252830617447012e-08
0.0002114440385575384,3.252827647727573e-08
0.0002115911065079698,3.252821732236019e-08
0.0002118852424088325,3.252810119962613e-08
0.0002124211254133709,3.252789312308103e-08
0.0002131307343898254,3.25276259224548e-08
0.0002141081561245479,3.252727359299488e-08
0.0002153904565140731,3.25268338600611e-08
0.0002173886385017412,3.25262023565698e-08
0.0002199874149251978,3.252545823786834e-08
0.0002232341297995776,3.252465192794855e-08
0.0002271283239313774,3.25238192201517e-08
0.0002320964363810629,3.252296469728002e-08
0.0002378107220953486,3.25221861024109e-08
0.00023923929352392,3.252202466111354e-08
0.0002420964363810629,3.252173343643837e-08
0.000242997957507387,3.252164890254987e-08
0.000243448718070549,3.252160879598365e-08
0.00024367409835213,3.252158844018966e-08
0.000244124858915292,3.252154905622187e-08
0.0002442850716419759,3.252153493003606e-08
0.0002443651780053179,3.252152834541568e-08
0.0002445253907320019,3.252151446482401e-08
0.0002445929206640149,3.25215090786488e-08
0.0002446266856300214,3.252150605191521e-08
0.0002446942155620343,3.252150012235069e-08
0.0002447269148980554,3.25214973471382e-08
0.0002447923135700977,3.2521492306377e-08
0.0002448235924421379,3.252148937594628e-08
0.0002448749437841011,3.252148532839348e-08
0.000244887036766568,3.252148407169831e-08
0.0002449031277965281,3.252148291036306e-08
0.0002449170930424019,3.252148153348543e-08
0.0002449204425877234,3.252148261929076e-08
0.0002449232138302983,3.252148051437651e-08
0.0002449267566650137,3.252148131273783e-08
0.0002449274821623456,3.252148115178806e-08
0.0002449289331570095,3.252148073509825e-08
0.0002449303953190424,3.252149240273881e-08
0.0002449322060171244,3.252152228867681e-08
0.0002449324801855435,3.252134711092192e-08
0.0002449330285223815,3.252167786331681e-08
0.0002449332231233172,3.252001249838239e-08
0.0002449334309246816,3.250295078884421e-08
0.0002449335642553406,3.253298045722288e-08
0.00024493373657158,3.309378799711302e-08
0.0002449338649706008,3.417121124241847e-08
0.0002449340385452973,4.04776796878539e-08
0.0002449340821582574,6.366526722349828e-08
0.000244934138758709,1.682012935165075e-07
0.0002449341542472812,2.72569403315644e-07
0.0002449341748319402,7.679965707613471e-07
0.000244934186194698,9.95136155105889e-07
0.0002449342020186624,1.256054810213649e-06
0.0002449342171165655,-1.410652262637552e-06
0.0002449342276090685,-9.862602268443631e-06
0.0002449342358763925,-1.577811788149537e-05
0.0002449342461034405,-1.650369147946586e-05
0.0002449342562713345,-1.340606136752466e-05
0.0002449342677475106,-1.169692679677913e-05
0.0002449342754599735,-1.236657108147942e-05
0.0002449342860814554,-7.466610602324493e-06
0.0002449342960798483,8.613575192620378e-06
0.0002449343024847924,2.635724790165804e-05
0.0002449343078529503,4.731669946357651e-05
0.0002449343132100746,7.432940415370727e-05
0.000244934319409991,0.0001145135809408122
0.0002449343272619872,0.0001832829128062307
0.0002449343331914421,0.0002501314229383098
0.0002449343404693745,0.0003454709165869263
0.0002449343509368218,0.0004305912615035309
0.0002449343626004939,0.0004444005953849995
0.0002449343757000639,0.0002583690933838009
0.0002449343899557019,-0.0007083197389760681
0.0002449344040056987,-0.002621407159706138
0.0002449344198785028,-0.006170376762228814
0.0002449344353573973,-0.01205968203008381
0.0002449344506031513,-0.01117938051869222
0.0002449344623404319,0.01934146121534101
0.0002449344761784287,0.1349234083123084
0.0002449344855096653,0.3102731070545678
0.0002449344946831181,0.5498750963035858
0.000244934501002608,0.7381780296464344
0.0002449345095004854,1.003316520516054
0.0002449345172652283,1.225796889647331
0.0002449345248986137,1.42438294297802
0.0002449345317718787,1.556638132157377
0.0002449345384303255,1.635816205376748
0.0002449345464214049,1.691546282405592
0.0002449345542387723,1.717690158950146
0.0002449345621901319,1.733453441259962
0.0002449345714867687,1.741101684061077
0.0002449345779812688,1.74411400575395
0.000244934583498516,1.75132534050144
0.0002449345879693331,1.759603917020556
0.0002449345968788206,1.775504306077648
0.0002449346031714352,1.783289188510436
0.0002449346106574914,1.789072025906431
0.00024493461912681,1.792686967712775
0.0002449346272403089,1.794197385285572
0.0002449346357062144,1.795103106018966
0.00024493464529517,1.795609773151831
0.0002449346532628541,1.795892974400537
0.0002449346606013486,1.79606572503043
0.0002449346665450669,1.796172222502163
0.000244934671985516,1.796259162089202
0.0002449346773090449,1.796400080682949
0.0002449346798989974,1.796508124157752
0.0002449346807367926,1.796553186254081
0.000244934682412383,1.796656639461225
0.0002449346857635639,1.796907801638693
0.0002449346916316884,1.797400150786163
0.000244934699118161,1.797934225616745
0.0002449347047280863,1.798074735880572
0.0002449347111905013,1.797774838579685
0.0002449347181560493,1.797037260426229
0.0002449347260997499,1.796213115321544
0.0002449347344916257,1.795934754507158
0.0002449347431528205,1.796210752888319
0.0002449347504753499,1.796578444502683
0.0002449347593125747,1.797012197066487
0.0002449347637530816,1.79717603591452
0.0002449347665439058,1.797263513002004
0.0002449347674784746,1.797290391229506
0.0002449347693476121,1.79734104820809
0.0002449347730858872,1.797432249864514
0.0002449347799753379,1.797571428286295
0.0002449347864464002,1.797678372067918
0.0002449347942462934,1.79778423377191
0.0002449347982514324,1.797832498776041
0.0002449348038949652,1.797894953324118
0.0002449348087195593,1.797944747016451
0.0002449348143473173,1.797999281176532
0.0002449348192725803,1.798044647541927
0.0002449348253525537,1.79809799379277
0.0002449348308831488,1.798144494343253
0.0002449348376851334,1.798199308627923
0.0002449348445063096,1.798252059095404
0.0002449348530598137,1.798315302307314
0.0002449348640645374,1.798392545929953
0.0002449348760891698,1.798472011403864
0.0002449348878591316,1.798545405482705
0.0002449349014111406,1.798624862818605
0.0002449349178702411,1.798714912700309
0.0002449349371152206,1.798811842278114
0.0002449349647541391,1.798937484601257
0.0002449349995941705,1.799075425182661
0.000244935061724362,1.799277635719448
0.0002449351344843995,1.799455656901003
0.0002449352121458626,1.79959810089573
0.0002449353061668119,1.799719186693029
0.0002449354106341192,1.799813215193274
0.0002449355268839855,1.799879867568221
0.0002449356038103891,1.799910828154196
0.0002449356807367926,1.799933372737848
0.0002449357668720383,1.799949838206642
0.0002449359391425297,1.799974853517302
0.000244936056287612,1.799984949648208
0.0002449362905777765,1.799995143072536
0.0002449365333588934,1.799999843495859
0.0002449368198631202,1.800001113845844
0.0002449371552544127,1.800001549679067
0.0002449375541464592,1.800001389974551
0.0002449381077729638,1.800001196487876
0.0002449388170142019,1.800001006075395
0.0002449398360994198,1.800000824904195
0.0002449411452616647,1.800000676681587
0.0002449431042841084,1.800000521030219
0.0002449456763587764,1.800000356583577
0.0002449495450023507,1.799999737424157
0.0002449506452639163,1.799999253160545
0.0002449528457870474,1.799996448976645
0.000244954986766207,1.799996517847042
0.0002449566643493424,1.799998485684365
0.0002449584887163058,1.799999426571982
0.0002449595835109048,1.799999747824365
0.0002449600259502626,1.799999929276402
0.0002449609108289781,1.79999991291713
0.0002449618145738718,1.799999776260702
0.000244962972637859,1.799999696915363
0.0002449642190287517,1.799999726943723
0.0002449653885548772,1.799999815165292
0.0002449668581492989,1.799999862501338
0.0002449697973381422,1.799999910105239
0.000244975675715829,1.799999951703894
0.0002449847463608155,1.7999999660642
0.0002449931736168689,1.799999960211681
0.0002450014750470719,1.799999959204643
0.0002450036663553829,1.799999959461802
0.0002450080489720048,1.799999960069957
0.0002450131457599658,1.799999960451208
0.0002450177816476243,1.799999960548399
0.0002450232884886798,1.799999960555176
0.0002450310605846865,1.799999960629211
0.0002450431658018893,1.799999960571703
0.0002450617732344753,1.799999960436671
0.0002450904077304078,1.799999959447678
0.0002451472398878795,1.799999952842082
0.0002451809116840618,1.799999926982312
0.0002452002238051946,1.79999987375181
0.0002452224544341863,1.799999721920834
0.0002452423440531975,1.799999502884237
0.000245260978209264,1.799999508033232
0.0002452645709991508,1.79999962930834
0.0002452717565789244,1.799999822932122
0.0002452804239484996,1.799999845457436
0.0002452900902783584,1.799999737536671
0.0002452984378280796,1.799999706330317
0.0002453119186377655,1.799999632249737
0.0002453296117347105,1.799999495006685
0.0002453363281019097,1.799999455134731
0.0002453421732431286,1.79999938763474
0.0002453497744809207,1.799999230984548
0.000245352829092582,1.799999133034437
0.0002453574212279658,1.799998924225177
0.0002453610613663406,1.799997677944235
0.0002453621881878636,1.799991756731302
0.0002453629686139382,1.79998096025825
0.0002453641135517103,1.799957872219668
0.0002453650015829841,1.799957206157668
0.0002453659517213151,1.799958848509238
0.000245366768703992,1.799950652299918
0.0002453676632433649,1.799930865027681
0.0002453683620736926,1.799936778942008
0.0002453690690293803,1.79994643220835
0.0002453692061552266,1.799949044771071
0.0002453694804069193,1.799959574001834
0.0002453695425767841,1.799961740967347
0.0002453696669165138,1.799964527517812
0.0002453697139022787,1.7999650426526
0.0002453697361445923,1.799965114302069
0.0002453697735105732,1.799965992075693
0.0002453698066366431,1.799966651874813
0.0002453698418408095,1.799966647165429
0.0002453698793954357,1.799965668395825
0.0002453699016270567,1.799965575007425
0.0002453699353501929,1.799966363631936
0.0002453699623735255,1.799966368412829
0.0002453699975141705,1.799965394749739
0.0002453700545289467,1.799962722023908
0.0002453701039868726,1.799956060905731
0.0002453701257009846,1.799949270096943
0.0002453701518724881,1.799932919115331
0.0002453701680754885,1.799915314294009
0.0002453701898727194,1.799880620782999
0.000245370203173018,1.799852403624968
0.0002453702213530288,1.799820091647043
0.0002453702276828129,1.799812718794524
0.0002453702357697831,1.799802433283313
0.0002453702426052829,1.799787644248948
0.0002453702511396911,1.799768406046746
0.0002453702593951878,1.799798359257674
0.0002453702690028216,1.80010097599477
0.0002453702788720828,1.801301195815422
0.0002453702911455098,1.805149453582304
0.000245370303129861,1.813519119580207
0.0002453703150128674,1.827261908132545
0.0002453703225857187,1.837171700736337
0.0002453703330272892,1.840763198755124
0.0002453703407327855,1.818254446391469
0.0002453703507852035,1.738878802439493
0.0002453703598384281,1.584431826978499
0.0002453703685925301,1.35030445399079
0.0002453703771387569,1.075321169412033
0.0002453703854399459,0.779857477411919
0.0002453703925938147,0.5326780780540415
0.000245370399357805,0.3220913236646949
0.0002453704042469623,0.2134967776220687
0.0002453704097611223,0.1333865981372757
0.0002453704141345115,0.09543358498031607
0.0002453704193628269,0.07128106521814861
0.0002453704232809685,0.06024201550860921
0.0002453704272668211,0.05327492588573349
0.0002453704297812352,0.04976517923960568
0.0002453704337265879,0.04511792234232232
0.0002453704367789942,0.04185442538171619
0.0002453704398607859,0.0387378034914287
0.00024537044335049,0.03530864788264275
0.000245370448055176,0.03080948937202818
0.0002453704516917171,0.0274663722135242
0.0002453704560489379,0.02368036146549141
0.0002453704608504702,0.02000495778235243
0.0002453704665068893,0.01650265118783205
0.0002453704757837344,0.01267254116227176
0.000245370485864107,0.01032422162709405
0.0002453704929925096,0.008919293040218833
0.0002453705007426261,0.00749800866364639
0.0002453705062414527,0.006561254020020492
0.000245370514222214,0.005391964912307233
0.000245370522324405,0.004474666822317922
0.0002453705309017055,0.003758557209779983
0.0002453705402734297,0.003186102480297262
0.0002453705513952912,0.002725251884952415
0.0002453705691340656,0.002238546526173118
0.0002453705875327408,0.001946924829918898
0.0002453706049786324,0.001740597067056697
0.0002453706304920458,0.001512241681034247
0.0002453706487279572,0.001372104654388723
0.0002453706688029871,0.001235588607590348
0.0002453706914372573,0.001097275730081087
0.0002453707216439766,0.0009361041596651096
0.0002453707336454471,0.0008784368457403581
0.0002453707479666122,0.0008140211383001952
0.0002453707570662165,0.0007754132841122314
0.0002453707690741331,0.0007271458843931941
0.0002453707803941044,0.0006842459488182615
0.0002453707925082734,0.0006409970244498556
0.0002453708010786338,0.0006119777201420501
0.000245370809257394,0.0005854634610748495
0.0002453708140236016,0.0005705214766256935
0.0002453708206329252,0.0005503932014755548
0.0002453708259301531,0.0005347386602616666
0.000245370833138199,0.0005141177131180305
0.0002453708395010244,0.0004965560144178822
0.0002453708464467013,0.0004780514032457079
0.0002453708535502968,0.0004598122038275314
0.0002453708620728937,0.0004388140338381539
0.0002453708743312416,0.0004101928136248738
0.0002453708877417603,0.0003809077625777858
0.0002453708991745541,0.0003574864704336911
0.0002453709116899207,0.0003333972004625878
0.0002453709184440538,0.0003210606897623244
0.0002453709271400241,0.0003058510806693218
0.0002453709389274801,0.0002862578139053985
0.0002453709516732381,0.0002662715767880849
0.0002453709610476839,0.0002524252664503253
0.0002453709719434522,0.0002372707536406942
0.0002453709830346071,0.0002228478757617437
0.0002453709945288244,0.0002088490905766322
0.0002453710056223455,0.0001960509289478475
0.0002453710196116938,0.000180896439304744
0.0002453710385472485,0.0001619837181620282
0.0002453710586795167,0.0001438631274592585
0.0002453710794751303,0.0001270552511759797
0.0002453711035972773,0.00010985598817025
0.0002453711341168456,9.106233926822842e-05
0.0002453711704314783,7.259512123588443e-05
0.0002453712235558229,5.126209305466396e-05
0.000245371292060503,3.192248662786256e-05
0.0002453713620037689,1.844003508604009e-05
0.0002453714364618968,9.424027033479276e-06
0.0002453715187171085,3.228818737429315e-06
0.0002453716071618558,-4.061372166132389e-07
0.000245371716122561,-2.476808174953736e-06
0.000245371841149823,-3.090082710763015e-06
0.0002453720055354683,-2.802508529584297e-06
0.0002453722064464109,-2.082711318675186e-06
0.0002453724529460167,-1.270327874318013e-06
0.0002453727530063062,-5.32690070447364e-07
0.0002453731056609665,-8.344280371016898e-08
0.0002453735291957509,1.625857372504558e-07
0.0002453740725788702,1.757654092814887e-07
0.0002453747510191127,1.258489717452399e-07
0.0002453756048060167,8.951806214554851e-08
0.0002453765741027238,6.755015068488324e-08
0.0002453778199971335,5.457280692897209e-08
0.0002453792859665572,4.598599069974699e-08
0.0002453807698203576,4.321363402389957e-08
0.0002453825676806662,3.819076721052669e-08
0.0002453846630107431,3.839905295037193e-08
0.0002453868198573331,3.743916107847977e-08
0.0002453873440828345,3.683912084500166e-08
0.0002453883925338371,3.729964227881174e-08
0.0002453896099881912,3.661040635560193e-08
0.0002453912254698539,3.581252400232356e-08
0.0002453924086296356,3.59708179658612e-08
0.0002453940594695158,3.604661671073187e-08
0.0002453954908964214,3.630465152104946e-08
0.000245397214712169,3.629172784404383e-08
0.0002453996529363199,3.559761565159543e-08
0.0002454018820061606,3.450635634803576e-08
0.0002454040183559313,3.404934931827915e-08
0.0002454076711395717,3.357955649554502e-08
0.0002454097185904194,3.349950441011047e-08
0.0002454118447318861,3.338009107868278e-08
0.0002454144828014884,3.335695441794175e-08
0.0002454151698195918,3.32690373719848e-08
0.000245415975881182,3.329025421941229e-08
0.0002454163007215845,3.327673750993242e-08
0.0002454168874612334,3.326694882526728e-08
0.000245417425696363,3.325520295300069e-08
0.0002454176943098052,3.324856536554437e-08
0.0002454178178374917,3.325014238096646e-08
0.0002454180486893481,3.323795167319907e-08
0.00024541817247964,3.322958961278765e-08
0.0002454182341448865,3.321939186746695e-08
0.0002454183314682176,3.320562169509449e-08
0.0002454183949289922,3.319380271522539e-08
0.0002454184162819535,3.277336949547196e-08
0.0002454184470890773,3.308367247877317e-08
0.000245418476386205,3.354537819416225e-08
0.0002454185091087649,3.315867768431765e-08
0.0002454185443451402,3.294765643230611e-08
0.000245418583055574,3.296325426089771e-08
0.0002454186391062449,3.279265156911252e-08
0.0002454186713427334,3.27305131033693e-08
0.0002454187072688536,3.273936959291745e-08
0.0002454187231214441,3.247942787669303e-08
0.0002454187432048716,3.305260541676221e-08
0.0002454187507686487,3.36754864526555e-08
0.0002454187607737094,3.60951754182219e-08
0.0002454187699630978,3.75917204341831e-08
0.0002454187783934963,3.646907393543422e-08
0.0002454187881474653,2.809685822162439e-08
0.0002454187966884661,1.5858391030487e-08
0.0002454188044911342,1.220403075715228e-08
0.0002454188118018499,2.03877496306352e-08
0.0002454188181745085,3.368263491229437e-08
0.0002454188246233141,4.452040724827754e-08
0.0002454188314528554,4.843304902927347e-08
0.0002454188395559329,4.708311967547634e-08
0.0002454188478396263,4.477411298524143e-08
0.000245418857386939,4.175339531007999e-08
0.0002454188690837004,3.881698176082591e-08
0.0002454188830911402,3.610446088659979e-08
0.0002454189039004528,3.33067014029727e-08
0.0002454189328142395,3.152085625046081e-08
0.0002454189744134515,3.152386533686462e-08
0.000245419031856657,3.283340921508016e-08
0.000245419102076035,3.334043556797494e-08
0.0002454191889579143,3.312426434749358e-08
0.0002454192865758731,3.315611338844329e-08
0.0002454193977081437,3.319094432413001e-08
0.000245419517776664,3.315847368612946e-08
0.0002454196445910128,3.315994428957054e-08
0.0002454197718449268,3.317070170515918e-08
0.0002454199181786052,3.322676113655207e-08
0.0002454200936904853,3.321081915091437e-08
0.0002454202940697075,3.317113443384068e-08
0.0002454205224289079,3.318394765289824e-08
0.0002454208261779066,3.318145951027116e-08
0.0002454212001551451,3.317347554723373e-08
0.0002454216504677531,3.316395143914237e-08
0.0002454222279107949,3.315386149680938e-08
0.0002454229550216886,3.313969619383333e-08
0.0002454236770372065,3.312687535087473e-08
0.0002454245612187135,3.310928799415447e-08
0.0002454253708139097,3.309760483289422e-08
0.0002454262235905006,3.307978707229204e-08
0.0002454271892947407,3.306712016864663e-08
0.0002454282206032509,3.304953503735521e-08
0.000245429194953428,3.303684580080059e-08
0.0002454304123983826,3.301719412547941e-08
0.0002454321918048745,3.29982564610565e-08
0.0002454345230056658,3.296445256223216e-08
0.0002454391854072485,3.292942173725357e-08
0.0002454462526678673,3.284850097891666e-08
0.0002454533540820355,3.282508446339511e-08
0.0002454549536580316,3.27467881249918e-08
0.0002454566372524419,3.278159895252881e-08
0.0002454572157897559,3.277813343330533e-08
0.0002454582115258511,3.27760419461797e-08
0.0002454584634965302,3.27772651162759e-08
0.0002454588014359812,3.277303200747688e-08
0.0002454591924154028,3.277395687758501e-08
0.0002454593340306614,3.27723639682363e-08
0.0002454596081053355,3.277178200168099e-08
0.0002454598544858825,3.277103890465144e-08
0.0002454601116431996,3.276784522667993e-08
0.0002454604674018366,3.276923206367663e-08
0.0002454610785964872,3.27639308515049e-08
0.0002454613024471849,3.275964128194649e-08
0.0002454614002631765,3.273174576544174e-08
0.0002454615958951596,3.276079000287796e-08
0.0002454617815485013,3.275725829623008e-08
0.0002454619509933751,3.278436672829207e-08
0.0002454619905677444,3.433395870121133e-08
0.0002454620340352725,3.307941863327865e-08
0.0002454620692378065,3.623865101673228e-08
0.0002454620988681223,3.137284311035738e-08
0.0002454621318315482,-4.569401470441325e-08
0.0002454621477334303,-9.997403304058427e-08
0.0002454621697108054,-1.824607368073987e-07
0.0002454621861687283,-2.422673850003666e-07
0.0002454622024909953,-3.336661689650726e-07
0.0002454622135805375,-1.525114712640709e-07
0.0002454622276275295,4.176819457978134e-07
0.0002454622331049031,3.490064525237189e-07
0.0002454622410189075,2.267377126823099e-07
0.0002454622496048558,2.767196523069086e-07
0.0002454622577852037,4.041489535920787e-07
0.0002454622661132203,4.767112769469238e-07
0.0002454622769864793,5.076151726451748e-07
0.0002454622867198496,5.140988962076803e-07
0.000245462295833456,4.486693111221247e-07
0.0002454623043824821,3.130237800680183e-07
0.0002454623133488112,1.39278686478766e-07
0.0002454623219910037,1.092528722070909e-08
0.0002454623329835972,-9.618061217035524e-08
0.0002454623449831758,-1.50801447390405e-07
0.0002454623592763829,-1.635801942243753e-07
0.0002454623695885601,-1.350364160741908e-07
0.0002454623831019307,-7.307396746622607e-08
0.0002454623942473005,-2.980235387826534e-08
0.000245462405283285,-1.309122572577245e-08
0.0002454624163714709,-1.592981666489433e-09
0.000245462427467898,6.721716940986731e-09
0.0002454624380092083,4.346893089508071e-09
0.0002454624491681955,-3.301067146089846e-08
0.0002454624543405405,-2.254375685223067e-08
0.000245462461328857,1.860576080467446e-08
0.0002454624722143421,5.06088613659154e-08
0.0002454624820813886,4.806670338862226e-08
0.0002454624918728241,3.990204019349289e-08
0.0002454625027934901,3.245468614626497e-08
0.0002454625164614574,2.924050030487177e-08
0.000245462532583366,2.952046318056476e-08
0.000245462555974166,3.045764354452255e-08
0.0002454625859131425,3.12936613031746e-08
0.0002454626283275895,3.187707700508422e-08
0.0002454626779165817,3.226890508790636e-08
0.0002454627288974865,3.251150061678171e-08
0.0002454627906479993,3.253755240981714e-08
0.0002454628578967902,3.256537650250341e-08
0.0002454629385079821,3.258993434537126e-08
0.0002454630299311884,3.264209198018461e-08
0.0002454631318292326,3.265856361534377e-08
0.0002454632522492909,3.269771978030643e-08
0.0002454633902519358,3.270512492694712e-08
0.0002454635556593685,3.273988597119175e-08
0.0002454637714386033,3.274545947400807e-08
0.000245464007614516,3.276760514079932e-08
0.0002454642899340155,3.276832303685606e-08
0.0002454645839356012,3.278029150715755e-08
0.0002454649081301392,3.27715518937503e-08
0.0002454653027709581,3.277863861030719e-08
0.0002454657606373716,3.27652872606739e-08
0.000245466384744659,3.276247051907493e-08
0.0002454671257975285,3.274427116928607e-08
0.0002454681361571266,3.272788779101565e-08
0.0002454695148502232,3.269630774227116e-08
0.0002454705940327555,3.267553461021051e-08
0.0002454719204608039,3.264463903923976e-08
0.0002454734242944529,3.261484923890002e-08
0.0002454753288342827,3.257266314234408e-08
0.0002454791379139421,3.250563100658775e-08
0.0002454826937882027,3.245244321117109e-08
0.0002454846386026192,3.244556080413445e-08
0.0002454860636453275,3.244753310461809e-08
0.0002454862826936556,3.245443875897106e-08
0.000245486720790312,3.24702725767172e-08
0.0002454870017419839,3.252907010489683e-08
0.0002454872826936557,3.259704968970397e-08
0.0002454873978646253,3.262094970809689e-08
0.0002454876282065645,3.266996939729149e-08
0.0002454879437957696,3.26891466156555e-08
0.00024548857497418,3.268854328315423e-08
0.0002454891024021289,3.268837142322326e-08
0.0002454898576529503,3.268598906666446e-08
0.0002454913163030559,3.268377940553385e-08
0.0002454942336032671,3.267831572315738e-08
0.00024549899368347,3.26715482964957e-08
0.0002455085138438757,3.26564919329496e-08
0.0002455275541646873,3.264288162382076e-08
0.0002455433026537647,3.260700702814114e-08
0.0002455475776658194,3.262160684207346e-08
0.0002455561276899289,3.262058914709075e-08
0.0002455579975128177,3.262254929807799e-08
0.0002455597437307163,3.262394038779442e-08
0.0002455603306996553,3.262448810014473e-08
0.0002455615046375332,3.262575602630803e-08
0.000245563852513289,3.262846764619774e-08
0.0002455685482648006,3.263241432785606e-08
0.0002455736707820397,3.263245762995356e-08
0.0002455799727642409,3.262427524120171e-08
0.0002455854209382204,3.261322916912093e-08
0.0002455912170293384,3.259683390106551e-08
0.0002455976639434686,3.258155294618976e-08
0.0002456067723083305,3.256674685701728e-08
0.0002456084968337028,3.256600335895251e-08
0.0002456119458844474,3.256601372907577e-08
0.0002456174030192576,3.257137219560376e-08
0.0002456225839653635,3.258098960756489e-08
0.000245624627163023,3.258517156469689e-08
0.000245625627163023,3.258761205669877e-08
0.0002456266208032035,3.258966489555552e-08
0.0002456275370348904,3.259146859457995e-08
0.000245627897383355,3.259214077437983e-08
0.0002456286180802841,3.259344553792325e-08
0.0002456300594741423,3.259590618727458e-08
0.0002456329422618587,3.260036046309686e-08
0.0002456387078372916,3.260734843575424e-08
0.0002456462214015464,3.260942034865516e-08
0.0002456524449469242,3.260400282593487e-08
0.0002456586708575037,3.259232734912222e-08
0.0002456646141625333,3.257983595103738e-08
0.0002456712354227147,3.256595877215939e-08
0.0002456745460528054,3.256110339825178e-08
0.0002456811673129869,3.255634117333651e-08
0.000245682693222932,3.25564305849922e-08
0.0002456857450428223,3.255790698341844e-08
0.000245691298524814,3.256462780181046e-08
0.0002456956336514828,3.257264076285354e-08
0.0002456988324452911,3.257898890184264e-08
0.0002457036376730769,3.258730690009804e-08
0.000245710074326051,3.259554321459864e-08
0.0002457180077462067,3.259886060742377e-08
0.0002457246174111483,3.25941628427427e-08
0.000245731028609886,3.258371188247848e-08
0.0002457371657877405,3.257212210190795e-08
0.0002457439873759705,3.255970817444056e-08
0.0002457473981700855,3.255547060701439e-08
0.0002457542197583155,3.255206301149644e-08
0.0002457557762763306,3.255241443852458e-08
0.0002457588893123607,3.255435482391911e-08
0.0002457646162324952,3.256151306612577e-08
0.0002457699762671267,3.257101530991637e-08
0.0002457765019366489,3.258166850742197e-08
0.0002457866837986414,3.259210625650607e-08
0.0002457921002929945,3.259222666304151e-08
0.0002457995691614596,3.258551596178065e-08
0.0002458057873849781,3.257584534271843e-08
0.0002458122908806201,3.256387288119292e-08
0.0002458204728362398,3.255331298903344e-08
0.0002458238235837449,3.255077709431677e-08
0.0002458254989574974,3.255020784123879e-08
0.0002458288497050025,3.255050284148592e-08
0.0002458346917485668,3.255486089569583e-08
0.0002458406939092635,3.256362427915746e-08
0.0002458422797116693,3.256633837441608e-08
0.0002458454513164808,3.257181130737967e-08
0.000245851794526104,3.258111417057772e-08
0.0002458619982075581,3.258859885231101e-08
0.0002458691613716512,3.258580691215575e-08
0.0002458762804499929,3.257691927913738e-08
0.000245882751936389,3.256668749973558e-08
0.000245889727358367,3.255589481726239e-08
0.0002458932150693561,3.255214903526509e-08
0.0002459001904913341,3.254924300869709e-08
0.0002459018353888331,3.254960386416699e-08
0.0002459051251838311,3.255151592195941e-08
0.0002459102550233201,3.255709143890709e-08
0.0002459163496117738,3.25664014294009e-08
0.0002459225118752767,3.257539328587074e-08
0.0002459330081594468,3.258502904799226e-08
0.0002459386400689925,3.258494719458162e-08
0.0002459464131387505,3.257851770875561e-08
0.00024595293152117,3.256952166571816e-08
0.0002459598371805761,3.255877135117756e-08
0.0002459690629520112,3.255016041040004e-08
0.0002459717501170836,3.254911289806395e-08
0.0002459771244472283,3.255003006754364e-08
0.000245983451407876,3.255574620331143e-08
0.0002459850231418862,3.255778521253687e-08
0.0002459881666099066,3.256235822822434e-08
0.0002459944535459474,3.257145709836152e-08
0.0002460049097922874,3.258195325233942e-08
0.0002460108672458274,3.258291428506292e-08
0.0002460189978030855,3.257771206642218e-08
0.0002460256943373419,3.256941450527682e-08
0.0002460327010958796,3.25591396184751e-08
0.0002460415222668456,3.255071891861323e-08
0.0002460448101958593,3.254922927928905e-08
0.0002460464541603661,3.254897991732466e-08
0.0002460497420893798,3.254968740491863e-08
0.0002460559815023652,3.255427415411249e-08
0.0002460615465038367,3.25613163515702e-08
0.0002460684127054358,3.257039834403289e-08
0.0002460773165753148,3.25793641981384e-08
0.0002460833828592864,3.258108314643379e-08
0.0002460917264336795,3.257691538582896e-08
0.0002460985150692704,3.256932359168401e-08
0.0002461056717152555,3.255945395459001e-08
0.0002461143017353394,3.255127746145557e-08
0.0002461186167453813,3.254933316340187e-08
0.0002461205584266394,3.254918155369722e-08
0.0002461244417891556,3.255034701735101e-08
0.0002461308474600033,3.255551116312306e-08
0.0002461370958648719,3.256333398528671e-08
0.0002461446058091844,3.257222856940463e-08
0.0002461552253687001,3.257941165049929e-08
0.0002461612256533721,3.25784685828157e-08
0.0002461693310240625,3.257175795031236e-08
0.000246176312849093,3.256347003592562e-08
0.0002461839740680184,3.255439492544312e-08
0.0002461872991134298,3.255167043239332e-08
0.0002461939492042527,3.254943442595473e-08
0.0002461957590785986,3.254970012436266e-08
0.0002461993788272906,3.255134452595545e-08
0.0002462059578512749,3.255718229267364e-08
0.0002462127910876427,3.256552879030261e-08
0.0002462210818091216,3.25739136601401e-08
0.0002462291406919979,3.257809507961763e-08
0.0002462376277889134,3.257561307257664e-08
0.0002462452113112883,3.256825762865753e-08
0.0002462524203446182,3.256000297833331e-08
0.000246260614406517,3.255205107668138e-08
0.0002462641754519534,3.255029006301349e-08
0.0002462712975428262,3.255056015087362e-08
0.0002462730601105964,3.255145160782912e-08
0.000246276585246137,3.255412608708672e-08
0.0002462834269388558,3.25612269406501e-08
0.0002462909518443294,3.256979201998236e-08
0.0002463025579274401,3.257650501834469e-08
0.0002463128369143661,3.257390189373708e-08
0.0002463204642340119,3.25671250843282e-08
0.0002463283079292922,3.25582417433803e-08
0.0002463373430287826,3.25515910934465e-08
0.0002463418605785278,3.255028007606112e-08
0.000246343909993254,3.255035150988306e-08
0.0002463480088227065,3.255182834680559e-08
0.000246354846946697,3.255705240296478e-08
0.00024636216832024,3.256491841259794e-08
0.0002463708329747418,3.257237569492011e-08
0.0002463791682372724,3.257559364203153e-08
0.0002463878736927385,3.257262383524127e-08
0.0002463957567266633,3.256542044045676e-08
0.0002464034123664455,3.255787423547233e-08
0.0002464124544036054,3.25514279248421e-08
0.0002464152759540746,3.255072977516445e-08
0.0002464209190550131,3.25514954709141e-08
0.0002464227331534675,3.255236285660814e-08
0.0002464263613503763,3.255490494958528e-08
0.0002464335734033106,3.256161194860878e-08
0.0002464418026071776,3.256961153681371e-08
0.0002464453574176595,3.257218887352318e-08
0.0002464524670386232,3.257460602162361e-08
0.0002464605732139846,3.257220162312694e-08
0.0002464682113504484,3.256578101446301e-08
0.0002464758787452138,3.2558518687359e-08
0.0002464849501869037,3.255193874933026e-08
0.0002464880435442745,3.255105384297277e-08
0.0002464942302590162,3.255172756669986e-08
0.0002464960855741753,3.255258198710016e-08
0.0002464997962044935,3.255508844875922e-08
0.0002465071279032784,3.25616181028745e-08
0.0002465154977850098,3.256930438712013e-08
0.0002465230307994635,3.257312366759155e-08
0.0002465343789421305,3.257144508478356e-08
0.0002465422839603905,3.256571078512739e-08
0.0002465506991956233,3.255778334749927e-08
0.0002465602381384192,3.255226188149495e-08
0.0002465650076098171,3.255141216364787e-08
0.0002465671705473366,3.255164838880238e-08
0.0002465714964223755,3.255332832405399e-08
0.0002465787959349727,3.255847706932651e-08
0.0002465867878339856,3.256569704874886e-08
0.0002465969066033663,3.257157843489233e-08
0.0002466066250012413,3.257183182986623e-08
0.0002466151917180118,3.256710692565196e-08
0.0002466235985331734,3.255978783412333e-08
0.0002466326030884553,3.255385733611572e-08
0.000246636172949409,3.255237521334936e-08
0.0002466433126713166,3.255229500586482e-08
0.0002466513879162233,3.255644617753644e-08
0.000246653308225826,3.255792901984228e-08
0.0002466571488450316,3.256124941612452e-08
0.0002466648300834428,3.256732808415063e-08
0.0002466749636312027,3.257169969591811e-08
0.0002466844101515166,3.256986515405007e-08
0.0002466932886291689,3.256380081148744e-08
0.0002467016582200529,3.255753285191903e-08
0.0002467114668995172,3.255255810002864e-08
0.0002467145054082541,3.255224633409468e-08
0.0002467205824257277,3.255353815086011e-08
0.00024672255263007,3.255449263438588e-08
0.0002467264930387544,3.255704200713658e-08
0.0002467343738561233,3.256302655101785e-08
0.0002467443417295695,3.256944789923514e-08
0.0002467516374142736,3.257082075080562e-08
0.0002467621905909954,3.25673371672227e-08
0.0002467705197596023,3.256173979059628e-08
0.0002467796701074304,3.255528079126303e-08
0.0002467829935095997,3.255374351066429e-08
0.0002467896403139383,3.255260676757293e-08
0.0002467918003843012,3.25528977823211e-08
0.0002467961205250269,3.255440365539567e-08
0.0002468039506003992,3.255914242705814e-08
0.0002468124777912164,3.256541157840698e-08
0.0002468241122093655,3.256980701756173e-08
0.0002468374137510533,3.256702477469961e-08
0.000246846182245519,3.256172847296343e-08
0.0002468558550993712,3.255545667692467e-08
0.0002468590497454532,3.255410970697062e-08
0.0002468654390376174,3.255306168657799e-08
0.0002468676721428208,3.255331474712784e-08
0.0002468721383532278,3.255473402616388e-08
0.0002468801765498692,3.255923172717654e-08
0.0002468889899512044,3.256517770896924e-08
0.0002469011397507816,3.256904713270481e-08
0.0002469143854842562,3.256599503585893e-08
0.0002469235361330886,3.256083423098785e-08
0.0002469335491441774,3.25551504772958e-08
0.0002469372084015948,3.255401031694246e-08
0.0002469445269164297,3.255380633180037e-08
0.0002469467570003035,3.255436001533958e-08
0.0002469512171680511,3.25562254436769e-08
0.0002469596399149873,3.256106036963318e-08
0.0002469693605558625,3.256653316158228e-08
0.0002469774368131757,3.256832130077592e-08
0.0002469897758957309,3.256545525497584e-08
0.0002469988875024551,3.25606706223689e-08
0.0002470090855978831,3.255532914205573e-08
0.000247012967094677,3.255425876524474e-08
0.0002470207300882649,3.255428554150832e-08
0.0002470230106604168,3.25548983092629e-08
0.0002470275718047205,3.255682527036218e-08
0.0002470362893548725,3.256156464173615e-08
0.0002470466176526565,3.256657393049488e-08
0.0002470544911779218,3.256762891077393e-08
0.0002470664862380247,3.256434687421158e-08
0.0002470757971063677,3.255971970713875e-08
0.000247086428419292,3.255500128687275e-08
0.0002470917440757541,3.255424875891462e-08
0.0002470944019039852,3.25543273667646e-08
0.0002470997175604474,3.255549541197113e-08
0.0002471078080417627,3.255919063597489e-08
0.000247117265580796,3.256376384330394e-08
0.0002471309005583279,3.256697677034832e-08
0.0002471394366066305,3.256533771352396e-08
0.0002471505543735957,3.256024974617515e-08
0.0002471607588504204,3.255620765861466e-08
0.0002471642357640906,3.25551820680141e-08
0.0002471711895914308,3.255471990172462e-08
0.0002471815025450237,3.255753190149059e-08
0.0002471838098016541,3.255860140675221e-08
0.0002471884243149149,3.25609665143868e-08
0.0002471976533414364,3.256479736470614e-08
0.0002472090648565027,3.25661435188313e-08
0.0002472195837722384,3.256347028642237e-08
0.0002472301783606207,3.255860345529789e-08
0.000247241364600887,3.255539806920935e-08
0.0002472464912189978,3.255495626902472e-08
0.0002472490545280532,3.255514720347071e-08
0.0002472541811461641,3.255633315006129e-08
0.0002472634591560283,3.255988307659529e-08
0.0002472741820763232,3.256422332690165e-08
0.0002472844615649973,3.256550151486362e-08
0.0002472985161865903,3.256236261017518e-08
0.0002473090061494672,3.255853470270396e-08
0.0002473212935568282,3.255536615657243e-08
0.0002473267757039333,3.255548378286374e-08
0.0002473295167774859,3.255591511120341e-08
0.0002473349989245911,3.255744965390549e-08
0.0002473438659255645,3.256095219510176e-08
0.0002473559245851435,3.256425984815623e-08
0.0002473685719017322,3.256418061907107e-08
0.000247380183237042,3.256098906376504e-08
0.0002473919393825843,3.255689929843458e-08
0.0002473955704610805,3.255610461962524e-08
0.0002474028326180728,3.255564041632987e-08
0.0002474056351800826,3.255594116252882e-08
0.0002474112403041023,3.255725148711491e-08
0.0002474213182742168,3.256057536614269e-08
0.0002474334366120227,3.256394222836139e-08
0.0002474430896938817,3.256401615998286e-08
0.0002474568026605868,3.256063484543589e-08
0.0002474681074258139,3.255747999038706e-08
0.0002474824787959232,3.255596526111809e-08
0.0002474862935802063,3.255648561625785e-08
0.0002474939231487724,3.255847233233184e-08
0.0002475049300439164,3.256166244902148e-08
0.000247518986705127,3.256367065071743e-08
0.0002475340470917254,3.256155711155661e-08
0.0002475472550564992,3.255781425969214e-08
0.0002475610518598909,3.255631269324079e-08
0.0002475679502615868,3.255679637271154e-08
0.0002475711530874717,3.255738998257177e-08
0.0002475775587392414,3.25590710546913e-08
0.0002475896402594427,3.256191493034819e-08
0.0002476052529225704,3.256268120384869e-08
0.0002476189824574987,3.256033691063377e-08
0.0002476329135122251,3.255718515188299e-08
0.0002476370672386797,3.25566963129617e-08
0.000247645374691589,3.255672818109559e-08
0.0002476485417801602,3.255713973125745e-08
0.0002476548759573025,3.25584663455642e-08
0.0002476668415114195,3.256108429080138e-08
0.0002476842240371668,3.256227243738378e-08
0.0002476994124051865,3.256015580784866e-08
0.0002477144160605225,3.25572683784235e-08
0.0002477318591720461,3.255715895835015e-08
0.0002477373494140774,3.255790015004634e-08
0.0002477483298981401,3.255988246594557e-08
0.000247762161389337,3.256166059438051e-08
0.0002477751693300984,3.256105602485886e-08
0.0002477912296920363,3.255844135524372e-08
0.0002478064394299143,3.255719562607224e-08
0.0002478135615548078,3.255730438818175e-08
0.0002478171226172546,3.255764048003727e-08
0.0002478242447421481,3.255871132032668e-08
0.000247838170843978,3.256060187825266e-08
0.0002478636716936178,3.25603062916839e-08
0.0002478795844148549,3.255855973623681e-08
0.000247899153075452,3.255738992552822e-08
0.0002479089374057506,3.255804203631144e-08
0.0002479138295708999,3.255863864584678e-08
0.0002479236139011984,3.255980710777005e-08
0.0002479402295918675,3.256045540400876e-08
0.0002479580306343987,3.255922617831873e-08
0.0002479764311634483,3.255761520610109e-08
0.0002479824920886428,3.255755013826419e-08
0.0002479946139390317,3.255823731263474e-08
0.0002480113637835735,3.255955018804299e-08
0.0002480324369338513,3.255984536101831e-08
0.0002480555960666245,3.255853113312902e-08
0.0002480784544404044,3.255769678988153e-08
0.0002480898836272943,3.255818923970786e-08
0.0002481127420010743,3.255943818032059e-08
0.0002481379592364237,3.255914459873805e-08
0.0002481691831955708,3.255788580006738e-08
0.0002481977480454573,3.255809537234665e-08
0.0002482107689728746,3.255857565273096e-08
0.0002482368108277094,3.255887602263241e-08
0.000248247717193726,3.255864013430167e-08
0.0002482695299257592,3.255804494691186e-08
0.0002482995711867447,3.255807168241491e-08
0.0002483076576715833,3.255830200375152e-08
0.0002483238306412607,3.255863293715035e-08
0.0002483561765806154,3.255828822148657e-08
0.0002483898685609824,3.255778517868627e-08
0.0002484019045688073,3.255792132579701e-08
0.0002484259765844571,3.255829291433402e-08
0.0002484633007772218,3.255812896440493e-08
0.0002485133399419332,3.25576887709638e-08
0.000248569198702441,3.255779259425858e-08
0.0002486543569822929,3.255770581786506e-08
0.0002488246735419968,3.255734195974129e-08
0.000249000631343876,3.255706521794122e-08
0.0002492385606484338,3.25566730097981e-08
0.0002497144192575495,3.255588193467876e-08
0.0002504838958615134,3.255492963144624e-08
0.0002520228490694411,3.255246166442461e-08
0.0002550794506965051,3.254989727000125e-08
0.0002583605981163186,3.254240021372066e-08
0.0002617848123297128,3.254014947237071e-08
0.0002672878614235402,3.253507862216286e-08
0.0002730021471378259,3.253165999975827e-08
0.0002744307185663973,3.25305199536031e-08
0.0002772878614235402,3.252906037802436e-08
0.0002778670147978817,3.252882221772291e-08
0.0002779146796886632,3.252880330935941e-08
0.0002780100094702261,3.252876444594766e-08
0.0002780576743610076,3.252874505470185e-08
0.0002781530041425705,3.25287061275142e-08
0.0002781914972661712,3.25286906393742e-08
0.0002782684835133727,3.252865911067434e-08
0.0002782880694597881,3.252865117661591e-08
0.000278327241352619,3.252863551478424e-08
0.0002783541097021225,3.252862446117799e-08
0.0002783824515377338,3.252861315595223e-08
0.0002783991605578734,3.2528606242746e-08
0.0002784174263409289,3.252859889611345e-08
0.0002784324581248867,3.252859272591297e-08
0.0002784516348186114,3.252858512455116e-08
0.0002784566964039871,3.252858292197163e-08
0.0002784600632617389,3.252858172630558e-08
0.0002784630393889262,3.252858046358445e-08
0.0002784637796195977,3.252858912224915e-08
0.0002784652600809408,3.252857383116638e-08
0.0002784665004384867,3.252859656861663e-08
0.0002784673544718925,3.252856729522533e-08
0.0002784675933287215,3.252915185597388e-08
0.0002784680219605771,3.252801584642161e-08
0.0002784685227111406,3.25294621916109e-08
0.0002784689264426711,3.252761555689541e-08
0.0002784694961287708,3.248211775667635e-08
0.0002784697014795148,3.194228504801703e-08
0.0002784698824928075,2.922610729758726e-08
0.0002784699653817863,3.148216093724635e-08
0.0002784700969532602,1.543409857063842e-08
0.0002784701762480642,5.698819939781405e-08
0.0002784702210019365,2.333315478127077e-07
0.0002784702469740357,1.337447408568304e-07
0.0002784702686430298,2.486347501791935e-07
0.0002784702807931824,3.734865950194149e-07
0.000278470298678528,7.298324053979914e-07
0.000278470312034288,8.657431919329233e-07
0.0002784703354033031,-1.296268560240445e-07
0.0002784703435199583,-1.32618724635706e-06
0.0002784703562757739,-4.922446024609971e-06
0.0002784703653608714,-7.787727392038367e-06
0.0002784703795044536,-1.049106954386182e-05
0.000278470388717691,-1.163800868949283e-05
0.0002784704028691695,-1.379520408121282e-05
0.0002784704157810176,-1.283265942732138e-05
0.0002784704317598453,-4.483263445715552e-06
0.0002784704372012174,-6.898534175850902e-07
0.000278470445283529,3.79278109793682e-06
0.00027847045311411,3.792117223218094e-06
0.0002784704612941025,-3.161336438582979e-06
0.0002784704676182373,-5.167908754710993e-06
0.0002784704747460204,-2.797806756302964e-07
0.0002784704809765982,7.30677862711983e-06
0.0002784704870052146,1.600641693367976e-05
0.0002784704939120661,2.251981860729386e-05
0.0002784705030471455,2.331890243617631e-05
0.0002784705103210307,1.92385304798873e-05
0.0002784705186494664,1.22610261554319e-05
0.0002784705285771597,5.555499380906747e-06
0.0002784705400288648,7.459454529915879e-07
0.0002784705558129892,-1.716187308895169e-06
0.0002784705746957832,-1.215452346490073e-06
0.0002784706016155313,-2.861001339923737e-07
0.0002784706359923103,2.389540025664827e-07
0.0002784706853056836,2.060550903475157e-07
0.0002784707518628007,-3.199665499207528e-08
0.0002784708436741312,1.65595548155445e-09
0.0002784709503703946,5.37257193062234e-08
0.0002784710641484906,4.267285037559818e-08
0.0002784711990717995,2.929093833837225e-08
0.0002784713457690218,3.242848534850327e-08
0.0002784715144745188,3.427971747035092e-08
0.0002784717034199382,3.315524633282384e-08
0.0002784719125476592,3.266933744349681e-08
0.0002784721581246007,3.264084417332191e-08
0.0002784724367870667,3.260883984179633e-08
0.0002784727858079317,3.254883583694604e-08
0.000278473202105017,3.2533603847503e-08
0.0002784737445082506,3.252733997964344e-08
0.0002784744323259715,3.25288363663293e-08
0.0002784749995775314,3.252815593280897e-08
0.0002784757541176784,3.252869804013447e-08
0.0002784770740373142,3.252844139513227e-08
0.0002784794587161981,3.252862470295983e-08
0.0002784827844664023,3.252853230826056e-08
0.0002784877534084902,3.252850744087868e-08
0.0002784921666214378,3.252859168213654e-08
0.0002784974109441829,3.25285425918591e-08
0.0002785034087613607,3.252856192624627e-08
0.0002785056511387025,3.252857091076516e-08
0.0002785101358933863,3.25285588230038e-08
0.00027851627119033,3.252855944812377e-08
0.0002785285417842176,3.252855477302059e-08
0.000278540299497023,3.252854850737456e-08
0.000278550926499588,3.252854497353231e-08
0.0002785662671999613,3.252853901957061e-08
0.0002785793035700592,3.252853360351905e-08
0.000278583544581547,3.252853184517703e-08
0.0002785920266045227,3.252852867043571e-08
0.0002786037847686142,3.252852370428642e-08
0.0002786273010967973,3.252851435766966e-08
0.0002786730236391989,3.252849567284419e-08
0.0002787644687240023,3.252845935703474e-08
0.0002787976554078571,3.252844588316626e-08
0.0002788640287755666,3.252841941055313e-08
0.0002789385717764842,3.252838995014228e-08
0.0002789590927558012,3.252838157632955e-08
0.000279000134714435,3.252836539288907e-08
0.0002790644801053693,3.252833973305691e-08
0.0002791512987339593,3.252830542084962e-08
0.0002792895942201048,3.252825083587975e-08
0.0002795461900352874,3.252815043154933e-08
0.0002800593816656527,3.252795261399187e-08
0.0002807649755729998,3.252768744358571e-08
0.0002817145820729721,3.252734352932281e-08
0.0002829967833244098,3.252690083070658e-08
0.0002843555345193478,3.252646063147021e-08
0.0002857142857142857,3.252604461121576e-08


==> Power/data/oscillator.csv <==
0,1.330328864693197e-06
6.25e-11,1.342550773205402e-06
1.11528010580661e-10,1.347726820645169e-06
2.09584031741983e-10,1.355351509503654e-06
2.346161655759711e-10,1.35679997307151e-06
2.846804332439473e-10,1.359705140737893e-06
3.136946225371424e-10,1.361465658168473e-06
3.347785431676106e-10,1.362623585751642e-06
3.524617972763788e-10,1.363799227643689e-06
3.701027631428387e-10,1.365163943773521e-06
3.858650652575667e-10,1.366204163959041e-06
4.04611988295239e-10,1.367029076156892e-06
4.328514770699991e-10,1.368603070295968e-06
4.664382386738884e-10,1.370787854230167e-06
5.000250002777778e-10,1.372956821255729e-06
5.010250002777778e-10,1.373030496724182e-06
5.030250002777778e-10,2.18092856443145e-06
5.070250002777778e-10,3.314646179421705e-06
5.102808906438576e-10,3.815370543604609e-06
5.167926713760172e-10,4.162592760577221e-06
5.298162328403363e-10,4.027294528983121e-06
5.558633557689745e-10,3.040295628181893e-06
5.70392598669733e-10,2.764910354441372e-06
5.918671721245586e-10,2.604690205698299e-06
6.039189305077182e-10,2.580554640673498e-06
6.18491323175654e-10,2.588647757590942e-06
6.261927949481247e-10,2.596874396330031e-06
6.367544859309129e-10,2.607956645649418e-06
6.458448148767077e-10,2.611007259393271e-06
6.550414343975812e-10,2.605941732153894e-06
6.624314337500937e-10,2.589384833923648e-06
6.719504471919715e-10,2.542623093695167e-06
6.766972742941257e-10,2.502943141532569e-06
6.838007770072371e-10,2.418531742492599e-06
6.889787785225008e-10,2.332732950442786e-06
6.962004370303756e-10,2.172692678830212e-06
7.013742040110643e-10,2.020519538970893e-06
7.089530653437911e-10,1.728674446769155e-06
7.180723537863041e-10,1.237219845587482e-06
7.279597273563236e-10,4.968793895252585e-07
7.360971972560861e-10,-3.19355137604398e-07
7.453166384776155e-10,-1.49527299833549e-06
7.553071089257263e-10,-3.089523692237913e-06
7.667376256658627e-10,-5.293201494357085e-06
7.750738744652744e-10,-7.083642698633789e-06
7.877851806774034e-10,-9.96051771076081e-06
8.004971171759129e-10,-1.269928050054834e-05
8.176692735245023e-10,-1.582101209911708e-05
8.270904426174604e-10,-1.706637512106139e-05
8.405223482570001e-10,-1.826651503445587e-05
8.506715895465599e-10,-1.875311079212732e-05
8.622967839550821e-10,-1.896146237230078e-05
8.719098922745636e-10,-1.894627425635382e-05
8.830430130509288e-10,-1.881708615762786e-05
8.932433736886099e-10,-1.869020698968243e-05
9.051675259055101e-10,-1.857811679818921e-05
9.105623968944552e-10,-1.854205322228879e-05
9.176443432668315e-10,-1.852125756547106e-05
9.273561109713662e-10,-1.855534872884267e-05
9.365268503347758e-10,-1.865028215224734e-05
9.464840894102631e-10,-1.881177263339927e-05
9.575250908765579e-10,-1.906037548886069e-05
9.71427280570172e-10,-1.946726588606782e-05
9.879600847498811e-10,-2.007209609578082e-05
1e-09,-2.058002441108755e-05
1.01653198634938e-09,-2.124579368371739e-05
1.049386402573423e-09,-2.324753179258513e-05
1.073025429877852e-09,-2.445913927373441e-05
1.120303484486709e-09,-2.705366560254367e-05
1.170596325718636e-09,-3.003264662530063e-05
1.230489982174397e-09,-3.352382555779582e-05
1.293301529907261e-09,-3.715753429070501e-05
1.368703353078958e-09,-4.133123441912688e-05
1.434864176678368e-09,-4.498366630465814e-05
1.501025000277778e-09,-4.844732674838971e-05
1.525733930346931e-09,-4.179087226874975e-05
1.558605829411019e-09,-3.555842328405595e-05
1.583802316219472e-09,-3.422839829166905e-05
1.634195289836378e-09,-3.777160199531851e-05
1.697427424124808e-09,-4.112386071700957e-05
1.778710774510239e-09,-4.178871513120987e-05
1.890415503533249e-09,-4.100017482425618e-05
2.041462039577e-09,-4.002897523938844e-05
2.257317342505077e-09,-3.843687714620748e-05
2.481567420535779e-09,-3.670342499699286e-05
2.725726301700329e-09,-3.477124019553418e-05
2.99790508615596e-09,-3.266065627950665e-05
3.334619542253882e-09,-3.010309973195964e-05
3.72900851342935e-09,-2.720708263513881e-05
4.199503990531194e-09,-2.393211496960778e-05
4.775540326248676e-09,-2.018404468595564e-05
5.461395747675358e-09,-1.609793387053196e-05
6.308361381391193e-09,-1.158989400183922e-05
7.622371984461099e-09,-5.625481969356767e-06
9.499570452083316e-09,1.018917318192621e-06
1.238652069840412e-08,8.220927408139077e-06
1.55473815642382e-08,1.290333427679511e-05
1.616289067978058e-08,1.355794876250349e-05
1.739390891086533e-08,1.467088351743728e-05
1.877778285948128e-08,1.568142077090803e-05
1.888720527399501e-08,1.575157263315025e-05
1.910605010302248e-08,1.588821717414221e-05
1.954373976107742e-08,1.614721953834237e-05
1.988720527399501e-08,1.633781684595363e-05
2.001258812170493e-08,1.640399388553097e-05
2.026335381712477e-08,1.65336518091561e-05
2.063266102118483e-08,1.671513197805578e-05
2.137127542930496e-08,1.704640135599062e-05
2.191254440330774e-08,1.72647287031607e-05
2.267130770290941e-08,1.753877624972877e-05
2.409555848355552e-08,1.796994705750559e-05
2.694406004484775e-08,1.85729368413487e-05
3.154837787092496e-08,1.910653008644726e-05
4.075701352307938e-08,1.930441936168521e-05
5.620990139163831e-08,1.901140104324445e-05
7.28619802158819e-08,1.835968481579974e-05
7.717575833065692e-08,1.820773556630775e-05
8.580331456020698e-08,1.790367526337366e-05
8.674686668607523e-08,1.786969449198514e-05
8.707411389702158e-08,1.785788525290909e-05
8.772860831891428e-08,1.783424901915298e-05
8.903759716269969e-08,1.77869486044569e-05
9.165557485027051e-08,1.769228941195643e-05
9.689153022541214e-08,1.750317850800412e-05
1.036169713403215e-07,1.726128729568645e-05
1.089721353781505e-07,1.707018033764529e-05
1.146113679715147e-07,1.687062443937644e-05
1.202528466491721e-07,1.667314068699199e-05
1.267972030339228e-07,1.644693277568242e-05
1.295962446790204e-07,1.635120688420143e-05
1.351943279692157e-07,1.616167254532464e-05
1.365871665224859e-07,1.611492352430071e-05
1.393728436290264e-07,1.602192285648558e-05
1.444848292218951e-07,1.585302533218975e-05
1.492208463009871e-07,1.569862116198784e-05
1.506275143561863e-07,1.565314677840619e-05
1.512524703492962e-07,1.563300022268343e-05
1.522524703492962e-07,1.560083686010473e-05
1.529665563953368e-07,1.55779251321352e-05
1.540868665101761e-07,1.554207284693443e-05
1.563274867398547e-07,1.547071212276267e-05
1.60808727199212e-07,1.532937029993537e-05
1.677668452727943e-07,1.51135724384772e-05
1.747484086150209e-07,1.490153209995052e-05
1.806270016733874e-07,1.472647031190004e-05
1.864834394208426e-07,1.455522115581894e-05
1.923467382495226e-07,1.438689528029643e-05
1.991100155257804e-07,1.419658956154707e-05
2.019744717423093e-07,1.411722065022064e-05
2.077033841753671e-07,1.396066264272767e-05
2.091485889157746e-07,1.392162384140676e-05
2.120389983965895e-07,1.384409300812144e-05
2.173801201938498e-07,1.370272168146465e-05
2.218721135408784e-07,1.358571836283573e-05
2.250622338711585e-07,1.35036589932251e-05
2.314424745317186e-07,1.334208882458882e-05
2.37450273043748e-07,1.319300174056466e-05
2.452608301162443e-07,1.300353436934251e-05
2.515808486669162e-07,1.285373423946788e-05
2.576919763814594e-07,1.271182952372351e-05
2.636383785013738e-07,1.25764472751023e-05
2.702708197811838e-07,1.242854108111381e-05
2.735870404210888e-07,1.235578341620604e-05
2.802194817008987e-07,1.22126200944565e-05
2.817206081778429e-07,1.218064696610557e-05
2.847228611317312e-07,1.211717031734116e-05
2.890046874352316e-07,1.202770551725342e-05
2.944830638685929e-07,1.191504684495615e-05
2.996069941358131e-07,1.181147265382385e-05
3.077473090568346e-07,1.165042790340242e-05
3.132980575291223e-07,1.154301266963582e-05
3.210289663639654e-07,1.139658207561216e-05
3.271538234209304e-07,1.128311300588427e-05
3.333107254816087e-07,1.117127817975996e-05
3.398018251360724e-07,1.105571090097535e-05
3.479094011101668e-07,1.091467150994646e-05
3.499419201687406e-07,1.087987623637301e-05
3.540069582858881e-07,1.081095177570983e-05
3.598853170789012e-07,1.071281720769097e-05
3.655605288357346e-07,1.061977482278849e-05
3.670688112980241e-07,1.059532267210753e-05
3.700853762226031e-07,1.054676194688545e-05
3.761185060717611e-07,1.045098710074343e-05
3.790392606853213e-07,1.040526189216774e-05
3.848807699124418e-07,1.031503073456664e-05
3.918177899108246e-07,1.020996034884459e-05
3.977870876452786e-07,1.0121306910372e-05
4.04056690895913e-07,1.002991742334753e-05
4.104639377513611e-07,9.938287927594168e-06
4.181862893444387e-07,9.830181010508234e-06
4.205934315162018e-07,9.796991038092512e-06
4.254077158597278e-07,9.731324133414901e-06
4.315027482499928e-07,9.649520408265857e-06
4.362526869808296e-07,9.586790692417005e-06
4.377712117091882e-07,9.566921047687388e-06
4.408082611659055e-07,9.527448073674974e-06
4.4688236007934e-07,9.449546925679517e-06
4.59030557906209e-07,9.297825474720755e-06
4.659873218653524e-07,9.213316472906793e-06
4.733984558687185e-07,9.125147520230255e-06
4.797920147817191e-07,9.050568950883956e-06
4.864538184652596e-07,8.974301052175225e-06
4.890830435133101e-07,8.944594844540964e-06
4.943414936094111e-07,8.88584277859769e-06
4.960599107977503e-07,8.866831420438753e-06
4.994967451744286e-07,8.829084050035152e-06
5.054480928783636e-07,8.764571888195843e-06
5.105089640037561e-07,8.710553779525691e-06
5.153574860550459e-07,8.659509911885073e-06
5.225706778100974e-07,8.584832847327187e-06
5.281230912136898e-07,8.528352260134955e-06
5.374011171488198e-07,8.435878491326286e-06
5.440625802110719e-07,8.370911509374496e-06
5.508232807577397e-07,8.306174988692295e-06
5.57589595853313e-07,8.242554337712037e-06
5.656864009225785e-07,8.167934363408925e-06
5.679861264475845e-07,8.147033641282136e-06
5.725855774975964e-07,8.105616090005649e-06
5.788624591909804e-07,8.049902340430671e-06
5.844726894700952e-07,8.000886564531137e-06
5.903378330120836e-07,7.950411259390993e-06
5.980035127683679e-07,7.885604539844942e-06
6.036318950927453e-07,7.838839903813784e-06
6.123272343410082e-07,7.767928383059392e-06
6.189291796914048e-07,7.715142177230323e-06
6.25735099477972e-07,7.661661066135309e-06
6.329387061292571e-07,7.606058641406641e-06
6.425389033477989e-07,7.533530766613636e-06
6.445356770729237e-07,7.51866658725172e-06
6.485292245231732e-07,7.489163295265597e-06
6.548198170179583e-07,7.443286862718079e-06
6.608384656584835e-07,7.400069122014932e-06
6.680698266832615e-07,7.348994262110149e-06
6.782049987522081e-07,7.278942335692024e-06
6.839356405462195e-07,7.240103901641756e-06
6.917126451472254e-07,7.188269575282855e-06
6.983430168145771e-07,7.144850043113039e-06
7.054794687107733e-07,7.098898286421551e-06
7.157238295653374e-07,7.034306025083061e-06
7.181413673766369e-07,7.019297397155187e-06
7.229764429992358e-07,6.989540014270029e-06
7.293428267075107e-07,6.950882260388541e-06
7.358497452040946e-07,6.911973949864513e-06
7.4362520106023e-07,6.866267014917286e-06
7.469817185646207e-07,6.846795469994464e-06
7.536947535734021e-07,6.808314066184746e-06
7.609626699751673e-07,6.767331186587991e-06
7.678255707891191e-07,6.729271165046437e-06
7.746115346385007e-07,6.692231976485225e-06
7.822904531963083e-07,6.651020419984509e-06
7.86129912475212e-07,6.630688038743261e-06
7.938088310330195e-07,6.590561017987987e-06
7.95522363023327e-07,6.581703357364005e-06
7.98949427003942e-07,6.564092571525214e-06
8.054306774548591e-07,6.531162119763016e-06
8.123056730186389e-07,6.496760822398724e-06
8.21670598384333e-07,6.450754603551697e-06
8.342697931117273e-07,6.390379406568626e-06
8.410997760456635e-07,6.358357383448543e-06
8.488540772858277e-07,6.322592845922832e-06
8.566827372231719e-07,6.287104764252015e-06
8.594350933016209e-07,6.274774832202992e-06
8.649398054585189e-07,6.250338422458667e-06
8.722607473937406e-07,6.21829598244088e-06
8.739042168680264e-07,6.211173516577981e-06
8.771911558165979e-07,6.197005568339947e-06
8.83765033713741e-07,6.168972967580675e-06
8.918307934685172e-07,6.135123799801976e-06
8.978427490341289e-07,6.11027621138735e-06
9.077578077263403e-07,6.069997213558107e-06
9.149611883584621e-07,6.041267835590637e-06
9.224856214366371e-07,6.011729699800556e-06
9.305497374365483e-07,5.980593752237349e-06
9.335880085703407e-07,5.969001454124945e-06
9.396645508379255e-07,5.946039048350981e-06
9.47039347302331e-07,5.918564177383016e-06
9.487231994071517e-07,5.912350653080174e-06
9.52090903616793e-07,5.899989512795894e-06
9.588263120360755e-07,5.875527012840517e-06
9.677002558466076e-07,5.843818907968095e-06
9.741552166989704e-07,5.821118731172586e-06
9.833633674967901e-07,5.789258204975341e-06
9.906073805810426e-07,5.764614626255104e-06
9.982301388573444e-07,5.739076560228659e-06
1.00715583673508e-06,5.709673241953276e-06
1.011618685673947e-06,5.695171688506312e-06
1.013679064961463e-06,5.68852087409639e-06
1.017799823536495e-06,5.675302356920816e-06
1.024583536552897e-06,5.653779447084428e-06
1.031797286725151e-06,5.631212826448868e-06
1.04015409458803e-06,5.605474240100211e-06
1.049695505505318e-06,5.576608223856453e-06
1.058413576809366e-06,5.550705880164395e-06
1.066404981878634e-06,5.527352727513852e-06
1.074060288557786e-06,5.505322654832786e-06
1.083018294226773e-06,5.479960372114057e-06
1.085797052948799e-06,5.472182704661944e-06
1.09135457039285e-06,5.456753065111367e-06
1.093155150896386e-06,5.451789611851783e-06
1.096756311903459e-06,5.441914523980701e-06
1.103919766883309e-06,5.42247354878647e-06
1.112073978017515e-06,5.400667744617334e-06
1.115485613703041e-06,5.391645117009908e-06
1.122308885074091e-06,5.37377556943267e-06
1.130421655814283e-06,5.352828226610316e-06
1.137982318941244e-06,5.333595039106749e-06
1.145533374909478e-06,5.314657813518401e-06
1.154337639039139e-06,5.292914920709016e-06
1.157790139592602e-06,5.284486001134323e-06
1.164695140699529e-06,5.267790335416617e-06
1.16654895080899e-06,5.263344408738999e-06
1.170256571027912e-06,5.254498381877659e-06
1.17753196716643e-06,5.237315108448462e-06
1.185766947657449e-06,5.218141831721629e-06
1.193323683573459e-06,5.200800466352237e-06
1.2045915877723e-06,5.175383486662946e-06
1.212430646741788e-06,5.158004890572327e-06
1.220765864293494e-06,5.139795235449361e-06
1.230146973014149e-06,5.119623683057199e-06
1.234837527374477e-06,5.109664749979803e-06
1.237003551736876e-06,5.105093923495224e-06
1.241335600461673e-06,5.096005053988053e-06
1.248564857716314e-06,5.080992166707996e-06
1.25642505198145e-06,5.064885514982475e-06
1.266114050846884e-06,5.045334644408246e-06
1.274683660457131e-06,5.028317309632109e-06
1.283369460572122e-06,5.011325813365996e-06
1.291580073698375e-06,4.995497731072476e-06
1.300065942600323e-06,4.979372117230131e-06
1.302919593342066e-06,4.974002111217981e-06
1.308626894825552e-06,4.963340298284063e-06
1.317242732888814e-06,4.947440171286459e-06
1.319104222229288e-06,4.944035346143526e-06
1.322827200910235e-06,4.937257845342098e-06
1.33027315827213e-06,4.923829717036212e-06
1.34000153441772e-06,4.90653676608663e-06
1.347181508901695e-06,4.89395271428412e-06
1.357051911139403e-06,4.876896953313085e-06
1.365072190114999e-06,4.863241368972504e-06
1.373818759484091e-06,4.848553447675688e-06
1.376941977790838e-06,4.843359479816251e-06
1.383188414404332e-06,4.833050661195772e-06
1.38531135109569e-06,4.82957085696646e-06
1.389557224478408e-06,4.822647123742707e-06
1.397098973998794e-06,4.810465196738826e-06
1.405128176355152e-06,4.797657566712221e-06
1.41514351553291e-06,4.781910222643626e-06
1.424103262576365e-06,4.768034148708244e-06
1.433095927402836e-06,4.754303064993393e-06
1.441690055120267e-06,4.741361077483133e-06
1.450763845553171e-06,4.727883733318067e-06
1.45410503682475e-06,4.722968934139082e-06
1.460787419367908e-06,4.713215223766772e-06
1.469299295235477e-06,4.700935868897246e-06
1.471264368626187e-06,4.698123775229904e-06
1.475194515407605e-06,4.692524934236233e-06
1.483054808970443e-06,4.681427283747419e-06
1.497390052533037e-06,4.661524957090197e-06
1.506793426763621e-06,4.648700637179203e-06
1.516470222368654e-06,4.635690665507012e-06
1.525619082318274e-06,4.623560830049361e-06
1.528523076061806e-06,4.619744883259457e-06
1.534331063548868e-06,4.612161637529399e-06
1.543566262631906e-06,4.600235529714675e-06
1.545568045234812e-06,4.597671578942446e-06
1.549571610440625e-06,4.59256599674518e-06
1.557578740852249e-06,4.582442944801128e-06
1.569408481211507e-06,4.567698737883346e-06
1.580356970568475e-06,4.554272256474459e-06
1.590174230425217e-06,4.542409093857434e-06
1.599295089672587e-06,4.531532968149209e-06
1.610128461558346e-06,4.518793426822928e-06
1.613075368063993e-06,4.515360997155751e-06
1.618969181075289e-06,4.508537910191187e-06
1.627363022313442e-06,4.498915246968535e-06
1.636359776777611e-06,4.488723117726749e-06
1.649383530773858e-06,4.474186422024571e-06
1.662075523830843e-06,4.460262581470658e-06
1.671404191787118e-06,4.450177056253021e-06
1.681679149886454e-06,4.43921130715214e-06
1.686581873908324e-06,4.434030723389683e-06
1.696387321952065e-06,4.423768152997172e-06
1.6986218488001e-06,4.421447631093445e-06
1.703090902496172e-06,4.416826609344158e-06
1.712029009888314e-06,4.407663506343861e-06
1.724885354006855e-06,4.394664961750568e-06
1.736185073348369e-06,4.383412626276811e-06
1.746639504776138e-06,4.3731428853812e-06
1.756643301387964e-06,4.363439405441897e-06
1.759893661125392e-06,4.360312316701799e-06
1.766394380600248e-06,4.354095324910663e-06
1.776280483586297e-06,4.344734459417934e-06
1.778496315796466e-06,4.34265166925579e-06
1.782927980216805e-06,4.338502733227219e-06
1.791791309057483e-06,4.330270589950925e-06
1.803174634290662e-06,4.319824430949179e-06
1.813664722089908e-06,4.310321070536718e-06
1.823967267935236e-06,4.301100422137481e-06
1.834398939116613e-06,4.291875424623754e-06
1.83822358586863e-06,4.288520852724518e-06
1.845872879372664e-06,4.281855503463483e-06
1.855604036833426e-06,4.27345927548501e-06
1.864985169806846e-06,4.265451416736589e-06
1.877013466671018e-06,4.255305639238778e-06
1.885795133303359e-06,4.24798289640336e-06
1.897474405777975e-06,4.238352285639238e-06
1.907661491881203e-06,4.230050812457969e-06
1.92064178883115e-06,4.219603608094814e-06
1.923931435855317e-06,4.216978742041354e-06
1.930510729903651e-06,4.211756279712738e-06
1.940186989046521e-06,4.204140563971716e-06
1.951405813889174e-06,4.195406031684952e-06
1.960356370245105e-06,4.18850931937724e-06
1.972961477959525e-06,4.178902630493678e-06
1.983331396547556e-06,4.171090223934488e-06
1.996015372267952e-06,4.16164354859981e-06
1.999982623274958e-06,4.158713084510867e-06
2.00791712528897e-06,4.152886216574207e-06
2.017967096863595e-06,4.14556991842667e-06
2.029675231086099e-06,4.137135241971128e-06
2.038920096141954e-06,4.130541169331061e-06
2.052074657677706e-06,4.121256845936574e-06
2.062931636474946e-06,4.113679188692518e-06
2.076654291554344e-06,4.104209023684428e-06
2.080389040835164e-06,4.101652083270096e-06
2.087858539396802e-06,4.096564013533912e-06
2.09837282670372e-06,4.089459273532166e-06
2.111191120942336e-06,4.080886722951538e-06
2.121297774032942e-06,4.074195125738846e-06
2.134221683286818e-06,4.065723064316752e-06
2.145922818773663e-06,4.0581328289513e-06
2.150070179215782e-06,4.05546053037493e-06
2.158364900100018e-06,4.05014384203118e-06
2.170028232556062e-06,4.042729820444257e-06
2.181101449928888e-06,4.035756337666803e-06
2.196636919834768e-06,4.02607774353646e-06
2.21143425399656e-06,4.016969970626455e-06
2.224993457965728e-06,4.00871701842255e-06
2.240279303602215e-06,3.999516546471684e-06
2.245824796547592e-06,3.996205273405399e-06
2.24859754302028e-06,3.994554901651442e-06
2.254143035965657e-06,3.991264559423833e-06
2.26523402185641e-06,3.984724752028693e-06
2.280462391741859e-06,3.975832435027234e-06
2.293881805628298e-06,3.968077866712573e-06
2.307828875799617e-06,3.960097368503062e-06
2.312032122189554e-06,3.957707814876846e-06
2.320438614969429e-06,3.952949903867883e-06
2.323649534234949e-06,3.951139985921177e-06
2.33007137276599e-06,3.94753225435074e-06
2.342224509043627e-06,3.94074827317323e-06
2.360179450769927e-06,3.930827732727216e-06
2.375403675370474e-06,3.922508731346345e-06
2.39072625404981e-06,3.91421969629536e-06
2.395321750839603e-06,3.91174979879705e-06
2.404512744419188e-06,3.906831854932306e-06
2.417877650444919e-06,3.899731572547874e-06
2.431915836409838e-06,3.892337368529274e-06
2.446350684999547e-06,3.8848007885309e-06
2.464580367912168e-06,3.875376736504484e-06
2.479882290914399e-06,3.867544932033953e-06
2.486262072517795e-06,3.864300325034993e-06
2.499021635724587e-06,3.857847299420607e-06
2.513732656730393e-06,3.850465727090292e-06
2.533765330762815e-06,3.840511492856489e-06
2.554715553175944e-06,3.830218184077775e-06
2.57210958406354e-06,3.821760275044222e-06
2.579429157561503e-06,3.818224299064139e-06
2.59406830455743e-06,3.811193188714553e-06
2.610835095153865e-06,3.803205230636179e-06
2.619218490452083e-06,3.799236713643842e-06
2.635985281048518e-06,3.791349465998617e-06
2.653000652441955e-06,3.783411647854566e-06
2.66052663446596e-06,3.77992145595126e-06
2.675578598513969e-06,3.772979048889724e-06
2.693503879314528e-06,3.764775515889814e-06
2.72011953233178e-06,3.752719151339658e-06
2.744574857388447e-06,3.741767875787172e-06
2.768772010221142e-06,3.731047768983664e-06
2.779983797696678e-06,3.726118014676198e-06
2.80240737264775e-06,3.716328896268976e-06
2.832606003526006e-06,3.703287618766735e-06
2.856675952000148e-06,3.693005526610823e-06
2.865671139109391e-06,3.689187564782709e-06
2.883661513327877e-06,3.681592314038698e-06
2.909825774141116e-06,3.670638568893019e-06
2.921773371330355e-06,3.665671996452739e-06
2.945668565708833e-06,3.655803630706624e-06
2.977876200022612e-06,3.642635067121846e-06
3.016889360362665e-06,3.626879109644331e-06
3.059356581772479e-06,3.609960989053608e-06
3.120808654841671e-06,3.585883337365315e-06
3.202973438149761e-06,3.554383086292457e-06
3.296898360151454e-06,3.519267142612489e-06
3.429759879448997e-06,3.471057983632876e-06
3.662544920705854e-06,3.390201669794385e-06
3.91631446113617e-06,3.306528289592694e-06
4.423853541996802e-06,3.150940736648251e-06
5.438931703718066e-06,2.877400688884698e-06
7.469088027160595e-06,2.448467753607049e-06
1.07862448117889e-05,1.979402659815611e-06
1.516847826103516e-05,1.651063766750535e-06
2.088276397532087e-05,1.445130432141977e-06
2.659704968960658e-05,1.396735893613778e-06
3.23113354038923e-05,1.372353352598997e-06
3.802562111817801e-05,1.365373739181296e-06
3.93814656676959e-05,1.357824641056613e-06
4.005938794245484e-05,1.338792480176602e-06
4.037208445062632e-05,1.329990179626786e-06
4.084162921288354e-05,1.290755519624058e-06
4.095901540344784e-05,1.270025602796068e-06
4.113509468929429e-05,1.209011200272315e-06
4.117911451075591e-05,1.180795201458671e-06
4.124514424294833e-05,1.114773847260719e-06
4.131117397514075e-05,9.558838869640906e-07
4.133494944035849e-05,8.545472547934267e-07
4.138250037079398e-05,7.082892387617566e-07
4.140984936017186e-05,7.461796789675768e-07
4.143161505654171e-05,5.894997638149763e-07
4.144235317877507e-05,3.095248310663034e-07
4.145815568070424e-05,7.24798324519502e-07
4.146129380632409e-05,2.715350316766661e-06
4.146757005756379e-05,3.153289532053248e-05
4.146946837947304e-05,6.007694156376158e-05
4.147326502329155e-05,0.0001958300529996871
4.147626785865893e-05,0.0004257003806842879
4.147700425660797e-05,0.0005008121538847965
4.147847705250605e-05,0.0006747947575750682
4.147982544746678e-05,0.0008690725144521435
4.148119437796733e-05,0.001192810387514641
4.148289861252775e-05,0.002168730122338175
4.148337001398508e-05,0.002651633202108511
4.148411031908194e-05,0.00342411283659095
4.148422772127417e-05,0.003356588097192257
4.148446252565861e-05,0.003280767072839307
4.148462216489984e-05,0.01673756203223066
4.14847510174448e-05,0.06305202285203158
4.148481562167557e-05,0.119460301622869
4.148487908702619e-05,0.2193976001485901
4.148491382036962e-05,0.3153546184914084
4.148496175204953e-05,0.509619658331832
4.148497332982387e-05,0.5665281486362799
4.148499597648985e-05,0.6856377379869558
4.148500991053421e-05,0.7626031840348321
4.148501921939587e-05,0.8153877193117463
4.148502756962937e-05,0.863157330664216
4.148503704408313e-05,0.9175127643432359
4.148504743114838e-05,0.9763650083146779
4.148505848160662e-05,1.039182922842388
4.14850663350707e-05,1.083847161218787
4.14850752075607e-05,1.132903779205544
4.148508475952186e-05,1.184099456068186
4.148509190287063e-05,1.221666295524127
4.148509574874597e-05,1.242160048099632
4.148510110761071e-05,1.273053943235728
4.148510613200148e-05,1.305726762333739
4.148511413209849e-05,1.362287147421902
4.148511959293697e-05,1.401508557327169
4.148512607084459e-05,1.447355451051843
4.148513311591345e-05,1.49418137487784
4.148514169584012e-05,1.545908304149541
4.14851520132122e-05,1.599402582204842
4.148516465897478e-05,1.652103540623673
4.148517777486696e-05,1.693293704396096
4.148519166714207e-05,1.724064187166885
4.148520558363612e-05,1.74553875044952
4.148522104440666e-05,1.760912484249731
4.148523458828264e-05,1.770090288983338
4.148524622935438e-05,1.775442127193863
4.148525619613868e-05,1.778941947540444
4.148526814767849e-05,1.782088651991191
4.148527708143963e-05,1.783937847176173
4.148528568217037e-05,1.785361854987954
4.148529186124865e-05,1.786212132553327
4.148530055156522e-05,1.787179798296172
4.148530747783902e-05,1.787821357875426
4.148531494662139e-05,1.78842537979081
4.148532150720991e-05,1.788904228486825
4.148532796181721e-05,1.789347359128597
4.148533415689319e-05,1.789752965491405
4.148534254246255e-05,1.790261341003638
4.148534970124183e-05,1.790648931656704
4.148535815138153e-05,1.791052977765812
4.148536895478461e-05,1.791499137446476
4.148537565802164e-05,1.791743397940465
4.148538113089851e-05,1.791923451393659
4.148538733948555e-05,1.792105305326581
4.148539351705082e-05,1.792274162810892
4.14854001232203e-05,1.792448344891557
4.148540803089308e-05,1.792656001795349
4.148541622003508e-05,1.792868040106343
4.148542412402057e-05,1.793065790873389
4.148543284334258e-05,1.793273457830706
4.148543860356916e-05,1.793403197800592
4.148544647023529e-05,1.793569938763886
4.148545058371233e-05,1.793651969491703
4.14854562669805e-05,1.793759462402501
4.148546106713594e-05,1.793846600053312
4.148546724698592e-05,1.793955287883262
4.148547136681019e-05,1.794026048501991
4.148547289702891e-05,1.794052055783696
4.148547339093387e-05,1.794060422366572
4.148547437874381e-05,1.794077117154884
4.148547635436367e-05,1.794110342043521
4.14854803056034e-05,1.794176064617149
4.14854881823679e-05,1.794303763483799
4.148549526742815e-05,1.794414655767632
4.148550075351715e-05,1.794497643411471
4.148550724216314e-05,1.794592552562086
4.148551457555535e-05,1.794696133169997
4.148552333502949e-05,1.79481523008886
4.14855307832701e-05,1.794912751434481
4.148553881033765e-05,1.79501402716282
4.148554668049367e-05,1.795109687428051
4.148555334153655e-05,1.795187912141082
4.148555862378736e-05,1.795248225241485
4.148555998954699e-05,1.795263572618605
4.148556272106624e-05,1.795293965671858
4.148556818410473e-05,1.795353572940373
4.148557495930366e-05,1.795425367981614
4.148558148492721e-05,1.79549241153799
4.148558934237142e-05,1.795570501974439
4.148559320643634e-05,1.795607908674396
4.148559848980881e-05,1.795658028493157
4.148560420288179e-05,1.795710960222652
4.148560937639096e-05,1.795757785717387
4.148561472319905e-05,1.795805121938409
4.14856204611309e-05,1.795854750262632
4.148562641074328e-05,1.795904983224327
4.148563331910725e-05,1.795961778009311
4.148564037095558e-05,1.796018113640908
4.148564965807197e-05,1.796089832986321
4.148566109479445e-05,1.796174470202383
4.148567315350317e-05,1.796259450505858
4.148568540429016e-05,1.796341624424539
4.148569959838563e-05,1.796431823326318
4.148571755053027e-05,1.796538935485929
4.148573874553523e-05,1.796655997477467
4.148576992374797e-05,1.796812313104916
4.148581014554508e-05,1.796988902182103
4.148587440253796e-05,1.79722586850536
4.148595015314636e-05,1.797445627400326
4.148603149941693e-05,1.797632581573736
4.148612787887127e-05,1.797801356225571
4.148623620151624e-05,1.797947905365795
4.148635739205019e-05,1.798069753656626
4.148647339093388e-05,1.798162509158402
4.148655850935139e-05,1.798216133818466
4.148672874618642e-05,1.798313117436939
4.148684877274803e-05,1.79837279218873
4.148708882587124e-05,1.798476018326081
4.148733225558743e-05,1.798567780817995
4.148762030483825e-05,1.798665410443057
4.148795725487501e-05,1.798772403258156
4.148835814488112e-05,1.798891227013129
4.148891719740202e-05,1.799044610415086
4.148963444968974e-05,1.799219312739227
4.149066265148566e-05,1.799425351040085
4.149198470657867e-05,1.799619473832791
4.149396453995905e-05,1.799794069377571
4.149656417780061e-05,1.799899480860967
4.150047411007329e-05,1.799952976033317
4.150155872193236e-05,1.799958663871131
4.150372794565051e-05,1.799966785529848
4.150582686573125e-05,1.799971301002798
4.150747388528155e-05,1.799973749740392
4.150925212608498e-05,1.799975784648103
4.150959998194078e-05,1.799976154936155
4.151029569365238e-05,1.799976875466617
4.151137440392644e-05,1.79997799061268
4.151291812469808e-05,1.799979630778209
4.151414591245137e-05,1.799981021858695
4.151570397139814e-05,1.799982968339228
4.15181748967253e-05,1.799986554990014
4.152255994131037e-05,1.799993549109385
4.152959530774573e-05,1.800000974996418
4.153969090582734e-05,1.800001591753003
4.154724214721773e-05,1.800001851748402
4.154934435470495e-05,1.800001782935245
4.15535487696794e-05,1.80000171005615
4.155830893475609e-05,1.800001686781669
4.155967229011652e-05,1.800001682274727
4.156239900083738e-05,1.800001672239823
4.156707592615172e-05,1.800001655051512
4.157449072360566e-05,1.800001633129568
4.158437446754798e-05,1.80000161516598
4.159836685542551e-05,1.800001600345299
4.162184338778197e-05,1.800001580556155
4.165835249515242e-05,1.800001556888393
4.172898393585923e-05,1.800001525986871
4.175730929388745e-05,1.800001515451471
4.177303213096506e-05,1.800001510571641
4.179567639147689e-05,1.800001503213703
4.179997473766444e-05,1.800001501868438
4.180857143003953e-05,1.800001499161495
4.181709412150831e-05,1.800001496507832
4.1824867883238e-05,1.800001494079738
4.18330911311832e-05,1.80000149154365
4.184204116730747e-05,1.800001488771357
4.185640503364087e-05,1.800001484360251
4.187661848508898e-05,1.800001478098978
4.188148132793287e-05,1.800001476588402
4.189120701362066e-05,1.800001473523236
4.189469183851984e-05,1.800001472408437
4.190055092775242e-05,1.800001470482368
4.190443375399135e-05,1.800001468878633
4.190834860121999e-05,1.800001447571547
4.190887307808866e-05,1.800001337097547
4.190992203182601e-05,1.800001989374809
4.191098112781301e-05,1.800010340589469
4.191193387734989e-05,1.800042858902195
4.191267896812988e-05,1.800057304249538
4.191340065073221e-05,1.800094912327731
4.191397749005341e-05,1.800154057888322
4.191419154078657e-05,1.800221233084089
4.191461964225289e-05,1.800439727911766
4.191479210545172e-05,1.800691015234258
4.191487770477235e-05,1.800800795117879
4.191496115364242e-05,1.800874443860445
4.191501980623609e-05,1.800902429771648
4.191509348455795e-05,1.800681647638696
4.191512371490852e-05,1.800353474878423
4.191516679046873e-05,1.799789576194615
4.191519033113623e-05,1.799498979574201
4.191521644707421e-05,1.799183920728807
4.191523913589957e-05,1.799400896012307
4.191526537364339e-05,1.79995540844292
4.191529292141657e-05,1.800256081158222
4.191532135723208e-05,1.800336462852131
4.191536986672449e-05,1.800160426625561
4.191541864447614e-05,1.799721076597872
4.19154504170586e-05,1.799152401824591
4.191548065116634e-05,1.797993226028406
4.19154984853169e-05,1.796690299792281
4.191552418242663e-05,1.793646695032617
4.191554471960347e-05,1.789841915776726
4.191556391628523e-05,1.78583636265956
4.191557995329126e-05,1.78205156570004
4.191559255199163e-05,1.779568961349641
4.19155991899343e-05,1.779086175643721
4.1915609297717e-05,1.779642092271753
4.191561748931673e-05,1.781169819802805
4.191562736459012e-05,1.783933021023069
4.191563859717383e-05,1.787434343081333
4.191565083904275e-05,1.791100030692945
4.191566191973257e-05,1.793752923103143
4.191567347955012e-05,1.795825876362534
4.191567988306045e-05,1.796705946930454
4.191568823704001e-05,1.797588508334741
4.191569733881486e-05,1.798266638493356
4.191570684828893e-05,1.798705993021327
4.191571548173641e-05,1.798951896266202
4.191572406196832e-05,1.79916412069976
4.191573074571136e-05,1.799416060697983
4.191573876509958e-05,1.799825726477477
4.19157433416237e-05,1.800105593804509
4.191574957439126e-05,1.80047252592768
4.191575478143006e-05,1.800662134954607
4.191576044783083e-05,1.80068704600513
4.191576478163136e-05,1.800573473137755
4.191576968618904e-05,1.800348696764347
4.191577356595068e-05,1.800150141199981
4.191577753344176e-05,1.799944761285293
4.191577986390562e-05,1.799835054419145
4.191578350270837e-05,1.799690766541481
4.191578661367791e-05,1.79959884943202
4.191578962110722e-05,1.799536995250233
4.19157931530094e-05,1.799492421073531
4.191579809790552e-05,1.799472194278899
4.191580175091747e-05,1.79947921080442
4.191580618296742e-05,1.799506657478117
4.191581111699182e-05,1.799549521357923
4.191581695328822e-05,1.79960984964528
4.191582619088686e-05,1.799701865973536
4.191583640574021e-05,1.799788742815997
4.191584320423862e-05,1.799833253313621
4.191585115347221e-05,1.799873692190132
4.191585656393252e-05,1.799894459187592
4.191586539332689e-05,1.799918069001364
4.191587334130767e-05,1.799931963555204
4.191588209472818e-05,1.799941681748322
4.191589173238597e-05,1.799949500439926
4.191590338953226e-05,1.799955934069506
4.19159227129272e-05,1.79996249296801
4.191594065059129e-05,1.799965198830519
4.191595894748103e-05,1.79996688068725
4.191597963097567e-05,1.799968277538848
4.191599707528146e-05,1.799969633816963
4.191601645487672e-05,1.799971271131323
4.191603972918402e-05,1.799973235302253
4.191607122748493e-05,1.799975760916487
4.191608334619982e-05,1.799976663670193
4.191609762671878e-05,1.799977680273622
4.191610669495772e-05,1.799978300772097
4.191611866285248e-05,1.799979091034678
4.191612997760065e-05,1.799979810075446
4.191614209363293e-05,1.799980551059486
4.191615094458395e-05,1.79998107457399
4.191615917067031e-05,1.799981548029897
4.191616390529514e-05,1.799981815038475
4.191617047415229e-05,1.799982178874141
4.191617578158728e-05,1.799982467429423
4.19161830537055e-05,1.799982855197446
4.191618936048221e-05,1.799983184535261
4.191619628883216e-05,1.799983538773983
4.19162034118571e-05,1.799983895295415
4.191621196150204e-05,1.79998431353255
4.191622425419833e-05,1.799984897508382
4.191623768435547e-05,1.799985512129773
4.191624903980559e-05,1.799986015866447
4.191626169525254e-05,1.799986555646742
4.191626851879096e-05,1.799986844044431
4.191627727903726e-05,1.799987212041381
4.191628905827905e-05,1.799987654847863
4.191630182622833e-05,1.799988058318665
4.191631113394293e-05,1.799988369012836
4.191632215710345e-05,1.799988784939984
4.191633328529278e-05,1.799989245145545
4.191634471691188e-05,1.799989702661836
4.191635595085269e-05,1.799990071908975
4.191637013954953e-05,1.799990465628305
4.191638900889774e-05,1.799990961394035
4.191640916927637e-05,1.799991503959396
4.191643008272938e-05,1.799992071228983
4.191645434715903e-05,1.799992701156898
4.191648511858907e-05,1.799993418654695
4.191652177255628e-05,1.799994178273964
4.191657551984098e-05,1.799995170545288
4.191664398400241e-05,1.799996242569767
4.191671407708264e-05,1.799997156121907
4.19167886349375e-05,1.799997945774911
4.191687119307639e-05,1.799998661291776
4.19169600807952e-05,1.799999263574397
4.191706967480976e-05,1.799999839819326
4.19171955751298e-05,1.800000313861976
4.19173613245407e-05,1.800000742788988
4.191756335602843e-05,1.800001052321815
4.191781155478562e-05,1.800001265369399
4.191811341817148e-05,1.800001373901351
4.191846824369593e-05,1.800001427908244
4.191889459040311e-05,1.800001441194094
4.191944245647649e-05,1.800001444899566
4.192012755884132e-05,1.800001443447589
4.192098609020541e-05,1.800001442709342
4.192196155375029e-05,1.800001442890931
4.19232186105973e-05,1.800001442658689
4.192469236701093e-05,1.800001442335669
4.192617172077251e-05,1.800001442012933
4.192797157645284e-05,1.800001441563866
4.193008891288103e-05,1.800001441018529
4.193217573734262e-05,1.800001440417938
4.193269138422621e-05,1.800001440264583
4.193372267799341e-05,1.80000143998482
4.193503582397996e-05,1.800001439576694
4.193648195066816e-05,1.800001439140936
4.193767463224506e-05,1.80000143876657
4.193932776708318e-05,1.800001438239844
4.194067159401162e-05,1.800001437802458
4.194244937873493e-05,1.800001437204108
4.194512353408948e-05,1.800001436283662
4.194735060345218e-05,1.80000143545133
4.194979409922731e-05,1.800001434527582
4.195270817904157e-05,1.800001433300463
4.195493490901339e-05,1.80000143232464
4.19571660375075e-05,1.800001431213992
4.195906100803099e-05,1.80000143025763
4.195973372416608e-05,1.800001429844703
4.196107915643628e-05,1.800001429110579
4.196223213751801e-05,1.800001428401489
4.196315763905317e-05,1.800001427831463
4.196339378926313e-05,1.800001427663549
4.196359074614845e-05,1.800001427542984
4.196370868952271e-05,1.800001427467506
4.196376694727909e-05,1.800001427427401
4.196383828713181e-05,1.800001427383133
4.196390517424686e-05,1.800001427336548
4.196396593417836e-05,1.800001427292528
4.196399380247667e-05,1.800001427246868
4.196403676800159e-05,1.80000142728104
4.196406501046681e-05,1.800001427347764
4.196410093478568e-05,1.800001427064922
4.196413107834696e-05,1.80000142705034
4.196417267934274e-05,1.800001427262992
4.196422793690734e-05,1.80000142717114
4.196427484405713e-05,1.800001426976825
4.196428223997547e-05,1.800001427064181
4.196429703181216e-05,1.800001427313867
4.196430337009472e-05,1.800001427445598
4.196431460783412e-05,1.800001427773258
4.1964322530442e-05,1.800001427618366
4.196433446733292e-05,1.800001425327899
4.196434196526307e-05,1.80000142364926
4.196435069432232e-05,1.800001423274312
4.196435776355936e-05,1.800001427325887
4.196436475740755e-05,1.80000143298462
4.196437118363435e-05,1.800001435200931
4.19643792060436e-05,1.800001433631874
4.196438685629164e-05,1.800001429966412
4.196439528630044e-05,1.800001425428814
4.196440522211711e-05,1.80000142240342
4.196441647278576e-05,1.800001421914511
4.196443179427126e-05,1.800001423802212
4.196445154022833e-05,1.800001427120963
4.196448321341315e-05,1.800001428760016
4.196452430550541e-05,1.800001427408969
4.196458289024709e-05,1.800001426513797
4.196465643390342e-05,1.80000142672528
4.196474061699534e-05,1.800001426852049
4.196483936073782e-05,1.800001426709952
4.196494723571556e-05,1.800001426607656
4.196506345481221e-05,1.800001426549797
4.196518100319423e-05,1.800001426471836
4.196530987884337e-05,1.80000142637413
4.196547626815392e-05,1.800001426254177
4.196566253218203e-05,1.800001426122848
4.196585431906543e-05,1.800001425986483
4.196611599890409e-05,1.800001425792672
4.196643368667349e-05,1.80000142555927
4.196681162509778e-05,1.800001425274833
4.196728202430021e-05,1.800001424916156
4.196785897057745e-05,1.800001424460314
4.196852855878049e-05,1.800001423923501
4.196931914790817e-05,1.800001423255609
4.196994227421184e-05,1.800001422722528
4.197070677435294e-05,1.800001422031613
4.197155624963214e-05,1.800001421252321
4.197268800340689e-05,1.800001420141465
4.197353053554818e-05,1.80000141929406
4.197456238463619e-05,1.800001418181958
4.197617266418643e-05,1.800001416394849
4.197806866049977e-05,1.800001414053266
4.198095196535657e-05,1.800001410267346
4.19855521405243e-05,1.800001403142503
4.199240918741622e-05,1.800001390990859
4.199733771472652e-05,1.800001380512358
4.199846488715704e-05,1.80000137835474
4.20007192320181e-05,1.80000137338035
4.200125810018244e-05,1.800001372187049
4.200233583651113e-05,1.800001369760132
4.200260454073099e-05,1.800001369146245
4.20031419491707e-05,1.800001367912505
4.200353109039365e-05,1.80000136701487
4.200396140062802e-05,1.800001366016915
4.200420854146373e-05,1.800001365440967
4.200461426393632e-05,1.800001364491119
4.200501859104946e-05,1.800001363539684
4.200559081494707e-05,1.8000013621839
4.200567514645646e-05,1.800001361982459
4.200584380947523e-05,1.800001361583951
4.200603842677822e-05,1.80000136111515
4.200620943976654e-05,1.800001360710245
4.20062340134218e-05,1.800001360652741
4.200628316073233e-05,1.800001360537111
4.200632013676922e-05,1.800001360367832
4.200635708855727e-05,1.800001359466494
4.200637716423973e-05,1.800001359399415
4.200639707906402e-05,1.800001359688062
4.200641267059303e-05,1.800001362279419
4.200643303723818e-05,1.800001365734286
4.200643861673912e-05,1.80000136540251
4.200644854277661e-05,1.80000136497875
4.200645565036695e-05,1.800001363999348
4.200646407389193e-05,1.800001359998939
4.200647126983361e-05,1.800001355506534
4.200648149207424e-05,1.800001349075258
4.200649179020465e-05,1.800001346803507
4.200650138413004e-05,1.800001351489692
4.200650986382293e-05,1.800001361330941
4.200651845626776e-05,1.80000137038418
4.200652694922682e-05,1.800001370713286
4.200653841206628e-05,1.80000136418943
4.200654955950139e-05,1.800001359026956
4.200656288272748e-05,1.80000135691463
4.200657474031861e-05,1.800001357641946
4.200658717334521e-05,1.800001359454157
4.200659878767051e-05,1.800001359901879
4.200660970923489e-05,1.800001357593455
4.200661813870693e-05,1.800001355681337
4.200662845475408e-05,1.80000135734005
4.200663915592153e-05,1.800001361246812
4.200664964956401e-05,1.800001359277638
4.200665798391683e-05,1.800001351494886
4.200666565258328e-05,1.800001360200713
4.200667148368898e-05,1.80000136974845
4.200668314590036e-05,1.800001375110773
4.200669235535122e-05,1.800001368351204
4.200670293595101e-05,1.800001357923052
4.200671418507079e-05,1.800001352735261
4.200672711325989e-05,1.80000135294842
4.200674537181902e-05,1.800001356583743
4.200676769913045e-05,1.800001360471004
4.200680295598921e-05,1.80000136097695
4.200684961941333e-05,1.800001358861719
4.200689638540901e-05,1.800001358610848
4.200695302346799e-05,1.800001358975776
4.200701302600149e-05,1.800001358865505
4.200708507003514e-05,1.800001358570838
4.200716592775325e-05,1.80000135837588
4.200725880681001e-05,1.800001358180769
4.200736618906667e-05,1.800001357916168
4.2007487087645e-05,1.800001357613858
4.200763682078852e-05,1.800001357249703
4.200781454612038e-05,1.800001356816512
4.200801997126899e-05,1.800001356311937
4.200828000308931e-05,1.800001355671565
4.200855943899286e-05,1.800001354981406
4.200885864371248e-05,1.800001354239245
4.200920179405936e-05,1.800001353384674
4.200959131867636e-05,1.800001352409421
4.201010385535141e-05,1.800001351118852
4.201072659919833e-05,1.800001349537918
4.201154401685734e-05,1.800001347443466
4.201260532103824e-05,1.800001344686769
4.201395006579029e-05,1.800001341139329
4.201521925511939e-05,1.800001337722275
4.201645357384217e-05,1.800001334350057
4.201795347601211e-05,1.800001330160652
4.202070721456023e-05,1.800001322259533
4.202461551663178e-05,1.800001310459264
4.202674865897892e-05,1.800001303753543
4.202873348714007e-05,1.800001297268344
4.203019427625273e-05,1.800001292440045
4.203040574567516e-05,1.800001291701963
4.203047547350972e-05,1.800001291475532
4.203061492917883e-05,1.800001291013105
4.203089384051705e-05,1.800001290064515
4.203118465701339e-05,1.800001289075212
4.203147547350972e-05,1.800001288081368
4.203159120956519e-05,1.800001287785712
4.203182268167613e-05,1.800001286793639
4.203214152415673e-05,1.800001285775382
4.203277920911792e-05,1.800001283591739
4.203331000362186e-05,1.800001281720161
4.203407266484885e-05,1.800001279022653
4.203557028336221e-05,1.800001273656959
4.203856552038893e-05,1.800001262570697
4.204349955458129e-05,1.800001243367474
4.205336762296602e-05,1.800001200978378
4.206708770062209e-05,1.80000113390375
4.208317270291085e-05,1.800001042109423
4.2099536964632e-05,1.80000093943258
4.210237928565881e-05,1.800000921880766
4.21050068981573e-05,1.800000903353663
4.211026212315427e-05,1.800000868740513
4.212077257314823e-05,1.800000797566946
4.212682275679403e-05,1.80000075649724
4.21333293529111e-05,1.800000713285141
4.213920226556864e-05,1.800000673623001
4.214573262044747e-05,1.800000631313404
4.214883978061929e-05,1.800000610987384
4.215505410096295e-05,1.800000571755945
4.215635780012273e-05,1.80000056362241
4.215896519844228e-05,1.800000547588194
4.216417999508139e-05,1.800000515836361
4.216861295430347e-05,1.800000489707221
4.217043517827182e-05,1.800000479296465
4.217101566971843e-05,1.800000476057818
4.217189067450069e-05,1.800000470984902
4.217364068406523e-05,1.800000461056662
4.217714070319429e-05,1.800000441459605
4.218401627504513e-05,1.800000404368162
4.219133904689734e-05,1.800000366585537
4.219814518613498e-05,1.800000334134001
4.220405145941212e-05,1.800000306451412
4.221010199465201e-05,1.800000280292912
4.22170795030533e-05,1.80000025105404
4.221986680242762e-05,1.800000240455062
4.222544140117627e-05,1.800000218911239
4.223175820149396e-05,1.800000196316224
4.223316289631838e-05,1.800000191399237
4.223597228596722e-05,1.800000181890876
4.224113455868804e-05,1.800000164981522
4.224458134290755e-05,1.800000154329421
4.225020274564785e-05,1.800000137451643
4.226144555112846e-05,1.800000106732132
4.226819747955491e-05,1.80000008992258
4.22752949005385e-05,1.800000073797213
4.228149256729614e-05,1.800000060419359
4.228797404851452e-05,1.800000047623998
4.229801832867365e-05,1.800000029287502
4.230015270750064e-05,1.800000025856757
4.230442146515463e-05,1.800000018814831
4.230928817431462e-05,1.800000011332162
4.231509893763363e-05,1.80000000288652
4.232103651920317e-05,1.79999999489249
4.232970724290357e-05,1.799999984089719
4.23411945879094e-05,1.799999971495524
4.234760071641921e-05,1.799999965146116
4.235460358866803e-05,1.799999958819215
4.236127107292537e-05,1.799999953221141
4.236909315066983e-05,1.799999947260459
4.237138749468774e-05,1.79999994560671
4.237597618272357e-05,1.799999942455132
4.237752006381428e-05,1.799999941432207
4.238060782599569e-05,1.799999939447777
4.238517229664063e-05,1.799999936645628
4.239137116172276e-05,1.799999933092322
4.23972633204556e-05,1.799999929951696
4.240895853698017e-05,1.799999924372088
4.241446394322261e-05,1.799999922012704
4.24221811363864e-05,1.799999918981882
4.242866014314102e-05,1.799999916644865
4.243555713614121e-05,1.799999914370161
4.244562717176343e-05,1.799999911369363
4.2447946996167e-05,1.799999910740612
4.245258664497414e-05,1.79999990951972
4.245838636287811e-05,1.799999908097065
4.246460593296798e-05,1.79999990668043
4.247131196653113e-05,1.799999905277338
4.248204382805607e-05,1.799999903257307
4.249154751316179e-05,1.799999901693646
4.249851409458362e-05,1.799999900656623
4.250555630751061e-05,1.799999899702922
4.251309309252381e-05,1.79999989876898
4.251582860156321e-05,1.799999898453798
4.252129961964201e-05,1.799999897851947
4.25283050503723e-05,1.799999897141263
4.252975200273266e-05,1.799999897002078
4.253264590745338e-05,1.799999896731542
4.253818328589658e-05,1.799999896240246
4.254527305138267e-05,1.799999895659906
4.254846722945296e-05,1.799999895414743
4.255485558559352e-05,1.79999989495353
4.256255317177803e-05,1.799999894443931
4.25694752482745e-05,1.799999894027219
4.257609616825667e-05,1.799999893659917
4.258329617289572e-05,1.79999989329464
4.258603233845986e-05,1.799999893163927
4.259150466958814e-05,1.799999892915931
4.25933558235357e-05,1.799999892835728
4.259705813143081e-05,1.799999892680853
4.260342665996906e-05,1.799999892430103
4.26092400380558e-05,1.799999892218108
4.26161352058884e-05,1.799999891984896
4.262487763891469e-05,1.799999891716484
4.263097021563024e-05,1.799999891545236
4.26394299864565e-05,1.799999891327777
4.264626021007373e-05,1.799999891167147
4.265346301246109e-05,1.799999891011689
4.266206048117999e-05,1.799999890842013
4.266635921553944e-05,1.799999890763718
4.266832387546941e-05,1.799999890729044
4.267225319532935e-05,1.799999890662179
4.267869684758488e-05,1.799999890558666
4.268515324666054e-05,1.799999890462382
4.269271193979643e-05,1.799999890357864
4.270347125655268e-05,1.799999890223496
4.27094947461937e-05,1.799999890154745
4.271763403731258e-05,1.79999989006877
4.272467054469518e-05,1.79999988999993
4.273243328319642e-05,1.799999889929737
4.273609811807721e-05,1.79999988989839
4.274342778783878e-05,1.799999889839068
4.274522239151155e-05,1.799999889825223
4.274881159885709e-05,1.799999889798222
4.275546454358572e-05,1.799999889750392
4.27624698995522e-05,1.799999889703297
4.277155984185763e-05,1.799999889646239
4.277962799148448e-05,1.799999889599524
4.278767319782209e-05,1.799999889555878
4.279516737560058e-05,1.799999889517913
4.28025885530766e-05,1.799999889482414
4.281148985289828e-05,1.799999889442597
4.281410174361408e-05,1.799999889431336
4.281932552504568e-05,1.799999889409636
4.282106981969759e-05,1.799999889402491
4.282455840900142e-05,1.799999889388618
4.283145356903539e-05,1.799999889362049
4.283918159126768e-05,1.799999889333723
4.285077694797612e-05,1.799999889293832
4.286116827172013e-05,1.79999988926054
4.286885106961137e-05,1.799999889237055
4.28767609954813e-05,1.799999889214069
4.288592442045176e-05,1.799999889188434
4.289050613293699e-05,1.799999889176131
4.289255271255427e-05,1.799999889170714
4.289664587178882e-05,1.799999889160012
4.290353611332219e-05,1.799999889142525
4.291095073054267e-05,1.799999889124336
4.291986823515183e-05,1.799999889103109
4.292805475513686e-05,1.79999988908442
4.293666782990888e-05,1.799999889065274
4.294454305405743e-05,1.799999889048401
4.295229799163386e-05,1.79999988903218
4.296163774355946e-05,1.799999889013295
4.296431119180117e-05,1.799999889007954
4.296965808828459e-05,1.799999888997497
4.297147576335846e-05,1.799999888993952
4.297511111350621e-05,1.799999888986992
4.298238181380169e-05,1.799999888973216
4.299084899773105e-05,1.79999988895761
4.299785057208477e-05,1.799999888944931
4.30090697031333e-05,1.799999888925124
4.301687197425345e-05,1.799999888911755
4.302518018166089e-05,1.799999888897816
4.30344828703764e-05,1.799999888882443
4.303913421473415e-05,1.799999888874901
4.304130438496811e-05,1.799999888871431
4.304564472543601e-05,1.799999888864521
4.305284520663021e-05,1.799999888853166
4.306065036751222e-05,1.799999888841123
4.307018312395006e-05,1.799999888826584
4.307855009851615e-05,1.799999888814151
4.308731131674885e-05,1.799999888801266
4.30954943825491e-05,1.799999888789512
4.310385033548014e-05,1.799999888777633
4.310657447997675e-05,1.799999888773848
4.311202276896997e-05,1.799999888766237
4.312088156757904e-05,1.799999888754098
4.312273737899845e-05,1.799999888751555
4.312644900183726e-05,1.799999888746559
4.313387224751489e-05,1.799999888736597
4.314310113918649e-05,1.799999888724459
4.31501134209702e-05,1.799999888715317
4.316034967128319e-05,1.799999888702149
4.316836037977617e-05,1.799999888692124
4.317702844317952e-05,1.799999888681384
4.318821431128758e-05,1.799999888667703
4.319134998457158e-05,1.799999888663953
4.31976213311396e-05,1.799999888656423
4.320528842889512e-05,1.799999888647287
4.321363157905297e-05,1.79999988863761
4.322507857225034e-05,1.799999888624478
4.32322814044072e-05,1.799999888616312
4.324187706489223e-05,1.799999888605607
4.325023981211431e-05,1.799999888596399
4.326000688719226e-05,1.799999888585816
4.326372355068689e-05,1.799999888581822
4.327115687767615e-05,1.799999888573929
4.327317419274206e-05,1.799999888571787
4.327720882287388e-05,1.799999888567563
4.328527808313751e-05,1.799999888559145
4.329562075970254e-05,1.799999888548546
4.330316049916251e-05,1.799999888540901
4.33134848357656e-05,1.799999888530534
4.332193633208034e-05,1.79999988852228
4.333135270383825e-05,1.799999888513159
4.333559132373704e-05,1.799999888509073
4.334406856353461e-05,1.799999888501005
4.334618435426323e-05,1.799999888499013
4.335041593572049e-05,1.799999888495065
4.335863449528736e-05,1.799999888487391
4.336830356402897e-05,1.799999888478475
4.337556425511834e-05,1.799999888471933
4.338685703841456e-05,1.799999888461828
4.339550212702648e-05,1.799999888454224
4.340510476542533e-05,1.799999888445898
4.340857511155857e-05,1.799999888442896
4.341551580382504e-05,1.799999888436993
4.34177407271546e-05,1.799999888435083
4.342219057381372e-05,1.799999888431335
4.343036236859786e-05,1.799999888424492
4.343947191677012e-05,1.799999888416973
4.345352480363128e-05,1.799999888405556
4.346542007530893e-05,1.799999888396049
4.347469555074789e-05,1.799999888388804
4.348483537064402e-05,1.799999888380984
4.348990528059209e-05,1.799999888377082
4.349244023556612e-05,1.799999888375165
4.349751014551419e-05,1.799999888371316
4.350524775608178e-05,1.799999888365454
4.351418310967884e-05,1.799999888358889
4.352642265917931e-05,1.79999988834991
4.353454450675398e-05,1.799999888344111
4.354534426378583e-05,1.799999888336445
4.355475050202505e-05,1.799999888329861
4.356624257669062e-05,1.799999888321952
4.356955502204803e-05,1.799999888319676
4.357617991276286e-05,1.799999888315217
4.358507921533243e-05,1.799999888309219
4.359481061302194e-05,1.799999888302787
4.360488893298031e-05,1.799999888296199
4.361818613141305e-05,1.799999888287655
4.362784831129535e-05,1.799999888281551
4.363883899135564e-05,1.799999888274687
4.364433433138579e-05,1.799999888271316
4.364708200140087e-05,1.799999888269583
4.365257734143102e-05,1.799999888266284
4.366084447268037e-05,1.799999888261305
4.367079593573093e-05,1.79999988825536
4.368664911741252e-05,1.79999988824607
4.369828324669446e-05,1.799999888239381
4.370970070167037e-05,1.799999888232929
4.372162008641644e-05,1.799999888226272
4.372757977878947e-05,1.799999888222987
4.373030798000832e-05,1.799999888221496
4.373576438244603e-05,1.799999888218548
4.37455060327077e-05,1.799999888213271
4.375815620064727e-05,1.79999988820656
4.376746792226573e-05,1.799999888201674
4.377966892742197e-05,1.799999888195376
4.379031374129203e-05,1.79999988818996
4.379371583074637e-05,1.799999888188265
4.380052000965504e-05,1.79999988818484
4.380351606014397e-05,1.799999888183369
4.380950816112184e-05,1.799999888180386
4.38190095133925e-05,1.799999888175732
4.383016560025866e-05,1.799999888170342
4.384314474552523e-05,1.799999888164176
4.385536267679155e-05,1.799999888158447
4.386720431855987e-05,1.799999888153002
4.388066171238828e-05,1.799999888146882
4.388603106576835e-05,1.799999888144482
4.388871574245838e-05,1.799999888143279
4.389408509583845e-05,1.799999888140904
4.39048238025986e-05,1.799999888136178
4.392108987048053e-05,1.79999988812914
4.39345699865209e-05,1.799999888123434
4.394760972964827e-05,1.799999888117993
4.396129396874859e-05,1.799999888112379
4.396813608829875e-05,1.799999888109613
4.397123432804516e-05,1.79999988810836
4.397743080753797e-05,1.799999888105877
4.398927322430766e-05,1.799999888101186
4.400431112983629e-05,1.799999888095275
4.401770013451506e-05,1.799999888090196
4.403115133047507e-05,1.799999888085135
4.404670779875363e-05,1.799999888079361
4.405194819162434e-05,1.799999888077464
4.40545683880597e-05,1.79999988807649
4.405980878093041e-05,1.799999888074576
4.407028956667184e-05,1.799999888070824
4.409125113815469e-05,1.799999888063458
4.410444603235506e-05,1.799999888058868
4.411981963183556e-05,1.799999888053559
4.412476567373005e-05,1.799999888051978
4.413465775751905e-05,1.7999998880487
4.414752748923902e-05,1.799999888044448
4.416188762887681e-05,1.799999888039812
4.41690676986957e-05,1.7999998880375
4.418342783833349e-05,1.799999888032982
4.419697887505422e-05,1.799999888028743
4.420184846317903e-05,1.799999888027259
4.421158763942865e-05,1.799999888024268
4.422634038965153e-05,1.799999888019829
4.424021300401039e-05,1.799999888015704
4.426391781848414e-05,1.799999888008829
4.428055188273023e-05,1.799999888004081
4.43000937859752e-05,1.799999887998641
4.430706792622424e-05,1.799999887996713
4.432101620672231e-05,1.799999887992927
4.433810969324616e-05,1.799999887988345
4.434555153056503e-05,1.799999887986389
4.436043520520277e-05,1.799999887982493
4.437702871247856e-05,1.799999887978235
4.438532546611646e-05,1.799999887976127
4.440191897339225e-05,1.799999887971991
4.44189461469356e-05,1.79999988796778
4.442745973370728e-05,1.799999887965704
4.444448690725064e-05,1.799999887961627
4.446266045331255e-05,1.799999887957341
4.44717472263435e-05,1.79999988795523
4.44899207724054e-05,1.799999887951065
4.450864232175782e-05,1.799999887946839
4.454608542046266e-05,1.79999988793862
4.456787670138698e-05,1.799999887933976
4.457767706045879e-05,1.799999887931919
4.459727777860243e-05,1.799999887927854
4.462184297945227e-05,1.799999887922879
4.465486722941449e-05,1.799999887916331
4.468581904679138e-05,1.799999887910378
4.470129495547982e-05,1.799999887907468
4.47322467728567e-05,1.799999887901759
4.474736920562704e-05,1.799999887899023
4.477761407116772e-05,1.799999887893658
4.482110187209723e-05,1.799999887886176
4.486830435889783e-05,1.799999887878369
4.494549558703292e-05,1.799999887866171
4.502732617020611e-05,1.799999887854029
4.514151416792846e-05,1.799999887838231
4.532200059276684e-05,1.799999887815669
4.551850572289418e-05,1.799999887793682
4.591151598314886e-05,1.799999887756178
4.669753650365821e-05,1.799999887695919
4.826957754467691e-05,1.799999887610355
5.124588582537947e-05,1.799999887504602
5.4504944980536e-05,1.799999887456233
5.784726020135588e-05,1.79999988745101
6.303878984357181e-05,1.799999887449953
6.875307555785753e-05,1.799999887433843
7.018164698642896e-05,1.799999887416422
7.303878984357181e-05,1.799999887283719
7.385902524517453e-05,1.799999887074324
7.415737455837402e-05,1.799999886962641
7.430654921497377e-05,1.799999886891916
7.460489852817326e-05,1.799999886681295
7.471786433175169e-05,1.799999886654196
7.477434723354091e-05,1.79999988665952
7.488731303711935e-05,1.799999887066507
7.492851045359667e-05,1.799999887811074
7.499080657831264e-05,1.799999892382103
7.502341522852573e-05,1.799999902389391
7.505310270302862e-05,1.799999926799591
7.506429717748313e-05,1.799999940935518
7.508668612639214e-05,1.799999971561679
7.510763457530743e-05,1.799999985757177
7.511573235764479e-05,1.799999980100012
7.512805774644488e-05,1.799999930259231
7.514081114762009e-05,1.799999886523574
7.515333432392699e-05,1.79999988049742
7.516807899144434e-05,1.799999885212738
7.518710257564399e-05,1.799999880579889
7.519261055572256e-05,1.799999869348985
7.519876047055074e-05,1.799999860113742
7.520168653788974e-05,1.79999975603146
7.520399966386418e-05,1.799999614677111
7.520718064968639e-05,1.799999417939711
7.520969979219085e-05,1.800004562733697
7.521056650262417e-05,1.800021497733964
7.521134699454094e-05,1.800047640036025
7.521236889411782e-05,1.800108259550492
7.521291474840353e-05,1.800154624725808
7.52131348437456e-05,1.800179045391141
7.521354058024212e-05,1.800233343738796
7.521396287968325e-05,1.800309191862056
7.521437035049374e-05,1.80038378826947
7.521487525727227e-05,1.800284744449921
7.521515232962707e-05,1.798781907290023
7.521542210903238e-05,1.787431887549342
7.521565708703988e-05,1.733053177344173
7.521581813364992e-05,1.634144606727111
7.521589683380369e-05,1.539344073771832
7.521601338309928e-05,1.300859183046877
7.521609649243795e-05,1.059227385143581
7.521611826776875e-05,0.9874880243079562
7.521615530507908e-05,0.8633520759117734
7.521617523810807e-05,0.7972691939737667
7.521619143991228e-05,0.7463461532517389
7.521620694963581e-05,0.7010748973757693
7.521622051935573e-05,0.6641208161450192
7.521623809966042e-05,0.6194266844899736
7.521624826962061e-05,0.5935488190760926
7.521625863075922e-05,0.5642302634251565
7.52162688424519e-05,0.5309761190770118
7.521627938603173e-05,0.4933096905768762
7.52162908250092e-05,0.4520125457613084
7.52163043252087e-05,0.4052968471585321
7.521631754957407e-05,0.3657912279651219
7.521632986183009e-05,0.3347909593766932
7.521633654271066e-05,0.3202234603170881
7.521634471459214e-05,0.3046312976733621
7.521635207264817e-05,0.2926500682951139
7.52163590555698e-05,0.2830055739763023
7.521636606836513e-05,0.2746478226519246
7.521637265431683e-05,0.2677370407445106
7.52163787071922e-05,0.261966376649383
7.521638512298018e-05,0.2564584628839899
7.521639125909354e-05,0.251777612688731
7.521639885430365e-05,0.2467549675744223
7.52164066849692e-05,0.2423734609810803
7.52164156698764e-05,0.2382299617161291
7.521642722789081e-05,0.2339544611398289
7.521644041576563e-05,0.2302716204617021
7.52164585898873e-05,0.2265364923590022
7.521648070315182e-05,0.2235347756904877
7.521651254469072e-05,0.2206624483312178
7.521655386291052e-05,0.218464284167752
7.521661304084359e-05,0.216200601991762
7.521669379733922e-05,0.2138333082557868
7.521679078373308e-05,0.2110456004011186
7.521690473249332e-05,0.207741174647165
7.52170277355698e-05,0.2041566635769371
7.52171715132456e-05,0.2000432164280921
7.521731390493778e-05,0.1959717393096129
7.521749243735509e-05,0.1909053083726854
7.52176942905432e-05,0.1852444040462824
7.521791843163177e-05,0.1790524201446335
7.521818272007862e-05,0.1719061142362479
7.521848582763517e-05,0.1639219541577839
7.521887297518541e-05,0.1540534550272241
7.521934191088594e-05,0.1425877176423596
7.521996956168784e-05,0.1280455861579606
7.522059505107263e-05,0.1144449385245817
7.522123894748036e-05,0.1013320257701282
7.522204658947511e-05,0.08613521430423621
7.522340887816388e-05,0.06363413693047427
7.522613345554142e-05,0.03060400993372672
7.522988886325995e-05,0.007576787283215952
7.523504529637858e-05,-0.0001744417562708282
7.5239402541012e-05,-0.001539791057320196
7.524481455129883e-05,-0.0006407000828704255
7.52511338990357e-05,-0.0003969909367177046
7.525383369661015e-05,-0.0004590014134394512
7.525923329175906e-05,-0.000446800962486909
7.526597234304913e-05,-0.0003179223913037589
7.527704097686e-05,-0.0001775137925139834
7.528822938009042e-05,-0.0001467251190547311
7.529993929120369e-05,-0.0001437866132976292
7.530428761580399e-05,-0.0001415956240971619
7.531298426500457e-05,-0.0001062386209532611
7.532411674812104e-05,-3.938252254880985e-05
7.532803461448301e-05,-2.33870295536839e-05
7.533587034720695e-05,-8.565528853055747e-06
7.53472572054769e-05,-5.402166414525347e-06
7.536379122969033e-05,-9.420045383640742e-06
7.53968592781172e-05,-9.256771514270196e-06
7.546299537497094e-05,-8.214753389763525e-06
7.558058430610321e-05,-7.626098088509956e-06
7.561462914781955e-05,-5.750882988373418e-06
7.567642752118345e-05,-3.341256855871127e-07
7.569469729631231e-05,8.326559964305112e-07
7.573123684657002e-05,2.039954019410563e-06
7.579818820592846e-05,2.480587637758853e-06
7.587970407573673e-05,2.450762938209709e-06
7.599937805323298e-05,2.119651576462241e-06
7.620510390762502e-05,1.862478317195856e-06
7.658788744049075e-05,1.620521699454645e-06
7.723985324607495e-05,1.423150419520774e-06
7.810283996691363e-05,1.38674697115708e-06
7.931399613720409e-05,1.377591774845285e-06
8.09003111459413e-05,1.375769469486396e-06
8.337128453560962e-05,1.372559714101744e-06
8.643558299122975e-05,1.371432164405165e-06
8.985849743384099e-05,1.372359376827259e-06
9.438485645030115e-05,1.373491747106859e-06
0.0001000991421645869,1.374661962476944e-06
0.0001058134278788726,1.371410596884281e-06
0.0001072024088255808,1.364153465911784e-06
0.0001078968992989349,1.345560574835298e-06
0.0001082270273265618,1.336417214926646e-06
0.0001083920913403753,1.326960488060905e-06
0.0001087222193680022,1.294774849403013e-06
0.0001088466255302246,1.272757406608148e-06
0.0001089088286113358,1.256929839518113e-06
0.0001090332347735582,1.202082252149689e-06
0.0001090861037587946,1.159006356564342e-06
0.0001091918417292673,9.158118544196779e-07
0.000109217338085835,8.109262953697874e-07
0.0001092683307989704,7.255518027484191e-07
0.0001092879009770227,7.505718597016738e-07
0.0001093049228839805,5.342232938936192e-07
0.0001093157447736773,2.20153951112918e-07
0.0001093302940274011,1.01842441713269e-06
0.0001093337185757082,3.967128364710076e-06
0.0001093405676723226,5.307969777331214e-05
0.0001093429485330001,0.0001134705486200054
0.000109347456979464,0.000381200617581752
0.000109350315347573,0.0006978086795519008
0.0001093510352362421,0.0007992126106559763
0.0001093523410668707,0.001046553368079905
0.0001093538031104059,0.001637904253117398
0.0001093544794799889,0.002139416337070849
0.0001093551301158962,0.002790177773668101
0.0001093556423766618,0.003392242167494373
0.0001093557757739584,0.00337410949846704
0.000109355976537338,0.003020027023962807
0.000109356163198037,0.006948985432986172
0.0001093562924248434,0.03137356496680526
0.0001093564029757685,0.09177149673462698
0.0001093564582606791,0.1564923892978327
0.0001093565174656996,0.2794184431503833
0.0001093565530594763,0.4048178664615726
0.0001093565748199073,0.5005418850800291
0.0001093565872288939,0.5603712268403996
0.0001093566056906686,0.6552582485573208
0.0001093566201900449,0.7334532053265177
0.0001093566303967992,0.790244267317979
0.000109356639145296,0.8395901595906503
0.0001093566484732401,0.8926099471582589
0.0001093566580872509,0.9469158022519644
0.0001093566699156429,1.013247765224454
0.0001093566765910552,1.05102996886122
0.0001093566852271232,1.099474610360114
0.000109356699698461,1.177310272746124
0.0001093567115757842,1.240106339080343
0.0001093567158116489,1.264014061972485
0.0001093567219868044,1.302723925255087
0.0001093567286237284,1.34849023437316
0.0001093567381918032,1.417001888178262
0.0001093567437713128,1.455552584216277
0.0001093567512599603,1.504392188065818
0.0001093567617288588,1.564780675768582
0.0001093567735115599,1.621232516207893
0.0001093567867608692,1.670630030476514
0.0001093568008917473,1.708643478379988
0.0001093568154133117,1.735914972909306
0.000109356831305938,1.755034076781469
0.0001093568463990437,1.767118160984865
0.0001093568623822613,1.775109670236295
0.0001093568735407394,1.779070164022233
0.0001093568867937577,1.782453364559203
0.0001093568957688633,1.784227982557086
0.0001093569050684728,1.785682051478085
0.0001093569113970815,1.786488984313759
0.0001093569195446887,1.787334167092552
0.0001093569272963853,1.788021313626847
0.0001093569349151275,1.788611501825069
0.0001093569418181573,1.789100969863519
0.0001093569485321501,1.789553410460927
0.0001093569566359189,1.790060549145041
0.0001093569643117761,1.790494573022033
0.0001093569725552181,1.790905111840485
0.00010935698214258,1.791317690808456
0.0001093569876367776,1.791530690638945
0.0001093569959644553,1.791821818799264
0.0001093570007661814,1.791969368516811
0.0001093570103696335,1.792236450419814
0.0001093570169610235,1.792413042878207
0.0001093570249934076,1.792625115549775
0.0001093570330183092,1.792834032191455
0.0001093570411606359,1.793039565981286
0.0001093570507504028,1.793267585145779
0.0001093570608001276,1.793488279560295
0.0001093570673035813,1.793620333956073
0.0001093570749352023,1.793764238491282
0.0001093570798865282,1.793853058484899
0.0001093570853290534,1.793947472993141
0.0001093570885748799,1.794002543558403
0.0001093570896102454,1.794020047508528
0.0001093570916809765,1.794054836950452
0.0001093570958224386,1.794123785180766
0.0001093571023199155,1.794229893516993
0.0001093571100062007,1.794351760319275
0.0001093571155800115,1.794437227716375
0.0001093571221233187,1.794534280694371
0.0001093571294634655,1.794639334532476
0.0001093571378105457,1.794754403971091
0.0001093571454291608,1.794855609015428
0.0001093571536689876,1.79496098915519
0.0001093571612552704,1.795054458221395
0.0001093571708541671,1.795168012811928
0.0001093571748150689,1.795213388669925
0.0001093571762311188,1.795229401754549
0.0001093571790632186,1.79526110059469
0.0001093571847274181,1.795323219913411
0.0001093571915377491,1.795395707938602
0.000109357198032492,1.79546272236155
0.0001093572058677273,1.795540928737982
0.0001093572097946995,1.795579102257934
0.0001093572150572319,1.795629223529205
0.0001093572209554754,1.795684066156947
0.0001093572261109437,1.795730874528946
0.0001093572315901369,1.795779519860485
0.0001093572373433465,1.795829401925557
0.0001093572433686154,1.795880385114459
0.0001093572503320812,1.795937737883065
0.0001093572575158851,1.795995205209676
0.0001093572669895801,1.79606840737312
0.0001093572783882572,1.796152775479571
0.0001093572904803821,1.796237994829445
0.0001093573028792087,1.796321128768301
0.0001093573172640049,1.79641243321437
0.0001093573355821845,1.796521479696222
0.0001093573572770598,1.79664081932914
0.0001093573894006282,1.796800814218733
0.0001093574310749561,1.796981792867517
0.0001093574958969225,1.797217537319014
0.0001093575724456877,1.797436140511469
0.0001093576547786014,1.797622134259854
0.0001093577518042005,1.797788928611575
0.0001093578611828026,1.797934168355288
0.0001093579837254231,1.79805503964131
0.0001093580896102454,1.798138769265408
0.000109358174807989,1.798192476893959
0.0001093583452034763,1.79828963936148
0.00010935846397254,1.79834886818914
0.0001093587015106672,1.798451703107628
0.0001093589446291667,1.798544174542621
0.0001093592319835302,1.798642541622831
0.0001093595680858381,1.798750381838458
0.0001093599678839808,1.798870214267093
0.0001093605242051447,1.799024798271974
0.0001093612374047418,1.799201166423874
0.0001093622608529198,1.799410187319769
0.0001093635762284268,1.799608086757738
0.0001093655453224083,1.799787263694859
0.0001093681306988962,1.799896314344954
0.0001093720192462448,1.799951963135976
0.0001093731086150949,1.799957950195894
0.0001093752873527952,1.799966424598915
0.0001093774907054353,1.799971266373289
0.0001093793154860135,1.799973956358436
0.0001093810669550355,1.79997592646998
0.0001093821209402599,1.799977019323266
0.0001093825415041621,1.79997745867619
0.000109383342138713,1.799978283270639
0.000109384222901128,1.799979209825874
0.0001093852295494668,1.799980315493805
0.0001093864177642252,1.799981705483576
0.0001093875872452341,1.799983203527912
0.0001093890869630191,1.799985329822895
0.0001093920863985893,1.799990092925443
0.0001093980852697295,1.79999821371203
0.0001094069441463951,1.800002828270546
0.0001094154051754091,1.800001518958242
0.0001094237252271384,1.800001525362541
0.0001094259077618938,1.800001587042623
0.0001094302728314046,1.800001652629676
0.0001094361816288056,1.800001657432625
0.0001094404767766475,1.800001647108554
0.0001094464696381629,1.800001629092994
0.0001094561567412475,1.800001611379876
0.0001094694881108699,1.800001597793767
0.0001094945964885634,1.800001576183836
0.0001095315019729155,1.800001552803787
0.0001095790954299508,1.800001531086038
0.0001096071718421583,1.800001520356187
0.0001096256576121697,1.800001514018645
0.0001096548688981495,1.800001504277199
0.0001096725455424033,1.800001498677902
0.0001096779451549915,1.800001496901236
0.0001096806449612857,1.800001496091902
0.0001096860445738739,1.800001494406187
0.0001096929021857344,1.800001492273606
0.0001097024935201108,1.800001489297695
0.0001097098891148153,1.800001487019362
0.000109719976063119,1.800001483903424
0.0001097401499597264,1.800001477715819
0.0001097510924316155,1.800001474275559
0.000109757210739433,1.800001472399753
0.0001097635166611133,1.80000147040554
0.000109767651472241,1.800001469098236
0.0001097733951895686,1.80000146723332
0.000109777356023844,1.800001465841595
0.0001097812560081084,1.800001461305341
0.0001097822804334298,1.800001447098948
0.0001097833408291565,1.800001338923712
0.0001097842796646462,1.800001449038548
0.0001097852285903002,1.800006047759417
0.0001097859740667022,1.800019104869891
0.0001097868667897547,1.800048420411786
0.0001097875514850689,1.800063691623521
0.0001097883916207574,1.800122574932766
0.0001097889452193911,1.800216151039765
0.0001097891266471219,1.800332797578821
0.0001097894570583424,1.800657603011552
0.0001097895258983259,1.800756162526404
0.0001097896068490651,1.800842813311733
0.0001097897133823772,1.800896542009588
0.0001097897535926755,1.800770435077389
0.0001097897976262887,1.800326618996491
0.0001097898339729438,1.79986989424295
0.000109789881755492,1.799335294718498
0.0001097899107045843,1.799386264256562
0.0001097899390999578,1.799862253234996
0.0001097899660936534,1.800186287799984
0.0001097899998733369,1.800322122552492
0.0001097900369063591,1.800209090656679
0.0001097900859489783,1.799817345543738
0.0001097901195702786,1.799313680336199
0.0001097901516976006,1.798263303662085
0.0001097901700623138,1.797073868234067
0.0001097901973654334,1.794077927381819
0.0001097902180958346,1.790380514977612
0.0001097902377587787,1.786323276046844
0.0001097902537800797,1.782598069805108
0.0001097902620821655,1.780629108541643
0.0001097902689762067,1.779490738985197
0.0001097902769776627,1.779017003700636
0.0001097902848272547,1.779563874070874
0.0001097902941302209,1.781349408087858
0.0001097903039796618,1.784096885733073
0.0001097903161927837,1.788005901841135
0.0001097903280736215,1.791422924594091
0.0001097903400331708,1.794203886031219
0.0001097903478376366,1.795593317032176
0.0001097903584602763,1.797020199883544
0.0001097903661583891,1.797770701451853
0.0001097903762697988,1.798434421413159
0.0001097903853521109,1.798803840979088
0.0001097903941173695,1.799017188535603
0.0001097904026653125,1.799260832595508
0.0001097904109808889,1.799610799500134
0.0001097904181394502,1.800020393584524
0.0001097904249068752,1.800423464755105
0.0001097904297968664,1.800625986166428
0.0001097904353098169,1.800697628450582
0.0001097904396846917,1.800613579691066
0.0001097904449034772,1.800394061473309
0.0001097904488202473,1.800197511943118
0.0001097904528049445,1.799989012654415
0.0001097904553030122,1.799868114430585
0.0001097904592407056,1.799706127959638
0.0001097904622965513,1.799612006293694
0.0001097904653768012,1.799545054460393
0.0001097904688646802,1.799497738159334
0.0001097904735633542,1.799474082948163
0.0001097904771997107,1.799477981501127
0.0001097904815552852,1.799502233700977
0.0001097904863531744,1.79954196702286
0.0001097904920047585,1.79959939773522
0.0001097905012793568,1.799692276134765
0.0001097905113537285,1.799780295435765
0.0001097905184871652,1.799828494005934
0.0001097905262320015,1.799869200678543
0.0001097905317337797,1.79989129708106
0.0001097905396881914,1.799914097136172
0.0001097905477972312,1.799929573413238
0.0001097905563691908,1.799939880545018
0.0001097905657293701,1.799948045157348
0.000109790576834721,1.799954673765308
0.0001097905945251161,1.799961422208569
0.0001097906129403799,1.799964731770029
0.0001097906303647922,1.799966527040628
0.0001097906557475831,1.799968282078313
0.0001097906740056215,1.79996970721505
0.0001097906940550319,1.799971395380896
0.0001097907166061446,1.799973297706932
0.0001097907466468667,1.799975710999295
0.0001097907588869922,1.799976625133036
0.0001097907731118724,1.799977639689657
0.0001097907822272842,1.799978264524559
0.000109790794260038,1.799979060258127
0.0001097908055648323,1.799979779627564
0.0001097908176387605,1.799980519056472
0.0001097908267405705,1.799981057976419
0.0001097908349170628,1.799981528915939
0.0001097908396957762,1.799981798611343
0.0001097908462979633,1.799982164524131
0.0001097908516124493,1.799982453625513
0.0001097908588950138,1.799982842155513
0.0001097908652245612,1.799983172841608
0.0001097908721727029,1.799983528242973
0.0001097908793178316,1.799983885997009
0.0001097908878965541,1.799984305766643
0.0001097909001787746,1.799984889390248
0.0001097909136049981,1.799985503859773
0.0001097909249731819,1.799986008267367
0.0001097909375927679,1.79998654710721
0.0001097909443980479,1.799986834874009
0.0001097909531395679,1.799987202263296
0.0001097909649119793,1.799987645317182
0.0001097909777574683,1.799988051643872
0.0001097909870817736,1.799988362737425
0.0001097909981047788,1.799988778228196
0.0001097910092301721,1.799989238353626
0.0001097910206739199,1.799989696853704
0.0001097910319017459,1.799990066346954
0.0001097910460866373,1.799990460116566
0.0001097910649443411,1.79999095548599
0.0001097910850993194,1.799991497851662
0.0001097911060211291,1.799992065503382
0.0001097911302973581,1.799992695929945
0.0001097911610926342,1.79999341410007
0.0001097911977814469,1.799994174491753
0.0001097912515966844,1.799995167976515
0.0001097913200611903,1.799996239840646
0.0001097913902259764,1.799997154084818
0.000109791464782805,1.799997943413296
0.0001097915473601877,1.799998658797915
0.0001097916362680391,1.799999260921528
0.0001097917459062678,1.799999837070283
0.0001097918718665638,1.800000310990129
0.0001097920377082234,1.800000739763038
0.0001097922398119753,1.800001049028874
0.0001097924881190113,1.800001261862383
0.0001097927900833313,1.800001370222533
0.0001097931450620982,1.80000142412993
0.0001097935716043442,1.800001437372669
0.0001097941197882282,1.800001441057572
0.0001097948053398743,1.800001439603071
0.0001097956641661617,1.800001438862329
0.0001097966400961308,1.800001439039059
0.0001097978981178452,1.800001438800467
0.0001097993723007275,1.800001438469003
0.0001098008502791918,1.800001438137973
0.0001098026495025389,1.800001437676636
0.0001098047691028465,1.800001437114839
0.000109806900554046,1.800001436480827
0.0001098074196265957,1.800001436321608
0.0001098084577716949,1.800001436027656
0.0001098097210792291,1.800001435619665
0.0001098113624890019,1.800001435101108
0.0001098125311140482,1.80000143471599
0.0001098141885269259,1.800001434157116
0.00010981558779377,1.8000014336744
0.0001098173548337176,1.800001433036623
0.0001098196165573757,1.80000143220156
0.0001098220550220489,1.800001431218144
0.0001098241643422648,1.800001430344223
0.0001098274870573651,1.800001428799551
0.0001098296234509364,1.800001427734316
0.0001098317140105258,1.800001426536421
0.0001098341388999496,1.800001425120085
0.0001098348849874027,1.8000014245553
0.0001098359220825544,1.800001423908451
0.0001098369397050108,1.800001423173494
0.0001098376822327569,1.800001422635299
0.0001098378826490578,1.800001422471744
0.0001098381674718032,1.80000142226173
0.0001098382614867865,1.800001422188876
0.0001098383208379271,1.800001422144695
0.0001098384033716255,1.800001422080167
0.0001098384697544264,1.800001422023775
0.0001098384826928252,1.800001421770141
0.0001098385085696228,1.80000142212255
0.000109838537826819,1.800001422146425
0.0001098385638847378,1.800001421807066
0.0001098385967043326,1.800001421839561
0.0001098386422472153,1.800001421967161
0.0001098387084300826,1.800001421821844
0.000109838730794399,1.800001421801291
0.0001098387618402998,1.800001421721304
0.0001098387753684845,1.800001421655821
0.0001098387896032501,1.800001421932711
0.0001098387967684817,1.800001422065273
0.0001098388091035806,1.800001422548486
0.0001098388168634979,1.800001422454248
0.000109838827858547,1.80000142048458
0.0001098388357956268,1.80000141863282
0.0001098388446291994,1.800001417620333
0.0001098388517372693,1.800001421363235
0.000109838859015806,1.800001427241335
0.0001098388653679892,1.800001429771577
0.0001098388730615479,1.800001428789154
0.0001098388807360483,1.800001425308882
0.0001098388890323221,1.800001420700708
0.0001098388987065048,1.800001417399715
0.0001098389096812032,1.800001416482368
0.0001098389244146759,1.8000014180455
0.0001098389432189603,1.800001421368963
0.0001098389737472968,1.800001423386156
0.000109839013019113,1.800001422308289
0.0001098390701580824,1.800001421278899
0.000109839142658824,1.800001421319832
0.0001098392260202509,1.800001421482156
0.0001098393247553121,1.8000014213752
0.0001098394342476591,1.800001421245074
0.000109839554117258,1.800001421160108
0.0001098396769735247,1.800001421066847
0.0001098398072436389,1.800001420954146
0.0001098399515316113,1.800001420833516
0.0001098401292307587,1.800001420683102
0.0001098403034006066,1.800001420539057
0.0001098405319552044,1.800001420343424
0.0001098408391320231,1.800001420077973
0.0001098411988998089,1.800001419761969
0.0001098416436336104,1.800001419366214
0.0001098421865849284,1.800001418866329
0.0001098428813796672,1.800001418217139
0.0001098436644375302,1.800001417446165
0.0001098444962583122,1.800001416613892
0.0001098454466575447,1.800001415599653
0.0001098462111169712,1.800001414773328
0.0001098474165627428,1.80000141338458
0.000109848265700236,1.800001412378618
0.0001098493080690418,1.800001411064163
0.000109850749498029,1.800001409202517
0.0001098526371048101,1.800001406541146
0.0001098553324180073,1.800001402523091
0.0001098595658690065,1.800001395338985
0.0001098667106236745,1.800001381760788
0.0001098746736663764,1.80000136409847
0.000109875713371823,1.800001361845746
0.0001098777927827163,1.80000135689308
0.0001098781917026791,1.800001355935838
0.0001098789895426047,1.800001354002349
0.0001098792922439263,1.800001353260707
0.0001098797287529587,1.800001352185329
0.000109880312101278,1.800001350740312
0.0001098809451880426,1.800001349158641
0.0001098810282871361,1.800001348949584
0.0001098811944853231,1.80000134853339
0.0001098813835176884,1.800001348055786
0.0001098815545734951,1.800001347625262
0.0001098815806699922,1.800001347563123
0.0001098816328629864,1.80000134742476
0.0001098816589544442,1.800001347339632
0.0001098816923457732,1.800001346774729
0.0001098817082468706,1.800001346536583
0.0001098817307057128,1.800001346103642
0.0001098817476019384,1.800001346505717
0.0001098817638225808,1.800001350308382
0.0001098817748117932,1.800001350856086
0.00010988178935028,1.800001351556469
0.0001098817946012091,1.800001351383748
0.0001098818027124167,1.800001351603351
0.0001098818100129192,1.800001350652651
0.0001098818179598489,1.800001346976351
0.0001098818254810252,1.800001342277478
0.0001098818356979822,1.800001336040595
0.0001098818458918452,1.800001333795531
0.0001098818555739352,1.800001338113827
0.0001098818640318938,1.800001347945219
0.0001098818725986412,1.800001357343034
0.0001098818811497048,1.80000135789476
0.0001098818926733833,1.800001351311926
0.0001098819037465657,1.800001346009154
0.0001098819169918726,1.800001343679297
0.0001098819290339608,1.800001344360425
0.0001098819414136284,1.80000134622775
0.0001098819530443643,1.800001346702319
0.0001098819639853158,1.800001344505068
0.0001098819723991935,1.800001342543438
0.0001098819827235015,1.800001344081376
0.0001098819934325841,1.800001347996816
0.0001098820039250765,1.800001346346566
0.0001098820158244778,1.800001339253605
0.0001098820262948167,1.800001355646543
0.0001098820326081331,1.800001361659292
0.0001098820452347658,1.800001356701549
0.0001098820548246706,1.800001348048217
0.00010988206608019,1.800001340339907
0.0001098820789763839,1.800001338917649
0.0001098820941752781,1.800001342521038
0.0001098821172265167,1.800001346591757
0.000109882146369648,1.800001347646555
0.0001098821884711422,1.80000134653532
0.0001098822376501998,1.80000134547239
0.000109882288072678,1.800001345557723
0.0001098823491687642,1.800001345702535
0.0001098824155862286,1.800001345481809
0.0001098824952045217,1.800001345200933
0.0001098825853811427,1.800001344986888
0.0001098826861880426,1.800001344745251
0.0001098828050035035,1.800001344434925
0.000109882940893171,1.800001344081488
0.0001098831030269264,1.800001343664244
0.0001098833138241441,1.800001343119251
0.0001098835467890119,1.8000013425144
0.0001098838280256374,1.800001341781627
0.0001098841196240722,1.800001341019234
0.0001098844404177011,1.800001340176511
0.0001098848281034013,1.80000133915361
0.0001098852767945394,1.800001337962079
0.000109885885818941,1.800001336334122
0.0001098866117651152,1.800001334373508
0.0001098876094082761,1.800001331649825
0.0001098889518829443,1.800001327918298
0.0001098900346270062,1.800001324861852
0.0001098913529017788,1.800001321066261
0.0001098928156663416,1.800001316784271
0.0001098946587262446,1.800001311240073
0.0001098983448460506,1.800001299757193
0.0001099019603965677,1.80000128779511
0.0001099040762709625,1.800001280576874
0.0001099055582187719,1.800001275308295
0.0001099057532616876,1.800001274667505
0.00010990581761292,1.800001274420026
0.0001099059463153849,1.800001273948849
0.0001099062037203145,1.800001273027633
0.0001099065106666173,1.800001271927324
0.00010990681761292,1.800001270817857
0.0001099069349582072,1.800001270498841
0.0001099071696487814,1.80000126943865
0.0001099074955807215,1.800001268337209
0.0001099081474446017,1.800001265976593
0.0001099086819818381,1.80000126398509
0.0001099094524086235,1.800001261105958
0.0001099109915242749,1.800001255279711
0.0001099140697555777,1.800001243244131
0.0001099191619475083,1.800001222314244
0.0001099293463313695,1.800001176194013
0.0001099429397935428,1.800001106603804
0.0001099590321820073,1.800001011918169
0.0001099753336811852,1.800000907547693
0.000109977783688659,1.800000892910082
0.0001099802411725452,1.800000874837685
0.0001099851561403176,1.800000842670164
0.0001099949860758624,1.800000776173437
0.0001100014036017964,1.800000732794838
0.0001100078495879967,1.800000690420944
0.0001100136732037063,1.800000651478216
0.0001100200556433014,1.800000610689055
0.000110023246863099,1.800000590114252
0.0001100296293026941,1.800000550494216
0.000110031043867832,1.800000541835428
0.0001100338729981077,1.800000524790363
0.0001100392142778618,1.800000492990988
0.0001100438406737139,1.8000004664009
0.0001100458598739296,1.800000455168058
0.0001100465401654205,1.800000451479401
0.0001100479007484023,1.800000443853493
0.000110050621914366,1.800000428965491
0.0001100560642462934,1.800000399856433
0.0001100633387535435,1.800000363029518
0.0001100702221673766,1.800000329594516
0.0001100766612269324,1.800000300737153
0.0001100825200451702,1.800000274989214
0.0001100887574911111,1.800000249701462
0.0001100974512037092,1.80000021599891
0.0001100998265525423,1.800000207912664
0.0001101045772502086,1.800000190879112
0.0001101096174663483,1.800000174108971
0.0001101110099283508,1.800000169554477
0.0001101137948523558,1.800000160731132
0.0001101181493716368,1.80000014735832
0.0001101224246653519,1.80000013490476
0.000110130975252782,1.800000111330818
0.0001101393903170508,1.800000090451319
0.0001101461966453523,1.800000074622042
0.0001101527495000843,1.800000060749314
0.0001101589465494493,1.800000048296629
0.000110165839128112,1.800000035626513
0.0001101692854174433,1.800000029577768
0.000110176177996106,1.800000018276344
0.0001101777294003873,1.800000015848325
0.00011018083220895,1.800000011136434
0.0001101865906812041,1.800000002798219
0.0001101920614245057,1.799999995427104
0.0001101990405202472,1.799999986623809
0.0001102019750422723,1.799999983194433
0.0001102078440863224,1.799999976570598
0.000110215088695601,1.799999969064951
0.000110221168310678,1.799999963225447
0.000110227596047696,1.799999957543869
0.0001102341982675798,1.799999952113721
0.0001102423329842644,1.799999946039684
0.0001102445879930921,1.799999944451584
0.0001102490980107473,1.799999941420958
0.0001102506336766153,1.799999940424868
0.0001102537050083513,1.799999938492198
0.0001102595952861507,1.79999993497871
0.0001102658024001171,1.799999931553948
0.000110273325889147,1.799999927727194
0.0001102807664955878,1.799999924299144
0.0001102863144754551,1.799999921930827
0.000110293409594728,1.799999919146407
0.0001102996485513255,1.799999916886783
0.0001103063559829722,1.799999914657848
0.0001103149497316463,1.799999912052247
0.0001103179398412174,1.799999911218859
0.000110319434896003,1.799999910808378
0.000110322425005574,1.799999910016331
0.0001103283816651627,1.799999908522787
0.0001103344921174378,1.799999907106133
0.0001103361159537046,1.79999990674709
0.0001103393636262381,1.799999906052222
0.0001103458589713053,1.799999904743238
0.0001103565100930635,1.799999902818349
0.0001103636172665518,1.799999901669336
0.0001103708919482854,1.799999900600868
0.0001103775424881077,1.799999899703352
0.0001103848167023329,1.799999898808067
0.0001103884538094456,1.799999898389476
0.0001103957280236708,1.799999897609522
0.0001103973746739384,1.799999897442726
0.0001104006679744736,1.799999897119655
0.0001104059526491077,1.799999896627928
0.0001104109114679707,1.799999896196183
0.0001104186581975046,1.799999895571934
0.0001104270046981068,1.799999894965716
0.0001104351965940232,1.799999894427757
0.0001104425154934119,1.799999893993633
0.0001104491905562041,1.799999893629728
0.000110456404696443,1.799999893270163
0.0001104595989046513,1.79999989312072
0.0001104659873210681,1.799999892839419
0.0001104677331290929,1.799999892766321
0.0001104712247451427,1.799999892624855
0.0001104775035634142,1.799999892384938
0.000110482872949044,1.799999892194247
0.0001104901775936174,1.799999891953529
0.0001105002679401774,1.799999891654631
0.0001105061781719418,1.799999891495489
0.0001105141541112324,1.799999891298288
0.0001105209207859821,1.799999891144656
0.0001105282005783734,1.799999890992855
0.0001105385586351676,1.799999890797272
0.0001105410343262147,1.799999890754319
0.0001105459857083089,1.799999890671239
0.0001105524746969544,1.799999890569494
0.0001105584793666534,1.799999890481514
0.0001105664510476234,1.799999890373665
0.0001105728689797097,1.799999890293244
0.000110583218680004,1.799999890174955
0.0001105903355097474,1.799999890100666
0.0001105977906411333,1.799999890028803
0.0001106056574816597,1.799999889958403
0.0001106084962042366,1.799999889934467
0.0001106141736493906,1.799999889888396
0.000110621514485252,1.79999988983256
0.0001106231632100284,1.799999889820522
0.0001106264606595812,1.799999889797081
0.0001106330555586867,1.799999889752185
0.0001106412326497237,1.799999889700206
0.0001106471802648016,1.799999889664704
0.0001106569992444225,1.799999889609969
0.0001106642131092225,1.799999889572523
0.0001106717511069333,1.799999889535741
0.0001106798861040385,1.799999889498352
0.0001106830423253305,1.799999889484599
0.0001106893547679145,1.799999889457724
0.0001106966946231884,1.79999988942814
0.0001106983874277966,1.799999889421492
0.000110701773037013,1.799999889408502
0.0001107085442554458,1.799999889383355
0.0001107178619862618,1.799999889350608
0.0001107244018218676,1.799999889328662
0.0001107334023833958,1.799999889299977
0.0001107406581571724,1.799999889277824
0.000110748328605173,1.799999889255423
0.0001107577442898156,1.799999889229122
0.0001107613559771383,1.79999988921945
0.0001107631618207997,1.799999889214591
0.0001107667735081225,1.799999889205127
0.0001107735541590327,1.799999889187709
0.0001107807687633993,1.799999889169762
0.000110789086620951,1.799999889149835
0.0001108031850618123,1.799999889117599
0.0001108110597414604,1.799999889100278
0.0001108196228721861,1.799999889082131
0.0001108277716678753,1.799999889065264
0.0001108303620018362,1.79999988906008
0.0001108355426697579,1.79999988904967
0.0001108437740519913,1.799999889033499
0.0001108455363243533,1.799999889030175
0.0001108490608690773,1.799999889023461
0.0001108561099585252,1.799999889010188
0.0001108646787359807,1.799999888994417
0.0001108711044676098,1.799999888982885
0.0001108814600942811,1.799999888964713
0.0001108891394795537,1.79999988895149
0.0001108973097937342,1.799999888937785
0.0001109066514368573,1.799999888922353
0.0001109113222584188,1.799999888914808
0.0001109134737851209,1.799999888911342
0.0001109177768385252,1.799999888904436
0.0001109249436687747,1.79999988889319
0.0001109327083240156,1.799999888881107
0.0001109421960671723,1.799999888866736
0.0001109505210638793,1.799999888854316
0.0001109592513268292,1.799999888841518
0.0001109673925482063,1.799999888829824
0.0001109756811118092,1.799999888818028
0.0001109783602328553,1.799999888814289
0.0001109837184749473,1.799999888806811
0.0001109926292239359,1.799999888794489
0.0001109944762878713,1.799999888792056
0.0001109981704157423,1.799999888787068
0.0001110055586714843,1.799999888777156
0.0001110145798176773,1.799999888765276
0.0001110214043387622,1.799999888756365
0.0001110318184474329,1.799999888743038
0.0001110397986170595,1.799999888732948
0.0001110484086393363,1.799999888722273
0.0001110590776758819,1.799999888709187
0.0001110624802496534,1.799999888705109
0.0001110692853971963,1.799999888696922
0.0001110769651689422,1.799999888687845
0.0001110851936609438,1.799999888678206
0.0001110961398592772,1.799999888665643
0.0001111033112776924,1.799999888657478
0.0001111128870308907,1.799999888646776
0.0001111211437251642,1.799999888637657
0.0001111306531943795,1.799999888627337
0.0001111351556878905,1.799999888622476
0.0001111374069346461,1.799999888620097
0.0001111419094281571,1.799999888615277
0.0001111489610824953,1.799999888607857
0.0001111570335534496,1.799999888599424
0.0001111674320441642,1.799999888588719
0.0001111746280810754,1.799999888581447
0.0001111852659724259,1.799999888570833
0.0001111936805698043,1.799999888562521
0.0001112030867346264,1.799999888553342
0.0001112070562935958,1.799999888549562
0.0001112149954115344,1.799999888541996
0.0001112171129414854,1.79999988853999
0.0001112213480013873,1.799999888536006
0.0001112294447322975,1.799999888528445
0.000111238750083024,1.799999888519799
0.0001112463859733864,1.799999888512931
0.0001112581969217997,1.799999888502359
0.0001112668714144617,1.799999888494688
0.0001112764260422486,1.799999888486394
0.0001112796288687579,1.799999888483607
0.0001112860345217766,1.799999888478132
0.000111288299237444,1.799999888476192
0.0001112928286687788,1.799999888472368
0.0001113009140335666,1.799999888465569
0.0001113097432043863,1.799999888458256
0.0001113217152636608,1.799999888448474
0.0001113354330088044,1.799999888437468
0.0001113445481945013,1.799999888430299
0.0001113546926534605,1.799999888422415
0.0001113583538750272,1.799999888419598
0.0001113656763181607,1.799999888413948
0.0001113679233299062,1.799999888412302
0.0001113724173533971,1.799999888408914
0.0001113809123124791,1.799999888402558
0.0001113907636491549,1.799999888395295
0.0001113988255461845,1.799999888389412
0.0001114111304459762,1.799999888380586
0.0001114203038454408,1.799999888374083
0.0001114306136620008,1.799999888366884
0.0001114347257807607,1.799999888364049
0.0001114429500182805,1.79999988835843
0.0001114452345414027,1.799999888356864
0.0001114498035876471,1.799999888353797
0.0001114587024923861,1.799999888347807
0.0001114695944993956,1.799999888340623
0.0001114779271085083,1.799999888335168
0.0001114893768689417,1.799999888327805
0.0001114988040272445,1.799999888321819
0.0001115097662413126,1.799999888314974
0.0001115148375719034,1.799999888311825
0.0001115173732371987,1.799999888310203
0.0001115224445677894,1.799999888307158
0.0001115304848801609,1.799999888302277
0.0001115403937539874,1.799999888296337
0.0001115567174716781,1.79999988828672
0.0001115680980709509,1.799999888280142
0.0001115794340041957,1.799999888273704
0.0001115912512059139,1.799999888267062
0.000111597159806773,1.799999888263789
0.0001115998474805232,1.799999888262309
0.0001116052228280237,1.799999888259383
0.0001116148303948464,1.79999988825415
0.0001116272082554975,1.799999888247531
0.0001116363638390436,1.799999888242704
0.0001116484664556072,1.799999888236421
0.0001116589014058508,1.799999888231064
0.0001116719747470171,1.799999888224378
0.0001116754472388567,1.799999888222735
0.0001116823922225358,1.799999888219313
0.0001116923410704499,1.799999888214412
0.0001117040183633248,1.799999888208768
0.0001117133840695457,1.799999888204293
0.0001117261279718511,1.799999888198293
0.000111736889160746,1.799999888193307
0.0001117504772110925,1.799999888187116
0.0001117541159344488,1.799999888185462
0.0001117613933811613,1.79999988818221
0.0001117717751777536,1.799999888177593
0.0001117843243571916,1.799999888172122
0.0001117942833546063,1.799999888167811
0.00011180713441598,1.79999988816236
0.0001118185994662528,1.799999888157546
0.0001118225291819646,1.799999888155907
0.0001118303886133882,1.799999888152679
0.0001118421794228673,1.799999888147882
0.0001118529416828156,1.799999888143559
0.0001118674333545032,1.799999888137824
0.0001118780334881983,1.799999888133702
0.0001118914029575828,1.799999888128576
0.0001119043485273075,1.799999888123678
0.0001119108213121698,1.799999888121255
0.000111914057704601,1.799999888120059
0.0001119205304894633,1.799999888117672
0.0001119318136301843,1.799999888113545
0.000111947428681145,1.799999888107944
0.0001119629261229005,1.799999888102453
0.0001119769879646669,1.799999888097582
0.0001119919707385263,1.799999888092453
0.0001119994621254559,1.799999888089942
0.0001120027983450391,1.79999988808881
0.0001120094707842055,1.799999888086584
0.0001120228156625382,1.799999888082192
0.0001120385916321939,1.799999888077054
0.0001120521207971093,1.799999888072768
0.0001120669686662676,1.799999888068111
0.0001120731535339842,1.799999888066193
0.0001120855232694174,1.799999888062395
0.0001120986521407861,1.799999888058424
0.000112115338958905,1.799999888053453
0.0001121342358852601,1.799999888047937
0.0001121507908933513,1.7999998880432
0.0001121558992744992,1.799999888041748
0.0001121661160367948,1.799999888038866
0.0001121802341277549,1.799999888034964
0.0001121961006787979,1.799999888030634
0.0001122034553007296,1.799999888028651
0.0001122181645445929,1.799999888024746
0.0001122332864982499,1.799999888020761
0.0001122398405813102,1.799999888019074
0.0001122529487474307,1.799999888015693
0.0001122684902518216,1.799999888011773
0.0001122872329389224,1.799999888007094
0.0001123122004469757,1.799999888001012
0.0001123306342283745,1.799999887996623
0.0001123385596930407,1.799999887994771
0.0001123425224253737,1.799999887993834
0.0001123504478900398,1.799999887991938
0.0001123662988193721,1.799999887988349
0.0001123980006780365,1.799999887981233
0.0001124161474781988,1.799999887977251
0.0001124231150693965,1.799999887975743
0.0001124370502517919,1.799999887972751
0.0001124584009131344,1.799999887968254
0.0001124832704650945,1.799999887963106
0.0001125134552545245,1.799999887957038
0.0001125406946768408,1.799999887951675
0.000112554314387999,1.799999887949048
0.0001125815538103154,1.79999988794389
0.0001126229654485688,1.799999887936283
0.0001126542641049929,1.799999887930695
0.0001126699134332049,1.799999887927973
0.0001127012120896289,1.799999887922595
0.000112749752941599,1.799999887914538
0.0001127914797264814,1.799999887907854
0.0001128123431189226,1.799999887904585
0.000112854069903805,1.799999887898227
0.0001129375234735697,1.799999887886081
0.0001130110654845828,1.799999887875925
0.000113158149506609,1.799999887857087
0.0001133993775843335,1.799999887829527
0.0001137555413173954,1.799999887794979
0.0001143344892877072,1.799999887748136
0.0001154923852283309,1.799999887676667
0.0001178081771095782,1.79999988757582
0.0001210143145091483,1.79999988749353
0.0001241469376002178,1.799999887476246
0.000128625721945361,1.799999887471917
0.0001343400076596468,1.79999988745705
0.0001400542933739325,1.799999887383773
0.0001412521533862098,1.799999887230351
0.0001418510833923485,1.799999887038348
0.0001421505483954178,1.799999886898246
0.0001423002808969525,1.799999886816057
0.0001425997459000219,1.799999886625847
0.00014267612465949,1.799999887045975
0.0001427143140392241,1.799999887577285
0.0001427906927986922,1.799999893085473
0.000142812433656105,1.799999899215664
0.0001428455449422243,1.799999922022592
0.0001428621005852839,1.799999941645426
0.0001428786562283435,1.799999964271781
0.0001428895004229298,1.799999975601295
0.0001429111619030908,1.799999976756657
0.0001429267275037781,1.799999933224838
0.0001429415517810451,1.79999988572095
0.0001429475627696744,1.799999882628627
0.000142959584746933,1.79999988572789
0.0001429761244791295,1.79999988221173
0.0001429967530140467,1.799999870777051
0.0001430014765327776,1.799999773785619
0.0001430050914115409,1.799999294825855
0.0001430081107259034,1.800004417122512
0.0001430089554792282,1.800021574185923
0.0001430097592865838,1.80004872352575
0.0001430108040395397,1.80011154246946
0.0001430113179040769,1.800155674697626
0.0001430115271032754,1.800178970494675
0.000143011933176117,1.800233140859662
0.0001430123599420764,1.800309039689836
0.0001430127672559991,1.800382575111625
0.0001430132775473228,1.800268535396405
0.0001430135513284876,1.798734315954094
0.0001430138217299012,1.787203084132666
0.0001430140572722308,1.732433387069077
0.0001430142187243305,1.633007525479573
0.000143014297456907,1.537952229409158
0.000143014414067537,1.299472771911725
0.0001430144975498107,1.057306362578754
0.0001430145192780289,0.9859084981901212
0.000143014556232864,0.8624838650418714
0.0001430145761498566,0.7967366402084534
0.0001430145922876453,0.7462486300810353
0.0001430146078336313,0.7010950710070579
0.0001430146214341805,0.6642377168583574
0.0001430146389741386,0.6198583698959158
0.0001430146491442843,0.5940780503106327
0.0001430146595217231,0.5648023334924178
0.0001430146697136803,0.5317158449257057
0.0001430146802458353,0.4942112470282281
0.0001430146917070065,0.4529485666936039
0.0001430147052298013,0.4062521947830524
0.0001430147184850668,0.3667029922333549
0.0001430147308048459,0.3356903918968989
0.0001430147374833269,0.3211169663784585
0.0001430147456627126,0.3054861217500093
0.0001430147530172965,0.2934824293085067
0.0001430147600018867,0.2838044138973577
0.0001430147670116049,0.2754167522157978
0.0001430147735978441,0.2684730377478264
0.0001430147796534648,0.2626710052847355
0.0001430147860733944,0.2571308806816169
0.0001430147922198273,0.2524172561213266
0.0001430147998140567,0.2473675141423046
0.0001430148076505552,0.2429570864045717
0.0001430148166422685,0.2387848961659639
0.0001430148282125124,0.2344773308050244
0.0001430148414172323,0.2307650137666481
0.0001430148596172955,0.2269987159524181
0.0001430148817662442,0.2239706681783141
0.0001430149136598315,0.2210727211997044
0.0001430149550528285,0.2188551381926111
0.0001430150143370071,0.216575708380994
0.0001430150952463165,0.214198716268633
0.0001430151923208294,0.2114065438492801
0.0001430153063832041,0.2080979511853348
0.0001430154295261291,0.2045058817161758
0.0001430155733970517,0.2003852452718295
0.000143015716102825,0.1963012718500265
0.0001430158947455427,0.1912277027729476
0.0001430160967747241,0.1855573904348526
0.0001430163211214152,0.1793549186122853
0.0001430165857422895,0.1721944574004218
0.0001430168892830389,0.1641935306494672
0.0001430172770959919,0.1543022027614074
0.0001430177469637769,0.1428077175586751
0.0001430183695082823,0.1283730694408458
0.0001430189993070113,0.1146671801066476
0.0001430196432935247,0.1015433684045089
0.0001430204503327754,0.08634584540423872
0.0001430218925916194,0.06262263835375187
0.0001430247771093074,0.02856827683052602
0.0001430283617649631,0.007431297841783231
0.0001430335640293224,-0.0002194333604828457
0.0001430379433267498,-0.001533293681334297
0.0001430433982263774,-0.0006368097321300535
0.000143049742480234,-0.0003961234013224181
0.0001430524772602484,-0.0004572452229874825
0.0001430579468202773,-0.0004421074066393966
0.000143064735150411,-0.000311877456601201
0.00014307553976279,-0.0001772196234468886
0.0001430867201622796,-0.0001473406316678034
0.0001430985518546716,-0.0001436659736826004
0.0001431029537136904,-0.0001410320620470239
0.000143111757431728,-0.0001044503960642476
0.0001431229246151095,-3.739700089220719e-05
0.0001431267213781073,-2.269315626723592e-05
0.0001431343149041029,-8.995330142113017e-06
0.0001431458450544195,-5.600411799617016e-06
0.0001431626502962765,-9.327896518486297e-06
0.0001431962607799904,-9.212398092976186e-06
0.0001432634817474182,-8.256000718943134e-06
0.0001433817327419929,-7.529402277468623e-06
0.000143415066155942,-5.630171929937113e-06
0.0001434763761004922,-2.563188702308777e-07
0.0001434947551164934,8.975880607476317e-07
0.0001435315131484957,2.071521390170764e-06
0.0001435982265587402,2.478938591836197e-06
0.0001436805424989989,2.458632342429421e-06
0.0001438021741383544,2.088175685384397e-06
0.0001440014161947995,1.863737100359013e-06
0.0001443999003076897,1.626161802697379e-06
0.0001450540586265254,1.421154249916568e-06
0.0001459265235459222,1.390652859015091e-06
0.0001471445680510282,1.380399069564391e-06
0.0001487400061091058,1.377657262104438e-06
0.0001512314373117213,1.374295664990671e-06
0.0001543075647131804,1.373041612369334e-06
0.0001577324440243528,1.373694359655909e-06
0.0001622880853364341,1.374538830707972e-06
0.0001680023710507198,1.375429205831901e-06
0.0001737166567650055,1.371525425814933e-06
0.0001750629072194273,1.36401064419198e-06
0.0001757360324466382,1.344416103958716e-06
0.0001760560106765223,1.334257742088729e-06
0.0001762159997914643,1.324244906122595e-06
0.0001765359780213484,1.288969979816507e-06
0.0001766535600915324,1.264874966830976e-06
0.0001767123511266244,1.24729747281544e-06
0.0001768299331968084,1.184926233663625e-06
0.0001768780899633926,1.137233943689595e-06
0.0001769744034965608,8.817792563621496e-07
0.0001769981698822145,7.798754035386168e-07
0.0001770343194606949,7.174239494494684e-07
0.0001770704690391753,7.539414196722519e-07
0.0001770788349958952,6.18333900472608e-07
0.0001770955669093349,1.047075042745016e-07
0.0001771101832287684,1.169963206351182e-05
0.0001771152386237809,7.107629704220197e-05
0.0001771180574056169,0.0001778377686814765
0.0001771222896292546,0.0005005910164897268
0.0001771230390437867,0.0005856468542990276
0.0001771234137510528,0.0006313544913167484
0.000177124163165585,0.0007286300233415887
0.0001771251738469621,0.0008786508193679751
0.0001771262698017857,0.001120746293975431
0.0001771276123233152,0.001723011462280271
0.0001771281952089209,0.002171700946296784
0.0001771288392648784,0.002827263815035701
0.0001771293454081939,0.003414330260755519
0.0001771294765889005,0.00339189167444689
0.000177129676251924,0.003035471700243548
0.0001771298620626098,0.006842430819426447
0.0001771299926453856,0.03107300227125536
0.0001771301054181808,0.09191750277607694
0.0001771301611933054,0.1565324981453526
0.0001771302208281914,0.2789012010472344
0.0001771302567009889,0.4039114539659835
0.0001771302786786368,0.4996370542862665
0.0001771302911731328,0.5593192090097449
0.0001771303097991638,0.6541840699532214
0.0001771303243888245,0.7321713328939351
0.0001771303346734894,0.7888998573811701
0.0001771303434787726,0.8381443961668518
0.0001771303528633525,0.8910422840689014
0.0001771303625044619,0.9450600619893429
0.0001771303743791646,1.011099216688201
0.0001771303810872756,1.04873882615482
0.0001771303897866662,1.097163333799327
0.0001771304032261004,1.168980081334058
0.0001771304152907849,1.232075237726351
0.0001771304194548384,1.254874335513598
0.0001771304256960524,1.292783964997588
0.0001771304317330612,1.33363696445694
0.0001771304384177929,1.38135789781079
0.0001771304440339998,1.42097584774856
0.0001771304507541974,1.466880787830854
0.0001771304598451933,1.523884495543648
0.0001771304709915209,1.584476080926456
0.0001771304828721593,1.637125367013794
0.0001771304975472989,1.68615923402257
0.000177130510825605,1.717965825851842
0.0001771305267932764,1.743515550316056
0.0001771305424212191,1.760045643705562
0.0001771305574644475,1.769954385339298
0.0001771305682234763,1.775032271147924
0.0001771305821356634,1.779707787197382
0.0001771305892304902,1.781554168007704
0.0001771305991906503,1.783651430957016
0.0001771306076511868,1.7850943223307
0.0001771306201175482,1.786707383752367
0.0001771306268643517,1.787387549931625
0.000177130635217113,1.788101541502555
0.0001771306405380221,1.788512307373689
0.0001771306474304875,1.789008476406708
0.0001771306536711359,1.789436979585134
0.0001771306623835691,1.789991689866978
0.0001771306697070964,1.79040822555202
0.0001771306781651653,1.790833138159187
0.0001771306887969786,1.791293283467041
0.0001771306984325375,1.791652478285376
0.0001771307044667137,1.791849736741127
0.0001771307113860231,1.792050136968584
0.0001771307179610479,1.792230434005482
0.0001771307249940631,1.792418804656174
0.0001771307332955838,1.792639790263325
0.0001771307413686993,1.79285008485126
0.0001771307499169898,1.793062519601133
0.0001771307597159175,1.793290534764401
0.0001771307675051641,1.793458671768232
0.0001771307748998182,1.793605994447754
0.000177130778998302,1.79368349595876
0.0001771307844285325,1.793782094968551
0.000177130789649086,1.793873609991161
0.0001771307932851365,1.793936008437125
0.000177130794427685,1.79395544329057
0.0001771307967127822,1.793994152784979
0.0001771308012829766,1.794070765758245
0.0001771308075345389,1.79417356515273
0.0001771308138695885,1.794274906794368
0.0001771308203480311,1.79437532987426
0.000177130826375743,1.794465593103035
0.0001771308334256049,1.794567580189445
0.0001771308417069239,1.794683113690859
0.0001771308513775894,1.79481245201766
0.0001771308589149141,1.794909229712603
0.000177130866919055,1.795008241164662
0.0001771308730286711,1.7950813547373
0.0001771308775527039,1.795134144838918
0.0001771308802266321,1.795164811903458
0.0001771308811232806,1.795175007002409
0.0001771308829165774,1.795195265011529
0.0001771308865031711,1.795235259955871
0.0001771308934219015,1.795310493571956
0.000177130899841661,1.795378141076593
0.0001771309076406858,1.795457632425449
0.0001771309116840115,1.795497748564391
0.0001771309173943781,1.795553175804006
0.0001771309221658719,1.795598443015061
0.0001771309278737799,1.795651377490725
0.0001771309327826316,1.795695887928294
0.000177130938936545,1.795750393187135
0.0001771309444106356,1.795797715851899
0.0001771309512249735,1.795855134008413
0.0001771309580565534,1.795911100580262
0.0001771309665754662,1.79597869479229
0.0001771309775198151,1.796062114806718
0.000177130989546186,1.796149483694462
0.0001771310012987496,1.796230803379765
0.0001771310148244316,1.796319635599997
0.0001771310312063799,1.796421023538695
0.0001771310503554859,1.796531414485309
0.0001771310778266001,1.79667647336682
0.0001771311124134544,1.796838844057746
0.0001771311741009874,1.797084635322802
0.0001771312467000364,1.797313400531019
0.0001771313241671729,1.79750775529585
0.0001771314180746286,1.797688088748394
0.0001771315223040321,1.797842936145955
0.0001771316382493495,1.797971225218593
0.0001771317163385173,1.79804129485835
0.000177131794427685,1.798100639212644
0.0001771318806660994,1.798155487041365
0.0001771320531429283,1.798254602051521
0.0001771321705363439,1.798313632580182
0.0001771324053231751,1.798416660980631
0.0001771326481849653,1.798510613738062
0.0001771329348441752,1.798610590216453
0.0001771332704683472,1.798720359693344
0.0001771336696623319,1.79884240478068
0.0001771342239652674,1.798999673303376
0.000177134934214742,1.799179328507023
0.0001771359545076318,1.799393053080161
0.0001771372653499008,1.799596063278612
0.000177139227042549,1.79978062211201
0.0001771418026516724,1.799893434175471
0.0001771456765609457,1.799951084048579
0.0001771467731209619,1.799957339218927
0.0001771489662409942,1.799966123563915
0.0001771510951338258,1.799970936467314
0.000177152737445886,1.799973470999392
0.0001771545618045916,1.799975605183196
0.0001771556631387728,1.799976755616544
0.0001771561046330452,1.799977217835819
0.00017715698762159,1.79997812605461
0.0001771578902387679,1.79997907589131
0.0001771590415969602,1.799980341257379
0.0001771602855939602,1.799981808303343
0.00017716145372142,1.799983321762959
0.0001771629218093041,1.799985423245551
0.0001771658579850721,1.799990110016498
0.0001771717303366083,1.799998107775741
0.0001771807790969709,1.800002874013344
0.0001771892024598647,1.800001515757293
0.0001771975063463181,1.800001497063693
0.0001771996677362097,1.800001645177212
0.0001772039905159929,1.800001656210359
0.0001772091986540356,1.800001658281423
0.0001772134867411689,1.800001649498986
0.0001772189890739926,1.800001632350637
0.0001772282163148911,1.800001613902244
0.0001772405878131658,1.800001600309192
0.0001772610585285697,1.800001581740033
0.0001772919384546944,1.800001560476271
0.0001773536983069439,1.800001530722062
0.0001773841677237028,1.800001519234795
0.0001774032158209127,1.800001512777383
0.0001774326518524458,1.800001503061149
0.0001774503538736765,1.800001497500239
0.0001774569755788746,1.800001495352864
0.0001774592193180205,1.800001494690791
0.0001774637067963123,1.800001493297936
0.0001774726817528959,1.800001490523238
0.0001774802478566854,1.800001488180286
0.0001774885776820907,1.800001485625896
0.000177499893051398,1.800001482141242
0.0001775178205438501,1.800001476647435
0.0001775262929214235,1.800001473979012
0.0001775328024561707,1.800001471980379
0.0001775393148193848,1.800001469921595
0.0001775433710907584,1.800001468637987
0.0001775490202598979,1.800001466794639
0.0001775529253017101,1.800001465374836
0.0001775568144651766,1.800001460026799
0.0001775577625011251,1.800001437385454
0.0001775588451842609,1.800001315079011
0.0001775597277042914,1.800001636299008
0.0001775607779908701,1.800010304684716
0.0001775615512350914,1.800028333874753
0.00017756177550574,1.800039620673155
0.0001775622240470372,1.800047555627583
0.0001775627548271264,1.800062565320284
0.0001775631915897946,1.800085785941316
0.0001775638138441167,1.800148117878956
0.000177564190125039,1.800227181051973
0.000177564344873947,1.800320901022432
0.0001775646543717629,1.800596460968556
0.0001775647872157541,1.800780947232655
0.0001775648596000344,1.800854109698155
0.0001775649733862356,1.800873806387225
0.0001775650082078799,1.800714508779997
0.0001775650722477423,1.799970413428883
0.0001775651085733033,1.799543256616768
0.0001775651347315123,1.799183779504098
0.0001775651590637737,1.799409877093439
0.0001775651840751888,1.799936854715638
0.0001775652092900821,1.800232919242376
0.0001775652385102177,1.800330895262404
0.0001775652841255502,1.800196267233233
0.0001775653353342124,1.799772561491377
0.0001775653680964789,1.799239171889986
0.0001775653990085615,1.798151820161611
0.0001775654171171085,1.796916310474208
0.0001775654436197757,1.793915943402416
0.000177565464252176,1.790183678981664
0.000177565483729939,1.786148146622496
0.0001775654997243847,1.782407823857484
0.0001775655081046053,1.780458281440931
0.000177565514987475,1.77939881712476
0.0001775655231259244,1.779036168607701
0.0001775655311374203,1.779721960706812
0.0001775655404253604,1.781633116742311
0.0001775655505876787,1.784541033612594
0.0001775655627574556,1.788435571597555
0.0001775655748745925,1.791845573981923
0.0001775655866280731,1.794476849747043
0.0001775655938478903,1.795721707266504
0.0001775656039429802,1.79705280851553
0.0001775656116942803,1.79779807927789
0.0001775656216456246,1.798442186073766
0.0001775656306495381,1.798805072736344
0.0001775656393833333,1.799017638322005
0.0001775656479258683,1.799263340070259
0.0001775656562018004,1.799613578128462
0.0001775656633460395,1.800023254942875
0.0001775656701028735,1.800425581962015
0.0001775656749933698,1.800627091311313
0.0001775656805088281,1.800696891464508
0.0001775656848786833,1.800611771312972
0.0001775656900821247,1.800392218174323
0.0001775656939968835,1.800195676785337
0.0001775656979801335,1.79998737220594
0.0001775657004525449,1.799867789792594
0.0001775657043782632,1.799706305555117
0.0001775657074388594,1.799612005436974
0.0001775657105169672,1.799545078267341
0.0001775657140025715,1.799497753297797
0.0001775657186931593,1.799474056495813
0.0001775657223289319,1.799477887910917
0.0001775657266820311,1.799502065668261
0.0001775657314747434,1.799541711601975
0.00017756573711953,1.799599050834687
0.0001775657463972849,1.79969198273632
0.0001775657564681795,1.799780044582163
0.0001775657636115381,1.799828355587235
0.0001775657713507556,1.799869070922331
0.0001775657768558954,1.799891209385872
0.0001775657847856662,1.799913984341038
0.0001775657929032954,1.799929514792925
0.0001775658014716351,1.79993983807833
0.0001775658108215547,1.799948008465617
0.0001775658219120215,1.799954641490627
0.0001775658395590793,1.799961394090265
0.0001775658579908865,1.799964721884811
0.0001775658753973203,1.799966520829569
0.0001775659006668605,1.799968267661402
0.0001775659189465825,1.799969692918639
0.0001775659389752229,1.799971378087055
0.0001775659614553874,1.799973274640922
0.0001775659913541496,1.799975678854368
0.0001775660038056374,1.799976609739492
0.0001775660179461319,1.799977619135195
0.0001775660270760477,1.799978245564283
0.0001775660391313667,1.799979043502142
0.0001775660504246539,1.799979762755266
0.000177566062467139,1.799980500929753
0.0001775660718560184,1.799981057128606
0.0001775660800385227,1.799981528427013
0.0001775660848403632,1.799981799424326
0.0001775660914671925,1.799982166670029
0.0001775660967802587,1.799982455657397
0.0001775661040631957,1.799982844158649
0.0001775661103941343,1.799983174875508
0.0001775661173425715,1.799983530246194
0.0001775661244893486,1.799983888036901
0.0001775661330703727,1.799984307865
0.0001775661453554128,1.799984891540258
0.0001775661587834818,1.79998550594087
0.0001775661701432538,1.799986009896686
0.0001775661827653376,1.799986548975339
0.0001775661895716621,1.799986836844117
0.0001775661983131837,1.79998720414108
0.0001775662100776331,1.799987646604591
0.0001775662229072057,1.799988052188671
0.0001775662322285586,1.799988363164248
0.0001775662432522614,1.799988778744641
0.000177566254375589,1.799989238788105
0.0001775662658164279,1.799989697243202
0.0001775662770473113,1.799990066881732
0.0001775662912377128,1.799990460720729
0.0001775663100859084,1.799990955751816
0.000177566330238878,1.799991498044846
0.000177566351169315,1.799992065942428
0.0001775663754569353,1.79999269662213
0.0001775664062741027,1.799993415185701
0.0001775664429939697,1.799994176060867
0.0001775664968685329,1.799995170345199
0.000177566565330761,1.799996241766773
0.0001775666355407777,1.799997156178467
0.000177566710098715,1.799997945089485
0.0001775667926953374,1.799998660242079
0.000177566881627057,1.799999262142416
0.0001775669913083113,1.79999983815502
0.000177567117327546,1.800000311881532
0.0001775672832602106,1.800000740461594
0.0001775674854355491,1.800001049428169
0.0001775677338506886,1.800001262023453
0.0001775680359035217,1.800001370203133
0.0001775683910187613,1.800001423999234
0.0001775688177334563,1.800001437199885
0.0001775693662049854,1.800001440863095
0.0001775700521626454,1.800001439407981
0.0001775709114166822,1.800001438666129
0.0001775718874102984,1.800001438841548
0.0001775731454749256,1.800001438599864
0.0001775746215371027,1.800001438264025
0.000177576105740685,1.800001437927561
0.0001775779098537333,1.800001437459434
0.0001775800271613015,1.800001436891088
0.0001775821604195867,1.800001436247628
0.0001775826799022909,1.800001436086314
0.0001775837188676992,1.8000014357869
0.0001775849833668724,1.800001435372548
0.0001775866272601769,1.800001434843779
0.0001775877978420421,1.800001434450877
0.0001775894560968138,1.800001433879816
0.0001775908578583863,1.800001433385579
0.0001775926055324837,1.800001432738637
0.000177595128217302,1.800001431779698
0.0001775973497800879,1.800001430843755
0.0001775995552535455,1.800001429899817
0.0001776028202486066,1.800001428312406
0.000177604997993921,1.800001427176327
0.0001776070784407244,1.800001425917763
0.0001776096857657049,1.800001424305566
0.0001776103854660231,1.800001423722684
0.0001776112204277247,1.800001423187423
0.0001776124141622058,1.800001422282403
0.0001776128277649376,1.800001421961241
0.0001776130218064745,1.800001421801728
0.0001776132226189892,1.80000142164553
0.0001776133999152701,1.800001421503538
0.0001776134609025529,1.800001421452936
0.0001776135398539558,1.800001421390204
0.0001776135898082954,1.800001421349192
0.0001776136547327906,1.800001421294516
0.0001776136734962671,1.800001421269718
0.00017761371102322,1.800001421190478
0.0001776137390127854,1.800001421311013
0.0001776137745768623,1.800001421259992
0.0001776138067344027,1.800001421044128
0.0001776138443142244,1.800001421118129
0.0001776138924573163,1.800001421166055
0.0001776139551211389,1.800001421015663
0.0001776139742238174,1.800001421003662
0.0001776140124291745,1.800001420820898
0.0001776140188856253,1.800001421060514
0.0001776140317985268,1.800001421590578
0.0001776140378802198,1.800001421766102
0.0001776140466277153,1.800001421753338
0.000177614055905202,1.800001420858423
0.0001776140657797217,1.800001417923478
0.0001776140730254923,1.800001416944492
0.0001776140810034347,1.800001418433497
0.0001776140880745402,1.800001423054655
0.0001776140945836091,1.800001427909446
0.0001776141014509108,1.800001429272963
0.0001776141110249439,1.800001425871585
0.0001776141188184036,1.800001421818654
0.0001776141278393204,1.800001417627633
0.000177614138479944,1.80000141562772
0.0001776141507582119,1.800001416426857
0.0001776141686453993,1.800001419168157
0.000177614192684989,1.800001422089662
0.0001776142288263862,1.800001422438052
0.0001776142771883076,1.800001420637344
0.0001776143411623028,1.800001420258042
0.0001776144216296672,1.800001420738663
0.0001776145129563182,1.800001420695079
0.0001776146186768983,1.800001420448717
0.0001776147345601258,1.800001420361147
0.0001776148587853807,1.800001420293382
0.0001776149837379199,1.800001420179836
0.0001776151198091623,1.800001420051605
0.0001776152888123382,1.800001419903459
0.0001776154785392997,1.800001419736101
0.0001776156714613272,1.800001419565397
0.0001776159348621253,1.80000141932418
0.0001776162772501518,1.800001419011224
0.0001776166849349086,1.800001418629029
0.0001776171938176399,1.800001418145544
0.0001776178252052139,1.80000141752241
0.000177618551880141,1.80000141679321
0.0001776193790844228,1.800001415916578
0.0001776200309036896,1.800001415218012
0.0001776208353196135,1.800001414307742
0.0001776216966869253,1.800001413318036
0.0001776229149931043,1.800001411827401
0.00017762378635392,1.800001410733221
0.0001776248618659913,1.800001409297276
0.0001776265283047265,1.800001407010111
0.0001776285116252165,1.800001404030086
0.0001776316415721441,1.800001399058068
0.0001776368774174854,1.800001389548131
0.0001776440870564485,1.800001374942673
0.0001776483806448409,1.800001365186769
0.0001776494685581837,1.800001362784456
0.0001776516443848693,1.800001357630174
0.0001776521635302037,1.800001356384882
0.0001776532018208724,1.800001353865341
0.0001776534650447409,1.800001353219473
0.0001776539914924779,1.800001351920883
0.0001776543773190476,1.800001350964279
0.0001776546921189048,1.800001350179701
0.000177654922964375,1.800001349602609
0.0001776553591931136,1.800001348506486
0.0001776556910850694,1.800001347668573
0.00017765630203118,1.80000134611534
0.0001776564076654914,1.800001345845309
0.0001776566189341142,1.800001345305484
0.0001776567590806186,1.800001344944828
0.0001776569452893702,1.800001344466912
0.0001776570129940681,1.800001344293547
0.0001776570669792902,1.800001344168381
0.0001776571018639184,1.80000134403642
0.0001776571382553023,1.800001344002898
0.0001776571715234142,1.800001343890108
0.0001776572027359639,1.800001343377955
0.0001776572189879175,1.800001343055174
0.0001776572417765854,1.800001342708738
0.0001776572591886315,1.800001342880205
0.0001776572755108665,1.80000134604056
0.000177657286493281,1.800001346988755
0.0001776573021383322,1.800001348017763
0.000177657307366408,1.800001347880761
0.0001776573161582886,1.800001348129103
0.0001776573229524247,1.800001347800138
0.0001776573310727639,1.800001344550201
0.0001776573381509691,1.800001340235816
0.0001776573480035079,1.800001333786163
0.0001776573581393491,1.800001330471251
0.0001776573685655901,1.80000133214351
0.0001776573768983663,1.800001341988816
0.0001776573854632324,1.800001352989683
0.0001776573947920928,1.80000135485231
0.000177657405504945,1.800001349102343
0.00017765741616122,1.800001343508261
0.0001776574287703612,1.8000013402169
0.0001776574383887822,1.80000134049838
0.000177657450322742,1.800001342245193
0.0001776574625344828,1.800001342701483
0.0001776574742220719,1.800001342973966
0.0001776574847711943,1.800001340048803
0.0001776574959420669,1.80000133957212
0.0001776575068662283,1.800001343302116
0.0001776575174894965,1.800001344086729
0.0001776575291178452,1.80000133627475
0.0001776575407632929,1.800001350106661
0.0001776575468154384,1.800001356792491
0.0001776575589197294,1.800001354883322
0.0001776575683817651,1.800001346291295
0.0001776575793465527,1.800001337484993
0.0001776575919727117,1.800001335167148
0.0001776576067515623,1.800001338404392
0.0001776576286796728,1.800001342598502
0.0001776576562755463,1.80000134422866
0.0001776576981005978,1.800001343261744
0.000177657746715117,1.800001341947012
0.000177657796257414,1.80000134200426
0.0001776578564784374,1.800001342212839
0.0001776579217202214,1.800001341997474
0.0001776579999395866,1.800001341699646
0.0001776580883435323,1.800001341485842
0.0001776581876116773,1.800001341247628
0.0001776583041826397,1.800001340936692
0.0001776584371193687,1.800001340583034
0.0001776585941083563,1.800001340171385
0.0001776587979690873,1.800001339634336
0.0001776590261788532,1.800001339030246
0.0001776593048502395,1.800001338290035
0.0001776595934209739,1.800001337520956
0.0001776599093756325,1.800001336674777
0.0001776602870283806,1.80000133565921
0.0001776607224884456,1.800001334480582
0.0001776613097521441,1.800001332881061
0.0001776620145782632,1.800001330941758
0.0001776629939258244,1.800001328218545
0.0001776642797465203,1.800001324579403
0.0001776653785235508,1.800001321422554
0.0001776666916440582,1.80000131757318
0.0001776680993440203,1.800001313379961
0.0001776698593209611,1.800001307996849
0.0001776732811854147,1.800001297185373
0.0001776770276501504,1.80000128464113
0.0001776794711827773,1.800001276162434
0.0001776810489017201,1.800001270437719
0.0001776812943544079,1.800001269616865
0.0001776813759493289,1.800001269271086
0.0001776815391391708,1.800001268681128
0.0001776818655188546,1.800001267499213
0.0001776821207340917,1.800001266557927
0.0001776823759493289,1.800001265614215
0.0001776824897759541,1.80000126529957
0.0001776827174292044,1.800001264252788
0.0001776830134827752,1.800001263234986
0.0001776836055899167,1.800001261052627
0.0001776841280715608,1.800001259069434
0.0001776848604455321,1.800001256281931
0.0001776862599579315,1.800001250893865
0.0001776890589827304,1.800001239797945
0.0001776940696280319,1.800001218973312
0.0001777040909186349,1.80000117320186
0.0001777236191229784,1.800001069907616
0.0001777394261689772,1.800000972455311
0.0001777437054463267,1.800000945660418
0.0001777522640010259,1.800000889469925
0.0001777545615572333,1.800000874166171
0.0001777554110019832,1.800000868554192
0.000177757109891483,1.800000857167303
0.0001777605076704825,1.80000083425618
0.0001777673032284817,1.800000788324648
0.0001777736331339893,1.800000745404529
0.0001777797149235734,1.800000705159994
0.0001777853067037038,1.800000667623469
0.000177791341493212,1.800000628696672
0.0001778001446292191,1.800000572041918
0.0001778022712926426,1.800000560071627
0.0001778065246194895,1.800000533279793
0.0001778109280215679,1.800000507171529
0.0001778159302796626,1.80000047778256
0.0001778188500826364,1.80000046128418
0.0001778200542405938,1.800000454598325
0.0001778205609180448,1.800000451783547
0.0001778215609180448,1.800000446226169
0.00017782197128496,1.800000443957603
0.000177822887165724,1.800000438912325
0.0001778247189272521,1.800000428901675
0.0001778283824503082,1.800000409274915
0.0001778353776993655,1.800000372980221
0.0001778427030037991,1.800000337559367
0.0001778489236920308,1.80000030843395
0.0001778550926494323,1.800000281755319
0.0001778611187028847,1.80000025632978
0.0001778679816032193,1.80000022965089
0.0001778714130533867,1.800000216652601
0.0001778782759537213,1.800000192269758
0.0001778796420514615,1.800000187585678
0.0001778823742469418,1.800000178451773
0.0001778878386379026,1.800000160786899
0.0001778918242461554,1.800000148673057
0.0001778953805586957,1.800000138092971
0.0001779024931837762,1.800000118245061
0.0001779109368444962,1.800000096400109
0.0001779183527049006,1.80000007911192
0.0001779246806767697,1.800000065106717
0.0001779309219114292,1.80000005248445
0.0001779375673658277,1.800000039782679
0.0001779460878564541,1.800000025021231
0.0001779480693894957,1.800000021753082
0.0001779520324555787,1.80000001550124
0.0001779573539810401,1.800000007507296
0.0001779630755007076,1.799999999499651
0.0001779680907774203,1.799999992865564
0.0001779753915379584,1.799999983939907
0.0001779784770976984,1.799999980378207
0.0001779846482171784,1.79999997366676
0.0001779914113701346,1.799999966834897
0.0001779977196662908,1.799999960991161
0.0001780038785947763,1.799999955658429
0.000178010663387983,1.79999995027035
0.0001780134728991597,1.799999948153636
0.0001780190919215131,1.799999944153001
0.0001780207853013712,1.799999942998909
0.0001780241720610873,1.799999940765872
0.0001780299142549713,1.799999937179532
0.0001780358072568897,1.79999993376615
0.0001780373967486279,1.799999932883933
0.0001780405757321043,1.799999931177168
0.0001780469336990571,1.799999927952878
0.0001780569948204506,1.799999923352792
0.0001780641514825557,1.799999920408984
0.0001780712491374392,1.799999917756128
0.000178077708940032,1.799999915526396
0.0001780846729303146,1.799999913329496
0.0001780881549254559,1.799999912297649
0.0001780951189157384,1.799999910370686
0.0001780967652401192,1.799999909939315
0.0001781000578888807,1.799999909103896
0.0001781051972311041,1.799999907865964
0.0001781112818362773,1.799999906503041
0.0001781172801523643,1.799999905255831
0.0001781275493268493,1.799999903332161
0.0001781331992623087,1.799999902374589
0.0001781409859413205,1.79999990116656
0.000178147494253658,1.799999900241867
0.0001781543622784903,1.799999899348924
0.000178163281536191,1.799999898295442
0.0001781661809409033,1.799999897980453
0.000178171979750328,1.799999897380358
0.0001781783483123828,1.799999896771609
0.0001781799191545569,1.799999896628722
0.000178183060838905,1.799999896351694
0.0001781893442076012,1.79999989582874
0.0001781997251293869,1.799999895050858
0.0001782056836935867,1.799999894647766
0.0001782138113985518,1.799999894145697
0.0001782205004974024,1.799999893768263
0.0001782274937004376,1.799999893407175
0.0001782362453104712,1.799999892995878
0.0001782396348367168,1.799999892849128
0.0001782413295998397,1.799999892777617
0.0001782447191260853,1.799999892639469
0.0001782509564563168,1.799999892399474
0.0001782564898094227,1.799999892201699
0.0001782633623625805,1.799999891973533
0.0001782722732231023,1.799999891705066
0.000178278334139213,1.799999891538011
0.0001782866539525757,1.799999891328022
0.0001782934340454944,1.799999891171296
0.000178300582707077,1.799999891019477
0.0001783092188899263,1.799999890851728
0.0001783134611364471,1.799999890775668
0.0001783154011215745,1.799999890741931
0.0001783192810918294,1.799999890676889
0.000178325678450375,1.7999998905755
0.0001783318903570703,1.799999890484003
0.0001783393734391255,1.799999890381542
0.0001783498831831653,1.799999890251395
0.0001783558873831832,1.799999890183262
0.00017836399422106,1.799999890098116
0.000178370960529623,1.799999890030352
0.0001783785842762979,1.799999889961651
0.0001783817637035874,1.799999889934537
0.0001783881225581664,1.799999889882789
0.0001783899462192036,1.799999889868534
0.000178393593541278,1.799999889840827
0.0001784001568035588,1.799999889793141
0.0001784069391678672,1.799999889747003
0.0001784149714318369,1.799999889695758
0.0001784284756573662,1.799999889617523
0.0001784360922529241,1.799999889577219
0.0001784442731963161,1.799999889536807
0.0001784519151028727,1.799999889501183
0.0001784610682610938,1.799999889461337
0.0001784634362405851,1.799999889451428
0.0001784681721995676,1.79999988943212
0.0001784698941058948,1.799999889425328
0.0001784733379185491,1.799999889411857
0.0001784802255438579,1.799999889385932
0.0001784882900270585,1.799999889357056
0.0001784918843153369,1.799999889344643
0.0001784990728918937,1.799999889320684
0.0001785068851466981,1.799999889295747
0.0001785142590305357,1.799999889273302
0.0001785215936697989,1.799999889251801
0.0001785301110157129,1.799999889227948
0.0001785334711915773,1.799999889218788
0.000178540191543306,1.799999889201003
0.000178541988263271,1.799999889196304
0.0001785455817032008,1.79999988918705
0.0001785525712552573,1.799999889169588
0.0001785603243534848,1.799999889150846
0.0001785633446312376,1.79999988914368
0.0001785693851867431,1.799999889129601
0.0001785777146510617,1.799999889110872
0.0001785851443553294,1.799999889094681
0.0001785924192896068,1.79999988907916
0.0001786005872918255,1.799999889062217
0.0001786046712929349,1.799999889053997
0.0001786128392951536,1.799999889037816
0.0001786147066218684,1.799999889034146
0.0001786184412752981,1.799999889026956
0.0001786255189132855,1.799999889013444
0.0001786332270617181,1.799999888999141
0.0001786450476060552,1.799999888977685
0.0001786557213113318,1.799999888959015
0.0001786636183870534,1.799999888945444
0.00017867182720122,1.799999888931689
0.0001786816359242381,1.799999888915572
0.0001786853679946733,1.799999888909583
0.0001786872340298909,1.799999888906566
0.0001786909661003261,1.799999888900633
0.0001786980604002284,1.799999888889442
0.0001787057582981528,1.799999888877539
0.0001787150990551284,1.799999888863308
0.0001787234316230552,1.799999888850845
0.0001787321740105696,1.799999888838052
0.0001787402743237648,1.799999888826342
0.0001787484350680748,1.799999888814794
0.0001787587556549708,1.799999888800442
0.0001787612369748984,1.799999888796998
0.0001787661996147538,1.799999888790205
0.0001787680643483206,1.799999888787679
0.0001787717938154544,1.799999888782664
0.000178779252749722,1.799999888772654
0.0001787889768391318,1.79999988875987
0.0001787959127758629,1.799999888750841
0.0001788060790911614,1.799999888737876
0.0001788140148800189,1.799999888727856
0.0001788225790357476,1.799999888717261
0.0001788337151725236,1.799999888703639
0.0001788367842461182,1.799999888699965
0.0001788429223933076,1.799999888692603
0.0001788504868211379,1.799999888683664
0.0001788586907597959,1.799999888674074
0.0001788698103594296,1.7999998886613
0.0001788769266580048,1.799999888653236
0.0001788864658157656,1.799999888642601
0.0001788946737509894,1.799999888633536
0.0001789041055339106,1.799999888623313
0.000178908647291138,1.799999888618414
0.0001789109181697518,1.799999888616019
0.0001789154599269792,1.799999888611162
0.0001789224813685537,1.79999988860376
0.0001789304953760135,1.799999888595421
0.0001789407790343449,1.799999888584889
0.0001789478904870268,1.799999888577666
0.0001789585091126313,1.799999888567067
0.0001789668590396376,1.799999888558838
0.0001789761595108531,1.799999888549816
0.0001789798758633713,1.799999888546233
0.0001789873085684076,1.799999888539137
0.0001789894280015267,1.799999888537139
0.0001789936668677649,1.799999888533112
0.0001790016237735212,1.799999888525714
0.0001790105569884118,1.7999998885175
0.0001790194169502194,1.799999888509418
0.0001790316972413347,1.79999988849843
0.0001790404270253957,1.799999888490725
0.0001790499450992981,1.799999888482374
0.0001790530536591728,1.799999888479771
0.0001790592707789223,1.799999888474478
0.0001790615394403573,1.799999888472522
0.0001790660767632275,1.799999888468698
0.0001790741011011604,1.799999888461953
0.0001790828033360984,1.799999888454778
0.000179094216896731,1.799999888445428
0.0001791089735078184,1.799999888433641
0.000179117751494937,1.7999998884267
0.0001791279414336948,1.799999888418803
0.0001791313523397467,1.799999888416166
0.0001791381741518505,1.79999988841097
0.0001791404380975807,1.799999888409242
0.0001791449659890411,1.799999888405834
0.0001791533273888087,1.799999888399569
0.0001791627925293542,1.799999888392598
0.0001791720989337776,1.799999888385799
0.0001791849167366057,1.79999988837662
0.0001791941557837936,1.799999888370079
0.0001792044245912002,1.799999888362934
0.0001792083228221796,1.799999888360239
0.0001792161192841383,1.799999888354918
0.0001792184036085721,1.799999888353355
0.0001792229722574397,1.799999888350282
0.0001792317414410444,1.799999888344392
0.0001792422068958497,1.799999888337478
0.0001792501877154563,1.799999888332268
0.0001792620617200069,1.799999888324619
0.0001792714101079011,1.799999888318697
0.0001792821269538272,1.799999888312003
0.0001792874853767903,1.799999888308679
0.0001792901645882718,1.799999888307012
0.0001792955230112348,1.799999888303751
0.0001793036349111704,1.799999888298852
0.0001793132590957754,1.799999888293066
0.0001793276883922896,1.79999988828457
0.0001793396035251961,1.79999988827766
0.0001793506699531205,1.799999888271361
0.0001793617732995422,1.799999888265112
0.0001793662821390147,1.799999888262633
0.0001793685365587509,1.79999988826136
0.0001793730453982233,1.799999888258893
0.0001793820630771681,1.79999988825395
0.000179392247976401,1.799999888248459
0.0001794069411736,1.799999888240664
0.0001794207827537105,1.799999888233466
0.0001794313926698023,1.799999888228023
0.000179443553217663,1.799999888221829
0.0001794481457331731,1.799999888219592
0.0001794573307641932,1.799999888215051
0.0001794673306332904,1.799999888210158
0.0001794791666299482,1.799999888204436
0.0001794883217238086,1.7999998882001
0.000179501296867654,1.799999888194016
0.000179512062009891,1.799999888189043
0.00017952574324537,1.799999888182825
0.0001795293753326815,1.799999888181188
0.0001795366395073045,1.79999988817795
0.0001795470301474125,1.79999988817335
0.000179559637958258,1.799999888167874
0.0001795696020836475,1.799999888163579
0.0001795824110730965,1.799999888158175
0.0001795938965502393,1.799999888153362
0.000179597860683146,1.799999888151703
0.0001796057889489594,1.799999888148471
0.0001796175087719054,1.799999888143741
0.0001796282955034202,1.799999888139407
0.0001796428976640729,1.799999888133665
0.0001796535005704538,1.799999888129544
0.0001796668350673895,1.799999888124462
0.00017967986396229,1.799999888119542
0.0001796863784097402,1.799999888117132
0.0001796896356334653,1.799999888115915
0.0001796961500809156,1.799999888113533
0.0001797075107330176,1.799999888109385
0.0001797236262191938,1.79999988810361
0.0001797386793931712,1.79999988809832
0.000179752764382524,1.799999888093456
0.0001797680298403177,1.799999888088261
0.000179774862808311,1.799999888085989
0.0001797781900278034,1.799999888084858
0.0001797848444667882,1.799999888082658
0.0001797981533447578,1.799999888078283
0.0001798210167415142,1.799999888070915
0.0001798337935402533,1.799999888066907
0.0001798505799706213,1.799999888061706
0.0001798589731858053,1.799999888059138
0.0001798631697933973,1.799999888057868
0.0001798715630085812,1.799999888055335
0.000179884646671548,1.799999888051447
0.0001798976166386207,1.799999888047627
0.0001799131768794561,1.799999888043136
0.0001799281987494199,1.799999888038852
0.000179934613421484,1.799999888037029
0.000179937820757516,1.799999888036151
0.00017994423542958,1.799999888034368
0.0001799570647737081,1.799999888030829
0.0001799761979958101,1.799999888025665
0.000179994059388516,1.799999888020897
0.0001800118579009681,1.799999888016256
0.0001800176422634055,1.799999888014763
0.0001800292109882805,1.799999888011811
0.0001800445158900152,1.79999988800795
0.0001800633656317784,1.799999888003307
0.0001800852652838891,1.799999887997967
0.000180105348007137,1.799999887993198
0.0001801129896966594,1.799999887991403
0.0001801282730757042,1.799999887987866
0.0001801460420810469,1.799999887983807
0.0001801545868596958,1.799999887981888
0.0001801716764169935,1.799999887978081
0.0001801906604475854,1.799999887973925
0.0001802001524628813,1.799999887971881
0.0001802191364934732,1.799999887967846
0.0001802390319788269,1.79999988796368
0.0001802489797215038,1.799999887961647
0.0001802688752068575,1.799999887957582
0.0001802911915599185,1.799999887953136
0.0001802983945582439,1.799999887951711
0.0001803128005548946,1.799999887948904
0.000180335742483251,1.7999998879445
0.0001803663869746031,1.799999887938663
0.0001803919491308489,1.799999887934082
0.0001804047302089719,1.799999887931778
0.0001804302923652177,1.799999887927258
0.0001804641186468489,1.799999887921432
0.0001804945503754788,1.799999887916296
0.0001805059324157064,1.799999887914425
0.0001805286964961618,1.799999887910701
0.000180564083544175,1.799999887905065
0.0001806069351792219,1.799999887898428
0.0001806574613199912,1.79999988789088
0.0001807220677258521,1.799999887881629
0.0001808168933234531,1.799999887868793
0.0001809137723489233,1.799999887856478
0.0001811075303998638,1.799999887833966
0.0001813630372764845,1.799999887807647
0.0001818325666091882,1.799999887766886
0.000182732981117926,1.799999887703908
0.0001845338101354014,1.799999887613547
0.000187560432030012,1.799999887515726
0.0001908863530862867,1.799999887475051
0.0001944172680976042,1.799999887469893
0.0002001315538118899,1.799999887459246
0.0002058458395261756,1.799999887433239
0.0002072744109547471,1.79999988739146
0.0002079886966690328,1.799999887343331
0.0002094172680976042,1.799999887083138
0.0002097648987084242,1.799999886937613
0.0002099387140138341,1.799999886853906
0.0002101999369719491,1.799999886670863
0.0002102652427114778,1.799999886668723
0.0002103632013207709,1.799999886679507
0.000210461159930064,1.799999887108124
0.0002105015078529885,1.799999887861603
0.0002105625297373752,1.799999892926229
0.0002105947050754229,1.799999903360346
0.0002106235516217619,1.799999927667271
0.0002106309497913187,1.799999936886962
0.0002106457461304323,1.799999957380259
0.0002106753388086594,1.799999985761966
0.000210691796428511,1.799999960906676
0.0002107054052881252,1.799999907414127
0.0002107210984681071,1.799999880929547
0.0002107341050543919,1.799999881367585
0.0002107514718620347,1.799999882277711
0.0002107723994668846,1.79999986895489
0.0002107770417869577,1.799999356871438
0.00021077795139227,1.799999417720685
0.0002107797706028946,1.800000658214148
0.0002107805205612302,1.800003749414935
0.0002107820204779014,1.800029870335223
0.0002107827322302028,1.800058069445848
0.000210783750092596,1.800125844478629
0.0002107839981248382,1.800147038002881
0.0002107844941893228,1.800202162702023
0.0002107849162347038,1.80026626205976
0.0002107854595741297,1.800371469363891
0.0002107859189250561,1.800368131625377
0.0002107865356823584,1.791257115712258
0.0002107867416019871,1.761237478293109
0.0002107869370952907,1.680044889533024
0.0002107870223460269,1.606560814869502
0.0002107871605763443,1.374414478728512
0.000210787240991849,1.159532423143431
0.0002107872882963185,1.011134095997699
0.0002107873144614698,0.9243308888748738
0.000210787336521566,0.8501883063176215
0.0002107873488520776,0.8097299673686749
0.0002107873671740095,0.7515746966848155
0.0002107873805583322,0.712112442487628
0.0002107874038683491,0.6492489099448452
0.0002107874121478381,0.6284368892020973
0.0002107874251476482,0.5964820414177687
0.0002107874342672255,0.5710588017777085
0.0002107874480926489,0.526281453085249
0.0002107874573674583,0.4934313958794749
0.0002107874715951663,0.4420298429308421
0.000210787484602742,0.398673768083551
0.0002107875005410955,0.3531324930816171
0.0002107875059928185,0.3398755466046328
0.0002107875142160945,0.321871005802125
0.0002107875220309102,0.3069203709341766
0.00021078753043478,0.2932868637305018
0.0002107875366908138,0.284677700948772
0.0002107875438825707,0.2761728365693277
0.0002107875502309828,0.269460374962299
0.0002107875562623591,0.2637017186389012
0.0002107875631153684,0.257819126462651
0.0002107875718937486,0.251321023310055
0.0002107875791389514,0.2467900760173631
0.0002107875873579234,0.2424784949863546
0.0002107875971218195,0.2382694163356581
0.0002107876084104013,0.2344479380356741
0.0002107876238385948,0.2304694800146584
0.0002107876422527041,0.2271736988775109
0.0002107876684550081,0.2239692688489671
0.0002107877018026448,0.2215267412377057
0.0002107877496881356,0.219172957647875
0.0002107878141824137,0.2170515560743623
0.000210787905363005,0.2143497630409971
0.0002107880111342308,0.2113291499359059
0.0002107881237242727,0.2080311514695093
0.0002107882573075866,0.2041503171802522
0.0002107884026274271,0.1999692379053983
0.0002107885696837711,0.1951998786915573
0.0002107887565274827,0.1899087524038348
0.0002107889635717354,0.1841124311806598
0.0002107892062006883,0.1774500056929535
0.0002107894810862047,0.170072856598218
0.0002107898242519146,0.1611281441944458
0.0002107902325523642,0.1508648576914617
0.0002107907623250007,0.1381419107837967
0.0002107914338956373,0.1229539331758421
0.0002107919783164452,0.1113722280534381
0.0002107927137343921,0.09674320359138452
0.0002107938268520499,0.07677073071659037
0.0002107957414222126,0.04855422854792601
0.000210798799859063,0.01947871230241329
0.000210803612706144,0.002141436610418357
0.0002108082303718116,-0.001883606253438733
0.0002108133432748593,-0.0007006439816571997
0.0002108192128964002,-0.0004112381905103847
0.0002108272576606503,-0.0005126189238582507
0.0002108337200150621,-0.000413888266296146
0.000210841973380691,-0.0002419957808561411
0.00021085282243757,-0.0001485631053250308
0.0002108645643507391,-0.0001495975307553395
0.0002108788582451769,-0.0001292908230892605
0.0002108960502064546,-4.658712912925171e-05
0.0002109101934421418,-8.322270867607702e-07
0.0002109147895348827,3.616588043952405e-06
0.0002109239817203647,-2.207443076121809e-06
0.0002109374837121947,-1.054297579766347e-05
0.0002109559512228182,-9.931185431014809e-06
0.0002109848688647337,-7.610403773748205e-06
0.0002110427041485648,-8.512917498467704e-06
0.0002111583747162269,-7.341820523052785e-06
0.0002111849309260671,-5.489081278270997e-06
0.0002112380433457476,-7.254513376034277e-07
0.0002113110370037786,2.81615806604434e-06
0.00021133085952996,2.833639580017608e-06
0.0002113705045823228,2.629276710221985e-06
0.0002114440385575384,2.355947905746975e-06
0.0002115911065079698,2.104635297500277e-06
0.0002118852424088325,1.801200733862709e-06
0.0002124211254133709,1.499942685626416e-06
0.0002131307343898254,1.414496213047117e-06
0.0002141081561245479,1.382789720252399e-06
0.0002153904565140731,1.384086711221602e-06
0.0002173886385017412,1.378864932255209e-06
0.0002199874149251978,1.374081179163471e-06
0.0002232341297995776,1.373649621211151e-06
0.0002271283239313774,1.374173165129973e-06
0.0002320964363810629,1.375085514148009e-06
0.0002378107220953486,1.374699962434564e-06
0.00023923929352392,1.373919262509073e-06
0.0002420964363810629,1.368452725219743e-06
0.000242997957507387,1.35960777180988e-06
0.000243448718070549,1.347571338226779e-06
0.00024367409835213,1.341492176390406e-06
0.000244124858915292,1.314403510902788e-06
0.0002442850716419759,1.295854957262999e-06
0.0002443651780053179,1.283345810200952e-06
0.0002445253907320019,1.238910741574425e-06
0.0002445929206640149,1.207082541591813e-06
0.0002446266856300214,1.18438112879729e-06
0.0002446942155620343,1.112652734701557e-06
0.0002447269148980554,1.054968817718606e-06
0.0002447923135700977,8.341349509263045e-07
0.0002448235924421379,7.111390909624096e-07
0.0002448749437841011,7.588216507570566e-07
0.000244887036766568,5.460856359116874e-07
0.0002449031277965281,1.828498707818558e-07
0.0002449170930424019,3.581735681119097e-05
0.0002449204425877234,9.764688923143964e-05
0.0002449232138302983,0.0002393794546198679
0.0002449267566650137,0.000561859819763899
0.0002449274821623456,0.0006513021304912364
0.0002449289331570095,0.0008591996986380024
0.0002449303953190424,0.0012135456823142
0.0002449322060171244,0.002310566776475937
0.0002449324801855435,0.00257148786422261
0.0002449330285223815,0.003172984656883801
0.0002449332231233172,0.003364367517989379
0.0002449334309246816,0.003313144296361203
0.0002449335642553406,0.003014239305227066
0.00024493373657158,0.005979577424797001
0.0002449338649706008,0.02663902186348342
0.0002449340385452973,0.1480478912279507
0.0002449340821582574,0.2236410312996012
0.000244934138758709,0.3894020798448696
0.0002449341542472812,0.4534097566034864
0.0002449341748319402,0.5484061895773262
0.000244934186194698,0.604678950867352
0.0002449342020186624,0.6869506751634761
0.0002449342171165655,0.7685458700625379
0.0002449342276090685,0.8268057940767699
0.0002449342358763925,0.8731022686026574
0.0002449342461034405,0.9304339056814998
0.0002449342562713345,0.986657093136559
0.0002449342677475106,1.05075436456586
0.0002449342754599735,1.093430061419051
0.0002449342860814554,1.150264442865411
0.0002449342960798483,1.202451158197435
0.0002449343024847924,1.235519773701829
0.0002449343078529503,1.265864591330634
0.0002449343132100746,1.299837498878791
0.000244934319409991,1.342401256966542
0.0002449343272619872,1.398371960159482
0.0002449343331914421,1.439579142449194
0.0002449343404693745,1.487842293912343
0.0002449343509368218,1.550024583588483
0.0002449343626004939,1.608369164510804
0.0002449343757000639,1.660083874607069
0.0002449343899557019,1.701252893364147
0.0002449344040056987,1.729899934668543
0.0002449344198785028,1.751003261438732
0.0002449344353573973,1.764671446859895
0.0002449344506031513,1.773096267610584
0.0002449344623404319,1.777718099044524
0.0002449344761784287,1.781574178849404
0.0002449344855096653,1.783564966172489
0.0002449344946831181,1.785107891221562
0.000244934501002608,1.785980937075087
0.0002449345095004854,1.786932625646057
0.0002449345172652283,1.787663745371612
0.0002449345248986137,1.788288187962166
0.0002449345317718787,1.788797897437531
0.0002449345384303255,1.789265149357548
0.0002449345464214049,1.789787204971881
0.0002449345542387723,1.790249529752296
0.0002449345621901319,1.790664513333158
0.0002449345714867687,1.791085005121891
0.0002449345779812688,1.791346856095419
0.000244934583498516,1.791551811708246
0.0002449345879693331,1.791702519005357
0.0002449345968788206,1.791969260304102
0.0002449346031714352,1.79214460005758
0.0002449346106574914,1.792346768524452
0.00024493461912681,1.792573551427837
0.0002449346272403089,1.79278614400776
0.0002449346357062144,1.79299804028956
0.00024493464529517,1.793223119444847
0.0002449346532628541,1.793396668897289
0.0002449346606013486,1.7935441593626
0.0002449346665450669,1.793656651374973
0.000244934671985516,1.793754823349755
0.0002449346773090449,1.793847726125362
0.0002449346798989974,1.793892121923265
0.0002449346807367926,1.793906385157493
0.000244934682412383,1.793934858080192
0.0002449346857635639,1.793991390183194
0.0002449346916316884,1.794088786620214
0.000244934699118161,1.794209753740016
0.0002449347047280863,1.794297562518007
0.0002449347111905013,1.79439546165645
0.0002449347181560493,1.794497273093065
0.0002449347260997499,1.794609205869227
0.0002449347344916257,1.794723052997713
0.0002449347431528205,1.794835863802621
0.0002449347504753499,1.794927693723654
0.0002449347593125747,1.795034341099166
0.0002449347637530816,1.795086273357859
0.0002449347665439058,1.795118351044018
0.0002449347674784746,1.795128996506159
0.0002449347693476121,1.795150143433524
0.0002449347730858872,1.795191870062825
0.0002449347799753379,1.795266834250559
0.0002449347864464002,1.795335064586995
0.0002449347942462934,1.795414605939063
0.0002449347982514324,1.795454368016846
0.0002449348038949652,1.795509194504264
0.0002449348087195593,1.795555007663882
0.0002449348143473173,1.79560725019752
0.0002449348192725803,1.795651959551738
0.0002449348253525537,1.795705876938899
0.0002449348308831488,1.795753749664571
0.0002449348376851334,1.795811132355806
0.0002449348445063096,1.795867083264016
0.0002449348530598137,1.795935033309864
0.0002449348640645374,1.796018998689724
0.0002449348760891698,1.796106434293465
0.0002449348878591316,1.79618794848967
0.0002449349014111406,1.796277030521593
0.0002449349178702411,1.796378969785947
0.0002449349371152206,1.796489965154625
0.0002449349647541391,1.796635926433065
0.0002449349995941705,1.796799408783775
0.000244935061724362,1.797046655814635
0.0002449351344843995,1.797275520772412
0.0002449352121458626,1.797470067038841
0.0002449353061668119,1.797650447889179
0.0002449354106341192,1.797805638891051
0.0002449355268839855,1.797934424726235
0.0002449356038103891,1.79800371495322
0.0002449356807367926,1.798062642724763
0.0002449357668720383,1.798118027920503
0.0002449359391425297,1.79821824724247
0.000244936056287612,1.798277991172812
0.0002449362905777765,1.798382481386116
0.0002449365333588934,1.798478100834483
0.0002449368198631202,1.798579942163927
0.0002449371552544127,1.798691775916738
0.0002449375541464592,1.798816149746443
0.0002449381077729638,1.79897640195189
0.0002449388170142019,1.799159573727283
0.0002449398360994198,1.799377867048046
0.0002449411452616647,1.799585649245413
0.0002449431042841084,1.799775048770948
0.0002449456763587764,1.799891103326056
0.0002449495450023507,1.799950418137123
0.0002449506452639163,1.799956871032475
0.0002449528457870474,1.799965889733511
0.000244954986766207,1.799970811130475
0.0002449566643493424,1.799973423873223
0.0002449584887163058,1.799975565550665
0.0002449595835109048,1.799976710572528
0.0002449600259502626,1.799977173529463
0.0002449609108289781,1.799978083339427
0.0002449618145738718,1.799979033352182
0.000244962972637859,1.799980304287597
0.0002449642190287517,1.799981771687849
0.0002449653885548772,1.799983284548395
0.0002449668581492989,1.799985385673349
0.0002449697973381422,1.799990076698811
0.000244975675715829,1.799998098116886
0.0002449847463608155,1.800002883143098
0.0002449931736168689,1.800001513885208
0.0002450014750470719,1.80000149500415
0.0002450036663553829,1.800001644868463
0.0002450080489720048,1.80000165646061
0.0002450131457599658,1.800001658535273
0.0002450177816476243,1.800001648953372
0.0002450232884886798,1.800001631630725
0.0002450310605846865,1.800001615797941
0.0002450431658018893,1.800001601759362
0.0002450617732344753,1.800001584454873
0.0002450904077304078,1.800001563923588
0.0002451472398878795,1.800001535383976
0.0002451809116840618,1.800001521995868
0.0002452002238051946,1.800001515438903
0.0002452224544341863,1.800001507926944
0.0002452423440531975,1.800001501582242
0.000245260978209264,1.800001495655896
0.0002452645709991508,1.800001494563537
0.0002452717565789244,1.800001492328898
0.0002452804239484996,1.800001489656901
0.0002452900902783584,1.800001486670171
0.0002452984378280796,1.800001484112166
0.0002453119186377655,1.800001479960918
0.0002453296117347105,1.800001474525269
0.0002453363281019097,1.80000147238404
0.0002453421732431286,1.800001470576946
0.0002453497744809207,1.800001468153944
0.000245352829092582,1.800001467155973
0.0002453574212279658,1.800001465425697
0.0002453610613663406,1.800001462725925
0.0002453621881878636,1.800001428163181
0.0002453629686139382,1.800001396791076
0.0002453641135517103,1.800001398286527
0.0002453650015829841,1.800003399271993
0.0002453659517213151,1.800022007871217
0.000245366768703992,1.80004296945516
0.0002453676632433649,1.800069407684155
0.0002453683620736926,1.80011615294394
0.0002453690690293803,1.800287209128364
0.0002453692061552266,1.800394513743883
0.0002453694804069193,1.800748152150585
0.0002453695425767841,1.800817464849837
0.0002453696669165138,1.800903834087009
0.0002453697139022787,1.800836729759315
0.0002453697361445923,1.800713758875226
0.0002453697735105732,1.800285384586783
0.0002453698066366431,1.799859100990763
0.0002453698418408095,1.799473405677055
0.0002453698793954357,1.799273703717452
0.0002453699016270567,1.799633884024385
0.0002453699353501929,1.800209284601492
0.0002453699623735255,1.800346380672347
0.0002453699975141705,1.800261241089619
0.0002453700545289467,1.799888014309542
0.0002453701039868726,1.799060491436167
0.0002453701257009846,1.798213412149737
0.0002453701518724881,1.796352759573321
0.0002453701680754885,1.794449831811475
0.0002453701898727194,1.790879746978294
0.000245370203173018,1.788172176958672
0.0002453702213530288,1.784242474536552
0.0002453702276828129,1.782712069875026
0.0002453702357697831,1.780780350860582
0.0002453702426052829,1.779610986996791
0.0002453702511396911,1.779052278544696
0.0002453702593951878,1.779627458923017
0.0002453702690028216,1.781511880521248
0.0002453702788720828,1.784295757346732
0.0002453702911455098,1.788223337378211
0.000245370303129861,1.791635055410655
0.0002453703150128674,1.794348607595522
0.0002453703225857187,1.795673922279293
0.0002453703330272892,1.797058064672336
0.0002453703407327855,1.797800027568949
0.0002453703507852035,1.798451013890799
0.0002453703598384281,1.798814208723533
0.0002453703685925301,1.799024475499266
0.0002453703771387569,1.799266795713891
0.0002453703854399459,1.799615454427286
0.0002453703925938147,1.800024258373303
0.000245370399357805,1.800426552351513
0.0002453704042469623,1.800628396024658
0.0002453704097611223,1.800699138578949
0.0002453704141345115,1.800614501756526
0.0002453704193628269,1.800394026702401
0.0002453704232809685,1.800197167300239
0.0002453704272668211,1.79998851464353
0.0002453704297812352,1.799866895226485
0.0002453704337265879,1.799704974843267
0.0002453704367789942,1.799611318402574
0.0002453704398607859,1.799544670124029
0.00024537044335049,1.799497661828348
0.000245370448055176,1.799474344595123
0.0002453704516917171,1.799478455428164
0.0002453704560489379,1.799502881283795
0.0002453704608504702,1.799542741173447
0.0002453704665068893,1.799600241240552
0.0002453704757837344,1.799693055425174
0.000245370485864107,1.799780937011757
0.0002453704929925096,1.799828973785521
0.0002453705007426261,1.799869588321518
0.0002453705062414527,1.799891597000099
0.000245370514222214,1.799914372213371
0.000245370522324405,1.79992975644788
0.0002453705309017055,1.799940018796508
0.0002453705402734297,1.799948155341917
0.0002453705513952912,1.799954763187208
0.0002453705691340656,1.799961492847219
0.0002453705875327408,1.799964776760208
0.0002453706049786324,1.799966564786123
0.0002453706304920458,1.799968326301606
0.0002453706487279572,1.799969749564828
0.0002453706688029871,1.799971439338068
0.0002453706914372573,1.79997334637111
0.0002453707216439766,1.799975767838106
0.0002453707336454471,1.799976662183557
0.0002453707479666122,1.799977681602855
0.0002453707570662165,1.799978304061676
0.0002453707690741331,1.799979096574261
0.0002453707803941044,1.79997981551413
0.0002453707925082734,1.799980555928886
0.0002453708010786338,1.799981062766687
0.000245370809257394,1.799981533675897
0.0002453708140236016,1.799981802577005
0.0002453708206329252,1.799982168771846
0.0002453708259301531,1.799982456849718
0.000245370833138199,1.799982841344978
0.0002453708395010244,1.799983173745257
0.0002453708464467013,1.799983528982428
0.0002453708535502968,1.799983884631027
0.0002453708620728937,1.799984301665536
0.0002453708743312416,1.799984884260075
0.0002453708877417603,1.799985498030172
0.0002453708991745541,1.799986005311122
0.0002453709116899207,1.799986540240304
0.0002453709184440538,1.799986825716241
0.0002453709271400241,1.799987191639609
0.0002453709389274801,1.799987637256327
0.0002453709516732381,1.799988041563092
0.0002453709610476839,1.79998835257887
0.0002453709719434522,1.799988759486313
0.0002453709830346071,1.799989217744913
0.0002453709945288244,1.799989680992315
0.0002453710056223455,1.799990049702776
0.0002453710196116938,1.799990441335206
0.0002453710385472485,1.799990938646704
0.0002453710586795167,1.799991478635418
0.0002453710794751303,1.799992043098977
0.0002453711035972773,1.799992671753212
0.0002453711341168456,1.799993386460489
0.0002453711704314783,1.799994142302174
0.0002453712235558229,1.799995128022033
0.000245371292060503,1.799996207131187
0.0002453713620037689,1.799997124411953
0.0002453714364618968,1.799997918248094
0.0002453715187171085,1.799998636110743
0.0002453716071618558,1.799999240171696
0.000245371716122561,1.799999818601659
0.000245371841149823,1.800000294801717
0.0002453720055354683,1.800000726354542
0.0002453722064464109,1.800001039899661
0.0002453724529460167,1.800001256227817
0.0002453727530063062,1.800001367386432
0.0002453731056609665,1.800001422988655
0.0002453735291957509,1.800001436957931
0.0002453740725788702,1.800001440964745
0.0002453747510191127,1.800001439498551
0.0002453756048060167,1.800001438739425
0.0002453765741027238,1.800001438904289
0.0002453778199971335,1.800001438667738
0.0002453792859665572,1.800001438335878
0.0002453807698203576,1.800001437998463
0.0002453825676806662,1.800001437529824
0.0002453846630107431,1.800001436965071
0.0002453868198573331,1.800001436310976
0.0002453873440828345,1.800001436146987
0.0002453883925338371,1.800001435841808
0.0002453896099881912,1.80000143543948
0.0002453912254698539,1.800001434915489
0.0002453924086296356,1.800001434515272
0.0002453940594695158,1.800001433940973
0.0002453954908964214,1.800001433431141
0.000245397214712169,1.800001432784529
0.0002453996529363199,1.800001431847006
0.0002454018820061606,1.800001430897067
0.0002454040183559313,1.80000142997052
0.0002454076711395717,1.800001428166868
0.0002454097185904194,1.800001427062807
0.0002454118447318861,1.800001425743131
0.0002454144828014884,1.800001424060347
0.0002454151698195918,1.800001423463141
0.000245415975881182,1.800001422934406
0.0002454163007215845,1.800001422676374
0.0002454168874612334,1.800001422225529
0.000245417425696363,1.800001421794337
0.0002454176943098052,1.800001421578554
0.0002454178178374917,1.800001421475309
0.0002454180486893481,1.800001421285504
0.00024541817247964,1.800001421182124
0.0002454182341448865,1.800001421130287
0.0002454183314682176,1.800001421049203
0.0002454183949289922,1.800001420994836
0.0002454184162819535,1.800001420835713
0.0002454184470890773,1.800001421013697
0.000245418476386205,1.800001421108685
0.0002454185091087649,1.800001420806175
0.0002454185443451402,1.800001420759769
0.000245418583055574,1.800001420873895
0.0002454186391062449,1.800001420811516
0.0002454186713427334,1.800001420747274
0.0002454187072688536,1.800001420691336
0.0002454187231214441,1.800001420594312
0.0002454187432048716,1.80000142071048
0.0002454187507686487,1.800001420815511
0.0002454187607737094,1.800001421327785
0.0002454187699630978,1.800001421492555
0.0002454187783934963,1.800001421092197
0.0002454187881474653,1.800001419021199
0.0002454187966884661,1.80000141642856
0.0002454188044911342,1.800001417467738
0.0002454188118018499,1.800001421872967
0.0002454188181745085,1.800001426326293
0.0002454188246233141,1.800001428773358
0.0002454188314528554,1.800001427806136
0.0002454188395559329,1.800001423670462
0.0002454188478396263,1.800001419528389
0.000245418857386939,1.800001416199314
0.0002454188690837004,1.800001415326879
0.0002454188830911402,1.800001417279434
0.0002454189039004528,1.800001420337564
0.0002454189328142395,1.800001422161996
0.0002454189744134515,1.80000142152557
0.000245419031856657,1.800001419989904
0.000245419102076035,1.800001420045703
0.0002454191889579143,1.800001420459511
0.0002454192865758731,1.800001420311647
0.0002454193977081437,1.80000142008202
0.000245419517776664,1.800001420003504
0.0002454196445910128,1.800001419919912
0.0002454197718449268,1.800001419798814
0.0002454199181786052,1.800001419659596
0.0002454200936904853,1.800001419500481
0.0002454202940697075,1.800001419318871
0.0002454205224289079,1.800001419107305
0.0002454208261779066,1.800001418819228
0.0002454212001551451,1.800001418464623
0.0002454216504677531,1.800001418024247
0.0002454222279107949,1.80000141745241
0.0002454229550216886,1.800001416700865
0.0002454236770372065,1.800001415941132
0.0002454245612187135,1.800001414958619
0.0002454253708139097,1.800001414043998
0.0002454262235905006,1.800001413019415
0.0002454271892947407,1.800001411846209
0.0002454282206032509,1.800001410505727
0.000245429194953428,1.800001409222065
0.0002454304123983826,1.800001407510229
0.0002454321918048745,1.800001404926539
0.0002454345230056658,1.800001401223459
0.0002454391854072485,1.800001393229538
0.0002454462526678673,1.800001379114915
0.0002454533540820355,1.80000136350086
0.0002454549536580316,1.800001359677316
0.0002454566372524419,1.800001355680501
0.0002454572157897559,1.800001354264843
0.0002454582115258511,1.800001351814181
0.0002454584634965302,1.800001351187904
0.0002454588014359812,1.800001350346533
0.0002454591924154028,1.800001349366832
0.0002454593340306614,1.80000134901072
0.0002454596081053355,1.800001348319636
0.0002454598544858825,1.800001347696132
0.0002454601116431996,1.800001347043043
0.0002454604674018366,1.800001346136168
0.0002454610785964872,1.800001344567084
0.0002454613024471849,1.80000134398927
0.0002454614002631765,1.800001343734174
0.0002454615958951596,1.800001343230473
0.0002454617815485013,1.800001342743801
0.0002454619509933751,1.800001342305519
0.0002454619905677444,1.800001342275247
0.0002454620340352725,1.800001342016437
0.0002454620692378065,1.800001342053977
0.0002454620988681223,1.800001341925461
0.0002454621318315482,1.800001341236328
0.0002454621477334303,1.800001341034816
0.0002454621697108054,1.80000134059273
0.0002454621861687283,1.800001341267293
0.0002454622024909953,1.800001345379032
0.0002454622135805375,1.80000134566877
0.0002454622276275295,1.800001346402336
0.0002454622331049031,1.800001346096368
0.0002454622410189075,1.800001345886109
0.0002454622496048558,1.800001343749402
0.0002454622577852037,1.800001339323032
0.0002454622661132203,1.800001334278169
0.0002454622769864793,1.800001328464561
0.0002454622867198496,1.800001329301247
0.000245462295833456,1.800001338188637
0.0002454623043824821,1.800001347303541
0.0002454623133488112,1.800001352611329
0.0002454623219910037,1.800001350306328
0.0002454623329835972,1.800001343383669
0.0002454623449831758,1.800001338969732
0.0002454623592763829,1.800001338764585
0.0002454623695885601,1.800001339622395
0.0002454623831019307,1.800001341041875
0.0002454623942473005,1.80000134101888
0.000245462405283285,1.800001337321714
0.0002454624163714709,1.800001337271113
0.000245462427467898,1.80000134194511
0.0002454624380092083,1.800001343532076
0.0002454624491681955,1.800001330004302
0.0002454624543405405,1.800001335254704
0.000245462461328857,1.800001351282468
0.0002454624722143421,1.800001358649857
0.0002454624820813886,1.800001350250636
0.0002454624918728241,1.800001340853445
0.0002454625027934901,1.800001334233365
0.0002454625164614574,1.80000133353177
0.000245462532583366,1.80000133775046
0.000245462555974166,1.800001341524494
0.0002454625859131425,1.800001342030368
0.0002454626283275895,1.800001340883729
0.0002454626779165817,1.800001340028965
0.0002454627288974865,1.800001340106107
0.0002454627906479993,1.800001340190154
0.0002454628578967902,1.800001339963346
0.0002454629385079821,1.800001339686656
0.0002454630299311884,1.800001339460517
0.0002454631318292326,1.800001339204406
0.0002454632522492909,1.800001338880536
0.0002454633902519358,1.800001338510969
0.0002454635556593685,1.800001338071254
0.0002454637714386033,1.800001337495005
0.000245464007614516,1.800001336862005
0.0002454642899340155,1.800001336102421
0.0002454645839356012,1.800001335308622
0.0002454649081301392,1.800001334428915
0.0002454653027709581,1.800001333353464
0.0002454657606373716,1.800001332097202
0.000245466384744659,1.8000013303733
0.0002454671257975285,1.800001328304096
0.0002454681361571266,1.800001325451985
0.0002454695148502232,1.800001321486697
0.0002454705940327555,1.800001318333941
0.0002454719204608039,1.800001314379822
0.0002454734242944529,1.800001309821436
0.0002454753288342827,1.800001303882618
0.0002454791379139421,1.800001291571047
0.0002454826937882027,1.800001279350409
0.0002454846386026192,1.800001272484219
0.0002454860636453275,1.800001267250555
0.0002454862826936556,1.800001266493499
0.000245486720790312,1.80000126485375
0.0002454870017419839,1.800001263801926
0.0002454872826936557,1.800001262758148
0.0002454873978646253,1.800001262434918
0.0002454876282065645,1.800001261363238
0.0002454879437957696,1.800001260261685
0.00024548857497418,1.800001257904191
0.0002454891024021289,1.800001255877309
0.0002454898576529503,1.80000125296675
0.0002454913163030559,1.800001247277671
0.0002454942336032671,1.8000012355509
0.00024549899368347,1.800001215513109
0.0002455085138438757,1.80000117170809
0.0002455275541646873,1.800001070829058
0.0002455433026537647,1.800000973879007
0.0002455475776658194,1.800000947080947
0.0002455561276899289,1.800000890964689
0.0002455579975128177,1.80000087853407
0.0002455597437307163,1.800000866895773
0.0002455603306996553,1.800000862977456
0.0002455615046375332,1.800000855100912
0.000245563852513289,1.800000839278368
0.0002455685482648006,1.800000807566938
0.0002455736707820397,1.80000077280857
0.0002455799727642409,1.800000730582838
0.0002455854209382204,1.800000693863329
0.0002455912170293384,1.800000656026842
0.0002455976639434686,1.800000613739055
0.0002456067723083305,1.800000556797294
0.0002456084968337028,1.800000546124693
0.0002456119458844474,1.800000525338413
0.0002456174030192576,1.800000492796366
0.0002456225839653635,1.800000463050478
0.000245624627163023,1.800000452036394
0.000245625627163023,1.800000446223229
0.0002456266208032035,1.800000440772416
0.0002456275370348904,1.800000435732749
0.000245627897383355,1.80000043376738
0.0002456286180802841,1.800000429844417
0.0002456300594741423,1.800000422044136
0.0002456329422618587,1.800000406694562
0.0002456387078372916,1.800000376783345
0.0002456462214015464,1.800000340070774
0.0002456524449469242,1.800000310891835
0.0002456586708575037,1.800000283842685
0.0002456646141625333,1.800000258641057
0.0002456712354227147,1.800000232746203
0.0002456745460528054,1.800000220095347
0.0002456811673129869,1.800000196326974
0.000245682693222932,1.800000191036386
0.0002456857450428223,1.800000180744751
0.000245691298524814,1.800000162668892
0.0002456956336514828,1.800000149429113
0.0002456988324452911,1.800000139862966
0.0002457036376730769,1.800000126234315
0.000245710074326051,1.800000108886589
0.0002457180077462067,1.800000089282682
0.0002457246174111483,1.800000074011409
0.000245731028609886,1.800000060456986
0.0002457371657877405,1.800000048143363
0.0002457439873759705,1.800000035605749
0.0002457473981700855,1.800000029618146
0.0002457542197583155,1.800000018422563
0.0002457557762763306,1.800000015983352
0.0002457588893123607,1.800000011250029
0.0002457646162324952,1.800000002946439
0.0002457699762671267,1.799999995709451
0.0002457765019366489,1.799999987433781
0.0002457866837986414,1.799999975803744
0.0002457921002929945,1.79999997014707
0.0002457995691614596,1.799999962981295
0.0002458057873849781,1.799999957451824
0.0002458122908806201,1.799999952144232
0.0002458204728362398,1.799999945993312
0.0002458238235837449,1.799999943682791
0.0002458254989574974,1.799999942539532
0.0002458288497050025,1.799999940348178
0.0002458346917485668,1.79999993673059
0.0002458406939092635,1.799999933287887
0.0002458422797116693,1.799999932417041
0.0002458454513164808,1.799999930732018
0.000245851794526104,1.7999999275486
0.0002458619982075581,1.79999992293508
0.0002458691613716512,1.799999920024462
0.0002458762804499929,1.799999917396556
0.000245882751936389,1.799999915190938
0.000245889727358367,1.799999913018575
0.0002458932150693561,1.799999911998392
0.0002459001904913341,1.799999910093448
0.0002459018353888331,1.799999909668115
0.0002459051251838311,1.799999908844404
0.0002459102550233201,1.799999907624859
0.0002459163496117738,1.799999906277507
0.0002459225118752767,1.799999905014323
0.0002459330081594468,1.799999903080663
0.0002459386400689925,1.799999902143313
0.0002459464131387505,1.799999900958846
0.00024595293152117,1.79999990004924
0.0002459598371805761,1.799999899167507
0.0002459690629520112,1.79999989809984
0.0002459717501170836,1.79999989781418
0.0002459771244472283,1.799999897267403
0.000245983451407876,1.799999896671054
0.0002459850231418862,1.799999896530045
0.0002459881666099066,1.799999896256597
0.0002459944535459474,1.799999895740594
0.0002460049097922874,1.799999894968193
0.0002460108672458274,1.799999894571067
0.0002460189978030855,1.799999894076227
0.0002460256943373419,1.799999893703871
0.0002460327010958796,1.799999893347382
0.0002460415222668456,1.799999892939168
0.0002460448101958593,1.799999892799021
0.0002460464541603661,1.799999892730575
0.0002460497420893798,1.799999892598317
0.0002460559815023652,1.799999892361258
0.0002460615465038367,1.79999989216486
0.0002460684127054358,1.799999891939821
0.0002460773165753148,1.799999891674949
0.0002460833828592864,1.799999891509845
0.0002460917264336795,1.799999891301927
0.0002460985150692704,1.799999891146994
0.0002461056717152555,1.799999890996948
0.0002461143017353394,1.799999890831439
0.0002461186167453813,1.799999890755033
0.0002461205584266394,1.799999890721755
0.0002461244417891556,1.799999890657471
0.0002461308474600033,1.799999890557349
0.0002461370958648719,1.799999890466517
0.0002461446058091844,1.799999890365116
0.0002461552253687001,1.799999890235417
0.0002461612256533721,1.79999989016836
0.0002461693310240625,1.799999890084463
0.000246176312849093,1.799999890017487
0.0002461839740680184,1.79999988994951
0.0002461872991134298,1.799999889921486
0.0002461939492042527,1.799999889868226
0.0002461957590785986,1.799999889854378
0.0002461993788272906,1.79999988982728
0.0002462059578512749,1.799999889780391
0.0002462127910876427,1.799999889734626
0.0002462210818091216,1.799999889682774
0.0002462291406919979,1.799999889636037
0.0002462376277889134,1.799999889589955
0.0002462452113112883,1.799999889551637
0.0002462524203446182,1.799999889517193
0.000246260614406517,1.799999889480476
0.0002462641754519534,1.799999889465132
0.0002462712975428262,1.799999889435706
0.0002462730601105964,1.799999889428696
0.000246276585246137,1.799999889414821
0.0002462834269388558,1.799999889388961
0.0002462909518443294,1.799999889361866
0.0002463025579274401,1.799999889322388
0.0002463128369143661,1.799999889289889
0.0002463204642340119,1.799999889266821
0.0002463283079292922,1.799999889244274
0.0002463373430287826,1.79999988921925
0.0002463418605785278,1.799999889207222
0.000246343909993254,1.799999889201854
0.0002463480088227065,1.799999889191301
0.000246354846946697,1.799999889174027
0.00024636216832024,1.799999889156176
0.0002463708329747418,1.79999988913573
0.0002463791682372724,1.799999889116815
0.0002463878736927385,1.799999889097609
0.0002463957567266633,1.799999889080752
0.0002464034123664455,1.799999889064927
0.0002464124544036054,1.799999889046745
0.0002464152759540746,1.799999889041146
0.0002464209190550131,1.799999889030169
0.0002464227331534675,1.79999988902666
0.0002464263613503763,1.799999889019746
0.0002464335734033106,1.799999889006178
0.0002464418026071776,1.799999888991096
0.0002464453574176595,1.799999888984653
0.0002464524670386232,1.799999888972015
0.0002464605732139846,1.799999888957868
0.0002464682113504484,1.799999888944872
0.0002464758787452138,1.799999888931985
0.0002464849501869037,1.799999888917097
0.0002464880435442745,1.799999888912104
0.0002464942302590162,1.799999888902131
0.0002464960855741753,1.799999888899266
0.0002464997962044935,1.799999888893443
0.0002465071279032784,1.799999888882009
0.0002465154977850098,1.799999888869142
0.0002465230307994635,1.799999888857875
0.0002465343789421305,1.799999888841178
0.0002465422839603905,1.799999888829707
0.0002465506991956233,1.79999988881777
0.0002465602381384192,1.79999988880439
0.0002465650076098171,1.799999888797855
0.0002465671705473366,1.799999888794856
0.0002465714964223755,1.799999888788975
0.0002465787959349727,1.799999888779122
0.0002465867878339856,1.79999988876853
0.0002465969066033663,1.799999888755264
0.0002466066250012413,1.799999888742818
0.0002466151917180118,1.799999888731949
0.0002466235985331734,1.799999888721459
0.0002466326030884553,1.79999988871042
0.000246636172949409,1.799999888706129
0.0002466433126713166,1.799999888697494
0.0002466513879162233,1.799999888687916
0.000246653308225826,1.799999888685635
0.0002466571488450316,1.799999888681149
0.0002466648300834428,1.799999888672199
0.0002466749636312027,1.799999888660607
0.0002466844101515166,1.799999888649938
0.0002466932886291689,1.799999888640081
0.0002467016582200529,1.799999888630905
0.0002467114668995172,1.799999888620328
0.0002467145054082541,1.799999888617066
0.0002467205824257277,1.799999888610635
0.00024672255263007,1.799999888608538
0.0002467264930387544,1.799999888604409
0.0002467343738561233,1.799999888596198
0.0002467443417295695,1.799999888585984
0.0002467516374142736,1.799999888578582
0.0002467621905909954,1.799999888568065
0.0002467705197596023,1.799999888559843
0.0002467796701074304,1.799999888550981
0.0002467829935095997,1.79999988854776
0.0002467896403139383,1.799999888541356
0.0002467918003843012,1.799999888539364
0.0002467961205250269,1.799999888535308
0.0002468039506003992,1.799999888527961
0.0002468124777912164,1.799999888520091
0.0002468241122093655,1.799999888509491
0.0002468374137510533,1.799999888497631
0.000246846182245519,1.799999888489903
0.0002468558550993712,1.799999888481534
0.0002468590497454532,1.799999888478777
0.0002468654390376174,1.799999888473347
0.0002468676721428208,1.799999888471437
0.0002468721383532278,1.799999888467676
0.0002468801765498692,1.799999888460954
0.0002468889899512044,1.799999888453699
0.0002469011397507816,1.799999888443803
0.0002469143854842562,1.799999888433246
0.0002469235361330886,1.79999988842605
0.0002469335491441774,1.799999888418268
0.0002469372084015948,1.799999888415493
0.0002469445269164297,1.799999888409941
0.0002469467570003035,1.799999888408241
0.0002469512171680511,1.799999888404883
0.0002469596399149873,1.79999988839861
0.0002469693605558625,1.799999888391459
0.0002469774368131757,1.799999888385593
0.0002469897758957309,1.799999888376776
0.0002469988875024551,1.799999888370335
0.0002470090855978831,1.799999888363187
0.000247012967094677,1.799999888360568
0.0002470207300882649,1.799999888355281
0.0002470230106604168,1.799999888353718
0.0002470275718047205,1.799999888350662
0.0002470362893548725,1.799999888344806
0.0002470466176526565,1.799999888337989
0.0002470544911779218,1.799999888332854
0.0002470664862380247,1.799999888325153
0.0002470757971063677,1.79999988831924
0.000247086428419292,1.799999888312601
0.0002470917440757541,1.799999888309309
0.0002470944019039852,1.799999888307677
0.0002470997175604474,1.799999888304423
0.0002471078080417627,1.799999888299519
0.000247117265580796,1.799999888293856
0.0002471309005583279,1.79999988828582
0.0002471394366066305,1.799999888280858
0.0002471505543735957,1.799999888274502
0.0002471607588504204,1.799999888268718
0.0002471642357640906,1.799999888266724
0.0002471711895914308,1.799999888262905
0.0002471815025450237,1.799999888257256
0.0002471838098016541,1.799999888255979
0.0002471884243149149,1.799999888253473
0.0002471976533414364,1.799999888248511
0.0002472090648565027,1.799999888242466
0.0002472195837722384,1.799999888236957
0.0002472301783606207,1.79999988823152
0.000247241364600887,1.799999888225805
0.0002472464912189978,1.799999888223217
0.0002472490545280532,1.799999888221944
0.0002472541811461641,1.799999888219393
0.0002472634591560283,1.799999888214811
0.0002472741820763232,1.799999888209592
0.0002472844615649973,1.799999888204646
0.0002472985161865903,1.799999888198003
0.0002473090061494672,1.799999888193106
0.0002473212935568282,1.799999888187464
0.0002473267757039333,1.799999888184974
0.0002473295167774859,1.799999888183744
0.0002473349989245911,1.799999888181272
0.0002473438659255645,1.799999888177309
0.0002473559245851435,1.79999988817202
0.0002473685719017322,1.799999888166532
0.000247380183237042,1.799999888161592
0.0002473919393825843,1.799999888156661
0.0002473955704610805,1.799999888155139
0.0002474028326180728,1.79999988815214
0.0002474056351800826,1.799999888150983
0.0002474112403041023,1.799999888148685
0.0002474213182742168,1.799999888144608
0.0002474334366120227,1.799999888139682
0.0002474430896938817,1.799999888135957
0.0002474568026605868,1.799999888130634
0.0002474681074258139,1.799999888126292
0.0002474824787959232,1.799999888120864
0.0002474862935802063,1.799999888119445
0.0002474939231487724,1.799999888116614
0.0002475049300439164,1.79999988811258
0.000247518986705127,1.799999888107511
0.0002475340470917254,1.79999988810215
0.0002475472550564992,1.799999888097531
0.0002475610518598909,1.799999888092787
0.0002475679502615868,1.799999888090465
0.0002475711530874717,1.79999988808936
0.0002475775587392414,1.799999888087222
0.0002475896402594427,1.799999888083187
0.0002476052529225704,1.799999888078073
0.0002476189824574987,1.799999888073652
0.0002476329135122251,1.799999888069241
0.0002476370672386797,1.79999988806793
0.000247645374691589,1.799999888065338
0.0002476485417801602,1.79999988806436
0.0002476548759573025,1.799999888062411
0.0002476668415114195,1.799999888058757
0.0002476842240371668,1.799999888053547
0.0002476994124051865,1.799999888049058
0.0002477144160605225,1.799999888044696
0.0002477318591720461,1.799999888039732
0.0002477373494140774,1.799999888038188
0.0002477483298981401,1.79999988803512
0.000247762161389337,1.799999888031324
0.0002477751693300984,1.799999888027775
0.0002477912296920363,1.799999888023484
0.0002478064394299143,1.799999888019473
0.0002478135615548078,1.799999888017619
0.0002478171226172546,1.799999888016698
0.0002478242447421481,1.799999888014859
0.000247838170843978,1.799999888011319
0.0002478636716936178,1.799999888004944
0.0002478795844148549,1.799999888001063
0.000247899153075452,1.799999887996367
0.0002479089374057506,1.799999887994047
0.0002479138295708999,1.799999887992889
0.0002479236139011984,1.799999887990615
0.0002479402295918675,1.799999887986796
0.0002479580306343987,1.799999887982755
0.0002479764311634483,1.799999887978664
0.0002479824920886428,1.799999887977325
0.0002479946139390317,1.799999887974681
0.0002480113637835735,1.799999887971075
0.0002480324369338513,1.799999887966609
0.0002480555960666245,1.799999887961821
0.0002480784544404044,1.799999887957193
0.0002480898836272943,1.799999887954902
0.0002481127420010743,1.799999887950424
0.0002481379592364237,1.799999887945551
0.0002481691831955708,1.799999887939704
0.0002481977480454573,1.799999887934457
0.0002482107689728746,1.799999887932125
0.0002482368108277094,1.799999887927509
0.000248247717193726,1.799999887925602
0.0002482695299257592,1.799999887921861
0.0002482995711867447,1.799999887916819
0.0002483076576715833,1.799999887915467
0.0002483238306412607,1.799999887912808
0.0002483561765806154,1.799999887907606
0.0002483898685609824,1.799999887902334
0.0002484019045688073,1.799999887900466
0.0002484259765844571,1.799999887896829
0.0002484633007772218,1.79999988789126
0.0002485133399419332,1.799999887884061
0.000248569198702441,1.799999887876312
0.0002486543569822929,1.799999887865079
0.0002488246735419968,1.799999887844276
0.000249000631343876,1.799999887824968
0.0002492385606484338,1.799999887801431
0.0002497144192575495,1.799999887761276
0.0002504838958615134,1.799999887707714
0.0002520228490694411,1.799999887626818
0.0002550794506965051,1.799999887520459
0.0002583605981163186,1.799999887473902
0.0002617848123297128,1.799999887466804
0.0002672878614235402,1.799999887460801
0.0002730021471378259,1.799999887436086
0.0002744307185663973,1.799999887413037
0.0002772878614235402,1.799999887058306
0.0002778670147978817,1.799999886703178
0.0002779146796886632,1.79999988670119
0.0002780100094702261,1.799999886692828
0.0002780576743610076,1.799999886725028
0.0002781530041425705,1.799999887141119
0.0002781914972661712,1.799999887835521
0.0002782684835133727,1.79999989678086
0.0002782880694597881,1.799999906512811
0.000278327241352619,1.799999950079536
0.0002783541097021225,1.799999983062233
0.0002783824515377338,1.799999952477318
0.0002783991605578734,1.79999989838798
0.0002784174263409289,1.799999879532586
0.0002784324581248867,1.799999879711515
0.0002784516348186114,1.799999873633345
0.0002784566964039871,1.799999810532526
0.0002784600632617389,1.799999333451621
0.0002784630393889262,1.800000564892322
0.0002784637796195977,1.800005446335242
0.0002784652600809408,1.80003604864118
0.0002784665004384867,1.800106700024378
0.0002784673544718925,1.800187939826734
0.0002784675933287215,1.800224527199143
0.0002784680219605771,1.800294903100755
0.0002784685227111406,1.800395136293982
0.0002784689264426711,1.800342537347512
0.0002784694961287708,1.789736720144482
0.0002784697014795148,1.755168888042642
0.0002784698824928075,1.672858230496264
0.0002784699653817863,1.596458534276683
0.0002784700969532602,1.366249973526177
0.0002784701762480642,1.150199365963513
0.0002784702210019365,1.007614396209149
0.0002784702469740357,0.9204444289855098
0.0002784702686430298,0.8468679345466891
0.0002784702807931824,0.806625572187101
0.000278470298678528,0.7493147606131993
0.000278470312034288,0.7095579246960255
0.0002784703354033031,0.6459218834206413
0.0002784703435199583,0.6253299371868327
0.0002784703562757739,0.5935592398805811
0.0002784703653608714,0.5678136354911634
0.0002784703795044536,0.5212604295118444
0.000278470388717691,0.4882364143743219
0.0002784704028691695,0.4368065978211922
0.0002784704157810176,0.3938397059881063
0.0002784704317598453,0.3485962573390937
0.0002784704372012174,0.3355406395731725
0.000278470445283529,0.3181196756098952
0.00027847045311411,0.3034272377732291
0.0002784704612941025,0.2904388763168207
0.0002784704676182373,0.2819300360571385
0.0002784704747460204,0.273696470253612
0.0002784704809765982,0.2672490905800146
0.0002784704870052146,0.2616134291407508
0.0002784704939120661,0.2558196002230682
0.0002784705030471455,0.249251535550436
0.0002784705103210307,0.2448609715774348
0.0002784705186494664,0.2406592862935009
0.0002784705285771597,0.2365601648259159
0.0002784705400288648,0.232866004269411
0.0002784705558129892,0.2290079691118686
0.0002784705746957832,0.2258331027109069
0.0002784706016155313,0.2227601292820037
0.0002784706359923103,0.2204239539478879
0.0002784706853056836,0.2181501077177324
0.0002784707518628007,0.2160368760130295
0.0002784708436741312,0.2133474416326573
0.0002784709503703946,0.2102897630758388
0.0002784710641484906,0.2069611565191286
0.0002784711990717995,0.2030630881489118
0.0002784713457690218,0.1988547661568278
0.0002784715144745188,0.1940504446392478
0.0002784717034199382,0.1887180068155147
0.0002784719125476592,0.1828862949317182
0.0002784721581246007,0.1761713188727
0.0002784724367870667,0.1687280735792046
0.0002784727858079317,0.1596776783115187
0.000278473202105017,0.1492746871495006
0.0002784737445082506,0.1363402111146421
0.0002784744323259715,0.1209189162055302
0.0002784749995775314,0.1089815040672014
0.0002784757541176784,0.09417425535520192
0.0002784770740373142,0.07115498301825772
0.0002784794587161981,0.03897736680740353
0.0002784827844664023,0.01313372291251701
0.0002784877534084902,0.0005696305529017735
0.0002784921666214378,-0.001947258418711719
0.0002784974109441829,-0.0006584606361289601
0.0002785034087613607,-0.0003173319938988403
0.0002785056511387025,-0.0004248038049999964
0.0002785101358933863,-0.0004821833631710474
0.00027851627119033,-0.000387608052269442
0.0002785285417842176,-0.000203541798928748
0.000278540299497023,-0.0001413337364478558
0.000278550926499588,-0.0001434254548009553
0.0002785662671999613,-0.0001147006849374741
0.0002785793035700592,-4.513946999703436e-05
0.000278583544581547,-2.17635360501478e-05
0.0002785920266045227,-5.810824267834042e-06
0.0002786037847686142,-8.538528996738759e-06
0.0002786273010967973,-9.16402242008003e-06
0.0002786730236391989,-8.080801174235997e-06
0.0002787644687240023,-8.687968172829896e-06
0.0002787976554078571,-8.587932530265983e-06
0.0002788640287755666,-5.544561083714302e-06
0.0002789385717764842,5.815130332245772e-07
0.0002789590927558012,1.59865580253045e-06
0.000279000134714435,2.394433974640518e-06
0.0002790644801053693,2.599314368684552e-06
0.0002791512987339593,2.260849128522176e-06
0.0002792895942201048,2.088843281701912e-06
0.0002795461900352874,1.799446205153976e-06
0.0002800593816656527,1.505125801030869e-06
0.0002807649755729998,1.415896248088427e-06
0.0002817145820729721,1.375810318814443e-06
0.0002829967833244098,1.378791888466309e-06
0.0002843555345193478,1.37587212391564e-06
0.0002857142857142857,1.373191731926932e-06


==> Power/data/sqrt20m.csv <==
1e-09,1.7609e-09
3.38e-09,3.2374e-09
5.76e-09,4.2262e-09
8.14e-09,5.024e-09
1.052e-08,5.7114e-09
1.29e-08,6.3245e-09
1.528e-08,6.8833e-09
1.766e-08,7.4e-09
2.004e-08,7.8828e-09
2.242e-08,8.3378e-09
2.48e-08,8.7692e-09
2.718e-08,9.1803e-09
2.956e-08,9.5738e-09
3.194e-08,9.9518e-09
3.432e-08,1.0316e-08
3.67e-08,1.0668e-08
3.908e-08,1.1008e-08
4.146e-08,1.1338e-08
4.384e-08,1.1659e-08
4.622e-08,1.1972e-08
4.86e-08,1.2276e-08
5.098e-08,1.2573e-08
5.336e-08,1.2863e-08
5.574e-08,1.3147e-08
5.812e-08,1.3424e-08
6.05e-08,1.3697e-08
6.288e-08,1.3963e-08
6.526e-08,1.4225e-08
6.764e-08,1.4482e-08
7.002e-08,1.4735e-08
7.24e-08,1.4983e-08
7.478e-08,1.5227e-08
7.716e-08,1.5468e-08
7.954e-08,1.5705e-08
8.192e-08,1.5938e-08
8.43e-08,1.6168e-08
8.668e-08,1.6394e-08
8.906e-08,1.6618e-08
9.144e-08,1.6838e-08
9.382e-08,1.7056e-08
9.62e-08,1.7271e-08
9.858e-08,1.7484e-08
1.0096e-07,1.7693e-08
1.0334e-07,1.7901e-08
1.0572e-07,1.8106e-08
1.081e-07,1.8308e-08
1.1048e-07,1.8509e-08
1.1286e-07,1.8707e-08
1.1524e-07,1.8903e-08
1.1762e-07,1.9097e-08
1.2e-07,1.929e-08


==> Power/data/sqrt40m.csv <==
1e-09,3.0976e-09
3.38e-09,5.6949e-09
5.76e-09,7.4342e-09
8.14e-09,8.8376e-09
1.052e-08,1.0047e-08
1.29e-08,1.1125e-08
1.528e-08,1.2108e-08
1.766e-08,1.3017e-08
2.004e-08,1.3867e-08
2.242e-08,1.4667e-08
2.48e-08,1.5426e-08
2.718e-08,1.6149e-08
2.956e-08,1.6841e-08
3.194e-08,1.7506e-08
3.432e-08,1.8147e-08
3.67e-08,1.8765e-08
3.908e-08,1.9364e-08
4.146e-08,1.9945e-08
4.384e-08,2.051e-08
4.622e-08,2.1059e-08
4.86e-08,2.1594e-08
5.098e-08,2.2117e-08
5.336e-08,2.2627e-08
5.574e-08,2.3126e-08
5.812e-08,2.3615e-08
6.05e-08,2.4094e-08
6.288e-08,2.4563e-08
6.526e-08,2.5024e-08
6.764e-08,2.5476e-08
7.002e-08,2.592e-08
7.24e-08,2.6357e-08
7.478e-08,2.6787e-08
7.716e-08,2.721e-08
7.954e-08,2.7626e-08
8.192e-08,2.8036e-08
8.43e-08,2.8441e-08
8.668e-08,2.8839e-08
8.906e-08,2.9232e-08
9.144e-08,2.9621e-08
9.382e-08,3.0004e-08
9.62e-08,3.0382e-08
9.858e-08,3.0755e-08
1.0096e-07,3.1124e-08
1.0334e-07,3.1489e-08
1.0572e-07,3.185e-08
1.081e-07,3.2206e-08
1.1048e-07,3.2559e-08
1.1286e-07,3.2907e-08
1.1524e-07,3.3253e-08
1.1762e-07,3.3594e-08
1.2e-07,3.3932e-08


==> Power/data/sqrt60m.csv <==
1e-09,4.4655e-09
3.38e-09,8.2098e-09
5.76e-09,1.0717e-08
8.14e-09,1.274e-08
1.052e-08,1.4484e-08
1.29e-08,1.6039e-08
1.528e-08,1.7456e-08
1.766e-08,1.8766e-08
2.004e-08,1.999e-08
2.242e-08,2.1144e-08
2.48e-08,2.2238e-08
2.718e-08,2.3281e-08
2.956e-08,2.4279e-08
3.194e-08,2.5237e-08
3.432e-08,2.616e-08
3.67e-08,2.7052e-08
3.908e-08,2.7916e-08
4.146e-08,2.8753e-08
4.384e-08,2.9567e-08
4.622e-08,3.0359e-08
4.86e-08,3.1131e-08
5.098e-08,3.1884e-08
5.336e-08,3.262e-08
5.574e-08,3.3339e-08
5.812e-08,3.4044e-08
6.05e-08,3.4734e-08
6.288e-08,3.541e-08
6.526e-08,3.6074e-08
6.764e-08,3.6726e-08
7.002e-08,3.7367e-08
7.24e-08,3.7996e-08
7.478e-08,3.8616e-08
7.716e-08,3.9225e-08
7.954e-08,3.9826e-08
8.192e-08,4.0417e-08
8.43e-08,4.1e-08
8.668e-08,4.1575e-08
8.906e-08,4.2142e-08
9.144e-08,4.2701e-08
9.382e-08,4.3253e-08
9.62e-08,4.3799e-08
9.858e-08,4.4337e-08
1.0096e-07,4.4869e-08
1.0334e-07,4.5395e-08
1.0572e-07,4.5915e-08
1.081e-07,4.6429e-08
1.1048e-07,4.6937e-08
1.1286e-07,4.744e-08
1.1524e-07,4.7937e-08
1.1762e-07,4.843e-08
1.2e-07,4.8917e-08

